Timely and Painless Breakups: Off-the-grid Blind Message Recovery and Users' Demixing

In the near future, the Internet of Things will interconnect billions of devices, forming a vast network where users sporadically transmit short messages through multi-path wireless channels. These channels are characterized by the superposition of a small number of scaled and delayed copies of Dirac spikes. At the receiver, the observed signal is a sum of these convolved signals, and the task is to find the amplitudes, continuous-indexed delays, and transmitted messages from a single signal. This task is inherently ill-posed without additional assumptions on the channel or messages. In this work, we assume the channel exhibits sparsity in the delay domain and that i.i.d. random linear encoding is applied to the messages at the devices. Leveraging these assumptions, we propose a semidefinite programming optimization capable of simultaneously recovering both messages and the delay parameters of the channels from only a single received signal. Our theoretical analysis establishes that the required number of samples at the receiver scales proportionally to the sum-product of sparsity and message length of all users, aligning with the degrees of freedom in the proposed convex optimization framework. Numerical experiments confirm the efficacy of the proposed method in accurately estimating closely-spaced delay parameters and recovering messages.

==> Envelop.dat <==
t R5tild R2tild R3tild R4tild R5bar R2bar R3bar R4bar
0.013888888888888888 1.2654580272072588e-12 -66456.66654634476 -3948.5494369310927 9.631587725507703e-12 2583.3122417180202 66456.66654634476 3948.5494369310927 39323.941124141216
0.01423611111111111 -858.2638290478751 -69706.63652375582 -3848.690147016584 -6697.148827239228 2777.4000934281867 70575.53851628304 4046.7523023859603 42811.21059554815
0.014583333333333334 -1749.3854697331901 -71315.08266379994 -3353.308608939617 -14364.016244516635 2976.2323278957047 74985.11543941498 4144.917390184624 46482.93299716711
0.014930555555555556 -2572.5166464071663 -71018.30885933289 -2493.99856270694 -22856.727663648147 3179.8054482090447 79705.71138525009 4243.043786790976 50346.26864826679
0.015277777777777777 -3222.28968015838 -68571.14093761158 -1341.4831237848339 -31980.540993849743 3388.1158742393454 84758.59149360657 4341.13057923648 54408.54609590769
0.015625 -3601.1599427146066 -63756.98581137509 -2.4463906769197356e-12 -41491.08972545829 3601.1599427146066 90165.99403047562 4439.176855133538 58677.26180738211
0.01597222222222222 -3632.0219778344026 -56398.6723331093 1402.0662526978936 -51097.57797043332 3818.9339072960283 95951.15242028236 4537.181702688815 63160.07985705137
0.016319444444444445 -3269.588738016482 -46369.82568039062 2724.469409308052 -60468.00772349325 4041.433938656126 102138.31722688675 4635.14421071659 67864.83160555363
0.016666666666666666 -2509.053117123009 -33606.456615592215 3829.1287815947503 -69236.4534778759 4268.656124557783 108752.77809095383 4733.063468652059 72799.5153722167
0.017013888888888887 -1390.760794034144 -18118.378285788356 4594.495603552873 -77012.32774748074 4500.596469936041 115820.88564133644 4830.938566564648 77972.29610008001
0.017361111111111112 -2.9007295738729443e-12 -3.777119135285994e-11 4928.76859517131 -83391.50501322746 4737.250896981146 123370.07332777977 4928.76859517131 83391.50501322746
0.017708333333333333 1538.476719228052 20560.006416355747 4780.535648336101 -87969.09345393251 4978.615245222871 131428.879250288 5026.5526458498 89065.63926929235
0.018055555555555554 3070.9929505264226 43270.71275478021 4145.63754091981 -90353.56612255519 5224.68527161744 140026.9679093361 5124.289810651949 95003.36160308123
0.01840277777777778 4429.737482327615 67733.1815788064 3069.4023511442047 -90181.88880327794 5475.456650635715 149195.15191984177 5221.979182316922 101213.49996334314
0.01875 5450.433541256773 93437.52578908448 1643.8529385882812 -87135.21351877239 5730.924974352703 158965.41368579865 5319.619854284454 107705.0471431613
0.019097222222222224 5991.0857525393 119763.33102769939 -5.974106161580352e-12 -80954.64747972046 5991.0857525393 169370.9270143509 5417.210920708086 114487.16040295362
0.019444444444444445 5949.747188766569 145983.94422201303 -1704.1519259830573 -71456.56002094828 6255.9344127558725 180446.0786819458 5514.751476468375 121569.16108775139
0.019791666666666666 5279.213133282795 171275.05667508763 -3298.792267098783 -58546.857383972885 6525.46630044718 192226.48995876312 5612.240617186096 128960.5342348814
0.02013888888888889 3996.749672295961 194727.90685366705 -4619.226080740707 -42233.63944383774 6799.676679038646 204749.0380616188 5709.677439235435 136670.92817747593
0.02048611111111111 2187.3955612960003 215367.29713598872 -5522.843242384742 -22637.65554870514 7078.560730035111 218051.87758541107 5807.061039757149 144710.15413951874
0.020833333333333332 5.409593278673272e-12 232174.4618449211 -5904.390516671738 -5.624368702733296e-11 7362.113553120842 232174.4618449211 5904.390516671738 153088.18582493067
0.021180555555555557 -2364.0820339541237 244114.64444309517 -5707.922577095427 25313.467833309736 7650.33016626157 247157.5641927719 6001.664968692576 161815.15899837017
0.021527777777777778 -4668.899052242 250169.0438341203 -4934.100394442166 52811.4280197993 7943.205505807469 263043.2992653847 6098.88349533904 170901.37106090784
0.021875 -6666.894197248963 249370.5794198316 -3641.9439893046138 81880.49195892258 8240.734426598625 279875.14417696 6196.045196949624 180357.28061687946
0.022222222222222223 -8124.791842389488 240842.70854840107 -1944.6900431174456 111792.93851787857 8542.911702071782 297697.95965099335 6293.149174695036 190193.50703656673
0.022569444444444444 -8849.732024368925 223840.3162980581 6.264540428932485e-12 141718.927990473 8849.732024368925 316558.0111145973 6390.194530591269 200420.83000910282
0.022916666666666665 -8712.809450747936 197791.49469677176 2004.6489791369054 170743.18964025253 9161.190004447606 336502.9896979332 6487.18036751267 211050.18909049034
0.02326388888888889 -7667.280719756231 162338.8459569653 3870.0402824281955 197886.02974473638 9477.280172192222 357582.0332145691 6584.105789204994 222092.68324381113
0.02361111111111111 -5759.118124809536 117378.79107840708 5405.018188248905 222128.35134747063 9797.996976528222 379845.74704647064 6680.969900298406 233559.5703741908
0.023958333333333335 -3128.2824884780784 63097.25093191705 6446.044042362717 242440.21902814857 10123.334785537292 403346.22498750687 6777.771806320531 245462.2668544054
0.024305555555555556 -8.96110988560066e-12 1.835108423408408e-10 6874.510613709415 257812.34704643488 10453.28788657354 428137.0700249672 6874.510613709415 257812.34704643488
0.024652777777777777 3333.6291330683516 -71064.01866341014 6629.991329338354 267289.74255162507 10787.850486382966 454273.415037632 6971.185429826526 270621.54281437397
0.025 6540.296324868776 -148888.07862018907 5717.966561406939 270006.60269788874 11127.016711223012 481811.9434542656 7067.795362969698 283901.7430317402
0.025347222222222222 9280.056449797014 -231903.30023245479 4211.093113674633 265221.4508574204 11470.780606984466 510810.90984392166 7164.339522386079 297664.9930807352
0.025694444444444443 11240.666442275591 -318185.8849137176 2243.7158516969203 252351.40787205216 11819.136139315546 541330.1604161263 7260.817018285051 311923.49434763193
0.026041666666666668 12172.077193746256 -405477.0571697067 -6.311557095630492e-12 231004.43412437645 12172.077193746256 573431.1534805298 7357.226961851137 326689.6037070155
0.02638888888888889 11916.35542103565 -491216.49527555314 -2303.279324501566 201008.3512803588 12529.597575815875 607176.9798297882 7453.568465256885 341975.8330042958
0.02673611111111111 10429.59711429238 -572589.6459564853 -4437.68498633532 162435.4620871504 12891.691011201001 642632.3830547333 7549.840641675732 357794.8485273123
0.027083333333333334 7793.063273243262 -646588.8779568195 -6185.778407398448 115621.6349830194 13258.351145845998 679863.7797842026 7646.042605294854 374159.47047472
0.027430555555555555 4211.769233792375 -710087.9443131351 -7363.244530193947 61178.808645831654 13629.571546094216 718939.2798595428 7742.173471327989 391082.6724155545
0.027777777777777776 1.3721281424811645e-11 -759928.7064509392 -7838.232356028249 2.0014529058400415e-10 14005.345698822035 759928.7064509392 7838.232356028249 408577.5807427764
0.028125 -4445.415581995251 -793018.5402081584 -7545.890088870148 -66743.9337194657 14385.667011573387 802903.6160640717 7934.218376700904 426657.4741205573
0.02847222222222222 -8681.899004664076 -806436.3121888046 -6496.512164289539 -137616.32512715558 14770.528812696553 847937.318520546 8030.1306517161465 445335.78292518854
0.028819444444444446 -12264.636433787788 -797544.3029132322 -4776.324327642866 -210935.83019114684 15159.924351482296 895104.8968353271 8125.968300521843 464626.0886784196
0.029166666666666667 -14792.587350983682 -764102.9815595562 -2540.654430259668 -284806.7142935827 15553.846798304163 944483.2270178795 8221.730443656259 484542.1234758496
0.029513888888888888 -15952.289244759464 -704385.1256495932 -2.343271171831672e-11 -357158.05791003874 15952.289244759464 996150.9978275299 8317.416202760753 505097.76940721273
0.029861111111111113 -15554.762051162901 -617285.4478571294 2599.7676065793 -425791.3541580205 16355.24470381275 1050188.730407238 8413.02470059248 526307.0579710007
0.030208333333333334 -13561.31411465455 -502421.66050164786 5001.203183196026 -488435.67146645865 16762.706109940365 1106678.79788208 8508.555061037023 548184.1694833636
0.030555555555555555 -10095.015575515194 -360222.79289552226 6960.787404689902 -542809.2605913851 17174.66631927684 1165705.4448547363 8604.006409121064 570743.4324785471
0.03090277777777778 -5435.954445973666 -192000.5926203263 8273.600011952161 -586686.2057520137 17591.118109762836 1227354.8068256378 8699.377871024983 593999.3231047988
0.03125 -1.9852564049272165e-11 -7.118525492509001e-10 8794.66857409545 -617966.4645135999 18012.054181294734 1291714.929555416 8794.66857409545 617966.4645135999
0.03159722222222222 5697.49068439551 212575.0069991372 8454.776065110942 -634747.4198094927 18437.46715587563 1358875.7883019447 8889.877646858018 642659.6262410283
0.03194444444444444 11089.949831658814 441563.43963348266 7269.02110772561 -635394.8893115304 18867.3495777684 1428929.3070325851 8985.004219029644 668093.7235851288
0.03229166666666667 15615.398396365887 681879.8282830156 5337.117964492354 -618611.4105626474 19301.693913649433 1501969.3774962425 9080.047421531239 694283.8169744611
0.03263888888888889 18774.324077183384 927579.132806641 2835.2328969272075 -583499.5521778718 19740.49255276528 1578091.878264904 9175.006386500167 721245.1113325357
0.03298611111111111 20183.737807089405 1171955.026981678 -5.681902463045845e-12 -529617.9978484785 20183.737807089405 1657394.6936488152 9269.880247302714 748992.9554342031
0.03333333333333333 19621.648249349455 1407671.5554732257 -2893.841601492479 -457028.21511682385 20631.42191148187 1739977.7325577736 9364.668138546554 777542.8412576318
0.033680555555555554 17056.939753827774 1626927.0788030347 -5560.0777094532605 -366329.6572515409 21083.53702384961 1825942.9472584724 9459.369196093188 806910.403327167
0.034027777777777775 12660.938550707015 1821648.279795095 -7729.334252631683 -258681.65436375487 21540.075225308712 1915394.3520531654 9553.982557070325 837111.4180532098
0.034375 6798.691706515447 1983710.8367614315 -9176.275797139731 -135810.4272307595 22001.028520348314 2008438.0418686867 9648.507359884306 868161.8030645251
0.034722222222222224 2.7513391177626584e-11 2105182.2107639313 -9742.94274423242 -5.511385860355012e-10 22466.388836995677 2105182.2107639313 9742.94274423242 900077.616532743
0.035069444444444445 -7087.659525837316 2178580.8855607766 -9355.816713474325 145933.81041195797 22936.148026983443 2205737.1703386307 9837.28785111527 932875.05649364
0.035416666666666666 -13760.2278373603 2197145.3798224516 -8034.7861150304725 298686.69845027453 23410.297865917717 2310215.368042946 9931.541822849074 966570.4601600766
0.03576388888888889 -19326.469488974664 2155105.4625147087 -5892.9608393018 454526.34619279875 23888.830053448357 2418731.4054493904 10025.703803077942 1001180.3032300472
0.03611111111111111 -23178.898539218968 2047947.2831880413 -3127.1818166825974 609369.4316214595 24371.73621344031 2531402.05635643 10119.772936786132 1036721.1991876364
0.036458333333333336 -24859.007894146846 1872663.6169494058 5.009615812067007e-12 758873.9969357739 24859.007894146846 2648346.2848525047 10213.748370310295 1073209.8985988498
0.03680555555555556 -24109.888100591794 1627980.1512519394 3185.232610383934 898545.4753446806 25350.63656838394 2769685.2632870674 10307.629251351667 1110663.2884008884
0.03715277777777778 -20910.34967671194 1314548.7366998447 6113.798180676987 1023854.1634802318 25846.61363370665 2895542.3901028633 10401.414728988264 1149098.3911850452
0.0375 -15486.337139694642 935098.8077777202 8490.717456264492 1130361.450061618 26346.93041258688 3026043.307647705 10495.10395368702 1188532.364474982
0.03784722222222222 -8297.59397493817 494538.764738401 10070.448403400214 1213851.6860422252 26851.578152592054 3161315.9198083878 10588.696077315919 1228982.4999967217
0.03819444444444445 6.034648491344357e-11 -3.6408872549347827e-09 10682.1902531561 1270466.2229450345 27360.54802656651 3301490.4096183777 10682.1902531561 1270466.2229450345
0.03854166666666667 8613.487518376669 -539182.5543812752 10248.190935932404 1296835.8690092263 27873.83113281314 3446699.2567310333 10775.585635913923 1313001.09124282
0.03888888888888889 16688.057083187967 -1111558.0018094904 8793.109747667479 1290207.830126389 28391.418495277714 3597077.2547893524 10868.881381733016 1356604.794794321
0.03923611111111111 23391.35192403963 -1703718.0818355537 6443.346988315356 1248563.1251806798 28913.301063733474 3752761.5287389755 10962.076648206285 1401295.154733032
0.03958333333333333 27998.5995077434 -2300527.7333337944 3416.235589380108 1170720.501626417 29439.469713968378 3913891.55199337 11055.17059438792 1447090.1226629019
0.03993055555555555 29969.915247973157 -2885426.4109116886 3.550356007432056e-11 1056423.032309642 29969.915247973157 4080609.16354084 11148.162380805337 1494007.7798956037
0.04027777777777778 29011.625611400363 -3440796.673261694 -3473.6758460050164 906403.850756529 30504.62839413096 4253058.584906578 11241.051169471128 1542066.3366788924
0.040625 25114.799810768563 -3948394.22663252 -6661.8617255251365 722427.8780522419 31043.599807408806 4431386.437073708 11333.836123894942 1591284.131422788
0.04097222222222222 18566.2670036975 -4389831.275742696 -9244.245961462335 507306.9049635944 31586.820069549954 4615741.757223129 11426.51640909539 1641679.6299172044
0.04131944444444444 9930.038525981767 -4747102.782150969 -10955.306739580561 264886.00946655194 32134.279689268486 4806276.015459061 11519.09119161187 1693271.4245446324
0.041666666666666664 4.803452092600545e-11 -5003143.131344795 -11611.559639516383 1.282997471821293e-09 32685.969102444447 5003143.131344795 11611.559639516383 1746078.2334881723
0.04201388888888889 -10272.305434697433 -5142398.842005523 -11131.090259475806 -281600.6371197224 33241.878672321385 5206499.4904232025 11703.920922425343 1800118.899932325
0.04236111111111111 -19868.316327817836 -5151401.387208091 -9543.305405720175 -573353.9604729455 33801.998689704786 5416503.96053791 11796.174211511305 1855412.3912591934
0.042708333333333334 -27802.93640700512 -5019323.008964771 -6987.7783943718405 -868019.7561134284 34366.31937316199 5633317.908123016 11888.318679514714 1911977.798238963
0.043055555555555555 -33224.998543844464 -4738497.656254153 -3702.132830352891 -1157839.571110124 34934.83086922391 5857105.214353561 11980.353500755595 1969834.3342136145
0.043402777777777776 -35507.523252587554 -4304888.91718459 -8.281436552009404e-11 -1434720.602503944 35507.523252587554 6088032.291192055 12072.277851145223 2029001.3342771828
0.04375 -34318.2909423706 -3718487.0896601267 3758.910811754836 -1690439.5975653587 36084.38652632091 6326268.097332001 12164.090908197755 2089498.2544481754
0.044097222222222225 -29662.940298989 -2983618.370369247 7203.773705208703 -1916862.137494774 36665.41062206844 6571984.154031754 12255.791851041844 2151344.6708382666
0.044444444444444446 -21895.34473753317 -2109150.5519281197 9989.240143092611 -2106171.9838955035 37250.58540025827 6825354.5608205795 12347.379860432207 2214560.2788150907
0.04479166666666667 -11693.172366405997 -1108581.5985813665 11830.053264892595 -2251104.590278173 37839.90065031108 7086556.011146545 12438.85411876117 2279164.892157942
0.04513888888888889 7.535521782715007e-11 7.211127078753617e-09 12530.213810070189 -2345178.4422107935 38433.34609084999 7355767.807839394 12530.213810070189 2345178.4422107935
0.04548611111111111 12061.214919245092 1194091.1593769963 12003.719990230706 -2382917.6092861416 39030.91136991216 7633171.878523827 12621.458120061314 2412620.97702834
0.04583333333333333 23295.449599313954 2447090.9900369323 10284.698307469018 -2360058.7860522657 39632.58606516172 7918952.790886879 12712.586236108658 2481512.6605155766
0.04618055555555556 32553.51681021189 3728759.158138056 7525.765697016216 -2273736.1793695297 40238.35968410401 8213297.767854691 12803.597347269797 2551873.7715649307
0.04652777777777778 38848.967392902734 5005812.38448492 3984.616742896565 -2122637.87343807 40848.221664301396 8516396.702641487 12894.490644297162 2623724.7031850517
0.046875 41462.16137359024 6242651.328307802 4.453465573519957e-11 -1907127.7729094368 41462.16137359024 8828442.173659325 12985.265319649396 2697085.961626917
0.04722222222222222 40020.61808809592 7402205.7248776 -4040.6816724552077 -1629327.885359004 42080.16811029954 9149629.459386826 13075.920567502659 2771978.16550231
0.04756944444444444 34546.83066043428 8446881.33908535 -7739.048417099151 -1293156.5476327515 42702.23110347073 9480156.55303955 13166.455583761934 2848422.044898808
0.04791666666666667 25467.75897210907 9339588.195175646 -10725.032771164508 -904319.2111032886 43328.33951307911 9820224.177168846 13256.869566072259 2926438.4404892325
0.04826388888888889 13583.918117881498 10044825.781267043 -12693.90512198319 -470249.55810768047 43958.48243025602 10170035.798149109 13347.161713829964 3006048.302634269
0.04861111111111111 7.645434259868836e-11 10529797.640507698 -13437.331228193845 -2.6465730329468143e-09 44592.64887751359 10529797.640507698 13437.331228193845 3087272.6904833317
0.04895833333333333 -13977.094462618536 10765525.076919891 -12865.300341052443 495918.02414830925 45230.82780896947 10899718.701177597 13527.37731209634 3170132.771066606
0.049305555555555554 -26963.477645688024 10727927.740621546 -11016.626446223889 1005742.1046200827 45873.00811057369 11280010.76362133 13617.299170254604 3254649.8183843195
0.049652777777777775 -37634.80605203599 10398837.717986872 -8056.828885954024 1516711.9875710558 46519.17860033709 11670888.411798477 13707.096009181645 3340845.2124905586
0.05 -44860.69679082573 9766913.522427777 -4263.435481926093 2015363.0637309842 47169.32802856014 12072569.044082642 13796.767037197338 3428740.4385712147
0.050347222222222224 -47823.44507806435 8828421.123356909 8.595357910122941e-15 2487854.1541593615 47823.44507806435 12485272.886992455 13886.311464439452 3518357.0860184133
0.050694444444444445 -46108.66396036833 7587850.90314105 4318.737616158625 2920322.2745076125 48481.51836442374 12909223.008823395 13975.728502874628 3609716.8474982083
0.051041666666666666 -39757.956140569346 6058342.203655883 8267.20978115411 3299255.950586654 49143.53643619877 13344645.333176613 14065.017366309337 3702841.518014699
0.05138888888888889 -29277.282338487734 4261890.89605836 11450.969953149823 3611877.732193526 49809.48777517086 13791768.652332306 14154.177270400782 3797752.993968874
0.05173611111111111 -15598.980351327476 2229320.129022847 13546.095241782205 3846525.843723448 50479.360796578156 14250824.640525818 14243.20743266776 3894473.272212267
0.052083333333333336 8.776567304509569e-11 -1.2629628820690605e-08 14332.107072501529 3993024.4490961134 51153.14384935357 14722047.867092133 14332.107072501529 3993024.4490961134
0.05243055555555556 16016.605824333534 -2378691.760825591 13715.067530480066 4043031.819322953 51830.82521636295 15205675.809444427 14420.875411176592 4093428.719515711
0.05277777777777778 30866.01023537309 -4852169.044411084 11738.441522617604 3990355.7914209026 52512.393114645056 15701948.866034508 14509.511671861474 4195708.375949472
0.053125 43037.95314174951 -7359690.097775372 8580.49797654932 3831226.307742348 53197.83569565304 16211110.369044304 14598.015079629444 4299885.807494253
0.05347222222222222 51249.716635835815 -9835649.618366089 4538.342508125026 3564515.527541501 53887.141045496945 16733406.597061157 14686.38486146923 4405983.498894811
0.05381944444444445 54580.29718518734 -12211088.372407945 5.429021938357636e-11 3191897.0017475653 54580.29718518734 17269086.78759575 14774.620246295655 4514024.029569417
0.05416666666666667 52571.82882716146 -14415390.960519379 -4592.83320631712 2717936.682849211 55277.292070880736 17818403.149437904 14862.720464960277 4624030.072630703
0.05451388888888889 45287.245210698966 -16378135.214639526 -8787.792007877957 2150110.0813658223 55978.113594125694 18381610.874913216 14950.684750261962 4736024.39390105
0.05486111111111111 33317.284263752204 -18031050.203223113 -12166.412050715826 1498741.6471616302 56682.74958211059 18958968.152032852 15038.51233695744 4850029.8509249985
0.05520833333333333 17734.85235691927 -19310034.1715489 -14385.873418067857 776864.4086862806 57391.18779791246 19550736.176467896 15126.20246177181 4966069.391974986
0.05555555555555555 1.1384985976218127e-10 -20157179.163396835 -15213.754363409029 4.9810461485256696e-09 58103.415940747145 20157179.163396835 15213.754363409029 5084166.05505529
0.05590277777777778 -18176.200887987874 -20522745.751957696 -14552.274851003103 -814138.6079127011 58819.42164622084 20778564.35927105 15301.16728256232 5204342.966898799
0.05625 -34996.25927701596 -20367029.41840734 -12449.50985062405 -1646017.135300063 59539.19248658228 21415162.053404808 15388.440461924596 5326623.34196046
0.05659722222222222 -48753.56134771092 -19662059.791045606 -9096.31366610913 -2474716.0523494645 60262.71597097712 22067245.58942604 15475.5731461988 5451030.4814070165
0.05694444444444444 -58004.917475648595 -18393075.292356234 -4809.096931929131 -3278423.8358080667 60989.97954570265 22735091.376624107 15562.564582108249 5577587.772101462
0.057291666666666664 -61720.970594464205 -16559718.789492007 -1.1501908876979626e-10 -4034976.6381869325 61720.970594464205 23418978.901184082 15649.414018406878 5706318.685582578
0.05763888888888889 -59398.87805658348 -14176904.612548513 4862.728723655386 -4722431.842987926 62455.6764386329 24119190.73718834 15736.120705889543 5837246.777042687
0.05798611111111111 -51125.08817300433 -11275313.752562968 9300.340246578537 -5319661.506694799 63194.08433750371 24836012.557600975 15822.683897402168 5970395.684297115
0.058333333333333334 -37580.7445668686 -7901482.08346023 12870.73456917108 -5806950.536123331 63936.18148855642 25569733.14507389 15909.102847851947 6105789.126753837
0.058680555555555555 -19987.823332960146 -4117455.926626423 15212.507349757929 -6166583.663329048 64681.95502771538 26320644.40254593 15995.37681421746 6243450.904374689
0.059027777777777776 -3.686805876683612e-10 -7.631813552798831e-08 16081.505055558753 -6383404.896636307 65431.39202961317 27089041.363863945 16081.505055558753 6383404.896636307
0.059375 20452.128931786825 4360645.473372559 15376.193704666839 -6445333.172740187 66184.47950785312 27875222.204078674 16167.486833027417 6525675.061483979
0.059722222222222225 39347.05272599423 8862449.259160087 13149.213235628258 -6343818.427822912 66941.2044152742 28679488.24978447 16253.321409876547 6670285.434282392
0.060069444444444446 54771.707443759 13393693.093028354 9603.827969742493 -6074223.250035279 67701.55364421738 29502143.9891634 16339.008051470757 6817260.126763254
0.06041666666666667 65114.57325667744 17835460.087781895 5075.463846710075 -5636116.664116173 68465.51402679177 30343497.082004547 16424.546025296087 6966623.325966924
0.06076388888888889 69233.07233514304 22064459.85227431 6.471050273210108e-11 -5033468.411402329 69233.07233514304 31203858.36952305 16509.934600969897 7118399.293181717
0.06111111111111111 66577.96511181156 25956130.623961065 -5128.190497120565 -4274734.292540116 70004.2152817231 32083541.884079933 16595.173050250698 7272612.362878859
0.06145833333333333 57261.356824990995 29387947.775530662 -9804.411212729216 -3372825.691344762 70778.92951956001 32982864.858706474 16680.260647047995 7429286.941642433
0.06180555555555556 42060.26782079814 32242858.52125985 -13563.329017990682 -2344959.240615283 71557.2016425299 33902147.73656368 16765.19666743202 7588447.507097274
0.06215277777777778 22353.985975757616 34412754.862126745 -16025.283649015993 -1212385.6582579603 72339.0181856293 34841714.180194855 16849.980389643475 7750118.606831163
0.0625 1.611927365447557e-10 35801891.08066177 -16934.61109410321 -8.723027343530049e-09 73124.3656252491 35801891.08066177 16934.61109410321 7914324.857314289
0.06284722222222222 -22840.444296400055 36330148.693194665 -16186.114604118467 1264161.1385806904 73913.23037944965 36783008.56655216 17019.088063421863 8081090.942815006
0.06319444444444444 -43910.8492431598 35936050.90301711 -13836.949822941566 2549526.669920401 74705.59880823674 37785400.012825966 17103.41058240947 8250441.614311069
0.06354166666666666 -61081.96198606772 34579430.42596711 -10102.604834633908 3823690.351522781 75501.45721383799 38809402.04951477 17187.57793808503 8422401.688397527
0.06388888888888888 -72566.36527884619 32243659.16421058 -5337.214650549664 5053187.48996797 76300.79184098242 39855354.570298195 17271.589419686 8596996.046191394
0.0642361111111111 -77103.58887717858 28937355.594488893 -8.490973049086905e-12 6204331.414774824 77103.58887717858 40923600.74093914 17355.4443186778 8774249.63223201
0.06458333333333334 -74096.65573999805 24695495.845657155 5388.991223304555 7244089.820601635 77909.83445299555 42014487.007525444 17439.141928763223 8954187.453377873
0.06493055555555556 -63685.425134603625 19579867.118818894 10299.573793292748 8140979.219160515 78719.51464234394 43128363.10462856 17522.68154589185 9136834.57769993
0.06527777777777778 -46748.098445257674 13678817.123458194 14243.603740856895 8865954.399955096 79532.61546275888 44265582.06329918 17606.06246826936 9322216.13337183
0.065625 -24829.244451707076 7106270.260391135 16823.508813340308 9393269.027567538 80349.12287568346 45426500.21888447 17689.283996366896 9510357.307556719
0.06597222222222222 9.95038680525074e-11 -2.8570149791565476e-08 17772.34543293028 9701283.345289081 81169.02278675314 46611477.21873093 17772.34543293028 9701283.345289081
0.06631944444444444 25337.014431145697 -7480833.159469471 16981.348137280464 9773195.437870951 81992.30104608167 47820876.02975273 17855.246082989248 9895019.548354745
0.06666666666666667 48679.753569500506 -15158848.110385451 14512.134915225335 9597673.641084153 82818.94344854768 49055062.945801735 17937.98525386663 10091591.27416733
0.06701388888888889 67673.41057025042 -22842263.048133057 10592.220731617608 9169369.46634304 83648.93573408235 50314407.594955444 18020.562255187495 10291023.93464017
0.06736111111111111 80347.40729669255 -30329297.54487055 5594.127356025149 8489292.810806261 84482.26358795849 51599282.94658756 18102.976398888222 10493342.995056778
0.06770833333333333 85318.91264107995 -37413065.97964903 2.0494469785152281e-10 7565034.205288973 85318.91264107995 52910065.3183794 18185.22699922556 10698573.972935975
0.06805555555555555 81941.9532952702 -43886853.61202649 -5644.910273763334 6410822.354959646 86158.86847027275 54247134.383047104 18267.31337278563 10906742.43689543
0.06840277777777778 70386.19087483914 -49549650.81480758 -10785.409628917367 5047409.175803645 87002.11659857654 55610873.175079346 18349.234838492885 11117874.00551185
0.06875 51636.13649279022 -54211807.88355149 -14910.984713720782 3501778.833129197 87848.64249553753 57001668.097216606 18430.990717619017 11331994.346176118
0.06909722222222223 27409.322731851535 -57700662.905642204 -17606.510159890255 1806681.8440070655 88698.43157750259 58419908.92681217 18512.58033379184 11549129.17394802
0.06944444444444445 2.1933784024882775e-10 -59865988.822024345 -18594.00301300413 1.4413240778450971e-08 89551.46920791337 59865988.822024345 18594.00301300413 11769304.250405937
0.06979166666666667 -27937.528298602694 -60585103.393243074 -17761.2258939228 -1876047.4213811874 90407.74069760255 61340304.32791901 18675.25808362237 11992545.38249433
0.07013888888888889 -53645.53257869815 -59767487.536564454 -15174.20175736144 -3775841.0844041226 91267.2313050904 62843255.38232899 18756.344876395524 12218878.421368241
0.07048611111111111 -74534.67601614787 -57358763.57781312 -11072.265222998565 -5651423.222230179 92129.92623688227 64375245.32164574 18837.262724463708 12448329.261234343
0.07083333333333333 -88444.27170470919 -53343895.38977496 -5845.9868874521 -7453660.0175317405 92995.81064776744 65936680.88639927 18918.010963366847 12680923.838189393
0.07118055555555555 -93864.86964111867 -47749487.081301436 -1.4894127046148916e-10 -9133477.766526993 93864.86964111867 67527972.22673512 18998.58893105328 12916688.129055649
0.07152777777777777 -90100.3251332446 -40645075.646052875 5895.733989688477 -10643142.925540434 94737.08826919223 69149532.9076891 19078.995967888313 13155648.150213987
0.071875 -77352.0981643962 -32143335.445752107 11261.513671972925 -11937553.901147932 95612.4515334301 70801779.91432095 19159.231416662748 13397829.95643276
0.07222222222222222 -56715.954089136256 -22399138.139480535 15564.916309470978 -12975510.983839575 96490.94438476155 72485133.65676689 19239.29462260132 13643259.639696032
0.07256944444444445 -30089.77326833962 -11607440.117894057 18373.636720393857 -13720930.207067667 97372.55172390706 74200017.97499943 19319.18493337114 13891963.328027159
0.07291666666666667 9.638598827640102e-11 3.7250241307882064e-08 19398.901699090067 -14143967.184310555 98257.25840168183 75946860.14356518 19398.901699090067 14143967.184310555
0.07326388888888889 30637.50511690497 12159039.445871562 18525.101352496233 -14222018.159789674 99145.04921930128 77726090.87610245 19478.444272335037 14399297.405110717
0.07361111111111111 58799.63196795432 24578638.29892444 15822.602287384158 -13940567.603469856 100035.90892868693 79538144.32970047 19557.812008150344 14657980.219488323
0.07395833333333333 81653.94142555643 36947316.81749182 11542.34150561636 -13293854.663206596 100929.82223277338 81383458.10911942 19637.004264055886 14920041.887814686
0.07430555555555556 96843.01674231225 48940453.858024746 6092.585365060365 -12285334.606999742 101826.77378581559 83262473.27088928 19716.02040005534 15185508.70058231
0.07465277777777778 102726.74819369774 60228268.624592885 8.728241463786176e-11 -10927915.972804395 102726.74819369774 85175634.32714939 19794.859778644313 15454406.977213517
0.075 98557.73001195316 70484302.51036534 -6141.255963409252 -9243959.395827185 103629.7300142428 87123389.24947071 19873.521764818463 15726763.06486763
0.07534722222222222 84571.16085878089 79394196.16548148 -11727.494719445674 -7265029.886208995 104535.70375752261 89106189.47240925 19952.00572608151 16002603.337243661
0.07569444444444444 61978.8124873756 86664539.91056216 -16204.86202787053 -5031400.547389777 105444.6538861692 91124489.89694595 20030.31103245326 16281954.193382636
0.07604166666666666 32865.98599138893 92031563.87362544 -19124.26009507386 -2591312.205579397 106356.56481568661 93178748.8937769 20108.43705647757 16564842.056466803
0.0763888888888889 -4.731961638773367e-10 95269428.30642223 -20186.383173230253 3.716724973107772e-08 107271.42091476388 95269428.30642223 20186.383173230253 16851293.372615337
0.07673611111111112 -33432.30341816808 96197874.84376135 -19272.35072568324 2681495.5097409817 108189.20650558843 97396993.45422745 20264.148760326927 17141334.60968028
0.07708333333333334 -64133.19354597325 94689006.26195115 -16456.807852167174 5387708.903911312 109109.9058641609 99561913.13510227 20341.733197930844 17434992.256038055
0.07743055555555556 -89018.97405608391 90672975.66056682 -12002.066928213842 8050292.478598323 110033.50322061025 101764659.62823582 20419.13586876065 17732292.81938012
0.07777777777777778 -105529.21465142946 84142385.8475165 -6333.722375613983 10599685.939543499 110959.98275950966 104005708.69654655 20496.35615809813 18033262.82550089
0.078125 -111889.32862019361 75155225.78547865 -2.0143377820455326e-11 12966873.819475524 111889.32862019361 106285539.58903599 20573.393453795834 18337928.81708291
0.07847222222222222 -107299.64643171943 63836202.80884314 6381.27730624476 15085187.620666761 112821.5248970754 108604635.04293442 20650.24714628474 18646317.352482423
0.07881944444444444 -92030.98673429145 50376366.32174975 12182.975919776061 16892107.097549558 113756.55563996582 110963481.28573322 20726.916628581814 18958455.004509464
0.07916666666666666 -67415.67969387463 35030960.04942851 16830.3051895064 18331013.625498705 114694.40485439176 113362568.03702831 20803.401296297543 19274368.35920888
0.07951388888888888 -35733.19760460052 18115484.696975704 19857.7752641277 19352848.3258995 115635.05650191705 115802388.51020718 20879.70054764341 19594084.01463799
0.0798611111111111 -7.425352163864019e-10 3.766973473818967e-07 20955.81378343933 19917628.579642832 116578.49450046246 118283439.41399479 20955.81378343933 19917628.579642832
0.08020833333333334 36317.130400774586 -18898256.548440684 20002.373763220494 19995778.77497239 117524.70272462728 120806220.95380306 21031.740407121044 20245028.672631517
0.08055555555555556 69637.0730755736 -38123808.79844211 17076.309886646846 19569234.582112305 118473.66500601167 123371236.83296108 21107.479824747403 20576310.920348257
0.08090277777777778 96617.149952467 -57193266.557945326 12451.073482223277 18632284.673946433 119425.36513353989 125978994.25374985 21183.031445007728 20911501.956642658
0.08125 114487.98071751212 -75606819.30550578 6569.205229011705 17192119.533929426 120379.78685378312 128630003.91831017 21258.394679228997 21250628.42123878
0.08159722222222222 121336.91387128469 -92860642.49656788 2.508764597475799e-10 15269063.692380559 121336.91387128469 131324780.02932644 21333.568941383044 21593716.958503067
0.08194444444444444 116311.10184436994 -108459925.1262976 -6615.606902248526 12896475.263872173 122296.72984888445 134063840.29064178 21408.553648093697 21940794.216209754
0.08229166666666667 99718.80240548152 -121932198.78391294 -12627.595252782752 10120304.848583048 123259.21840804524 136847705.90763378 21483.34821864388 22291886.844304234
0.08263888888888889 73017.24862275668 -132840627.43066108 -17440.749592581516 6998314.513517471 124224.3631291786 139676901.58745003 21557.952074982615 22647021.49366568
0.08298611111111111 38686.501155856065 -140796904.4150033 -20573.60135539213 3598966.471509366 125192.14755197261 142551955.5390978 21632.36464173207 23006224.81486897
0.08333333333333333 3.7081096648366996e-10 -145473399.47336197 -21706.585346194453 3.434329451897245e-08 126162.55517571917 145473399.47336197 21706.585346194453 23369523.456942573
0.08368055555555555 -39287.05155256436 -146614204.10606447 -20714.594510647315 -3713276.1466743494 127135.56945964294 148441768.60255432 21780.61361835892 23736944.06612745
0.08402777777777778 -75301.85862717229 -144044738.98224494 -17680.620555443635 -7449940.314066078 128111.17382323019 151457601.6400919 21854.44889090843 24108513.284633934
0.084375 -104435.47927490955 -137679611.87972727 -12889.008265158509 -11115620.41140024 129089.35164655844 154521440.79993343 21928.09059922649 24484257.749396116
0.08472222222222223 -123704.00312275262 -127528448.81129338 -6798.849200443313 -14614812.474577691 130070.08627062745 157633831.7958603 22001.538181403972 24864204.090826154
0.08506944444444445 -131053.36099768998 -113699463.87073508 1.2983066607310774e-10 -17853299.956478696 131053.36099768998 160795323.84054375 22074.791078245733 25248378.931567088
0.08541666666666667 -125576.70266018246 -96400584.13758683 6844.0616474285 -20740614.069705296 132039.1590915833 164006469.644495 22147.848733277304 25636808.885244235
0.08576388888888889 -107621.4789150502 -75938003.65043807 13061.005981878352 -23192472.636192217 133027.4637780619 167267825.41485596 22220.710592751446 26029520.555215508
0.08611111111111111 -78773.95573441197 -52712103.71352666 18035.720131467016 -25133133.577351928 134018.25824513016 170579950.85399055 22293.376105654723 26426540.53331995
0.08645833333333333 -41720.85586029239 -27210744.158891812 21271.182366933743 -26497599.48792964 135011.5256433761 173943409.15791035 22365.84472371397 26827895.398626804
0.08680555555555555 -1.865986548370779e-09 -1.2166596843484306e-06 22438.115901402754 -27233611.71618115 136007.24908630503 177358767.01460743 22438.115901402754 27233611.71618115
0.08715277777777777 42337.00052139433 28287511.591631394 21408.462022737196 -27303376.019234262 137005.41165067515 180826594.60213184 22510.189095947742 27643716.035751164
0.0875 81117.8893982291 56966499.73618758 18269.273355832927 -26684967.128418967 138005.99637683184 184347465.58652973 22582.063767335036 28058234.890572406
0.08784722222222222 112460.63226248996 85314783.22480145 13315.533915851847 -25373366.35390085 139008.98626904443 187921957.1196909 22653.739378316495 28477194.796091758
0.08819444444444445 133161.57353848417 112590647.04117323 7022.477757705536 -23381094.547217414 140014.3642958418 191550649.83690548 22725.21539441594 28900622.24871047
0.08854166666666667 141022.1133903501 138051375.72486112 -2.122729147350392e-10 -20738412.149939273 141022.1133903501 195234127.85436153 22796.491283935342 29328543.724527232
0.08888888888888889 135080.66497921536 160972521.2434402 -7066.466674049417 -17493068.475262403 142032.21645062984 198972978.76642132 22867.566517960982 29760985.67807904
0.08923611111111111 115725.55793359557 180667427.0309987 -13482.877077850517 -13709593.55302783 143044.65634001407 202767793.64278126 22938.44057036951 30197974.54108174
0.08958333333333333 84676.00011251103 196506505.19095045 -18614.763376019633 -9468137.546617305 144059.4158874471 206619167.02536583 23009.112917833976 30639536.72117103
0.08993055555555556 44831.097151398426 207935751.62536642 -21949.98784340529 -4862874.630993037 145076.47788782345 210527696.9251995 23079.58303982984 31085698.600640625
0.09027777777777778 -5.728922326044403e-10 214493984.81901073 -23149.85041864085 6.183273261568422e-08 146095.8251023273 214493984.81901073 23149.85041864085 31536486.535181403
0.090625 -45461.78920890079 215828308.62997788 -22083.451030479715 5004639.962795658 147117.44025877322 218518635.6456623 23219.914539364992 31991926.852619916
0.09097222222222222 -87075.27495267891 211707327.8251013 -18841.823681112484 10028233.670396492 148141.30605194627 222602257.80252075 23289.774889920234 32452045.851655602
0.09131944444444444 -120678.96576826277 202031686.989237 -13730.3290208497 14943946.170634933 149167.40514394347 226745463.14155293 23359.43096105038 32916869.80059783
0.09166666666666666 -142844.61838210456 186841558.2065636 -7239.922773326078 19624048.20421037 150195.72016451496 230948866.96529484 23428.882246330733 33386424.9361023
0.0920138888888889 -151226.2337114067 166320769.56465283 -3.451774415890062e-11 23943157.075292524 151226.2337114067 235213088.02266216 23498.128242173796 33860737.46190804
0.09236111111111112 -144806.84597205237 140797343.72359425 7282.6555596780345 27781508.92399287 152258.92835070236 239538748.504591 23567.168447834872 34339833.54757222
0.09270833333333334 -124017.2785053747 110740301.8489115 13892.893613542557 31028178.93717586 153293.7866171669 243926474.0395298 23636.002365417673 34823739.327206284
0.09305555555555556 -90713.36293300692 76752681.15986739 19177.448110764504 33584165.06479194 154330.79101458946 248376893.68869972 23704.62949987978 35312480.89821122
0.09340277777777778 -48011.94693572688 39560811.972896636 22609.513505119576 35365252.00524161 155369.9240161276 252890639.9412899 23773.049359038127 35806084.320011355
0.09375 -1.0728648743678926e-09 8.830211774827632e-07 23841.261453574436 36304575.612790555 156411.16806465163 257468348.70938778 23841.261453574436 36304575.612790555
0.09409722222222222 48656.11806298865 -41003140.77250983 22739.062560580034 36354813.433774814 157454.50557308915 262110659.32283878 23909.26529704055 36807980.75622618
0.09444444444444444 93163.91483353237 -82451362.69664477 19397.849343498496 35489934.709977195 158499.91892477055 266818214.52383423 23977.06040586375 37316325.68822348
0.09479166666666666 129076.55030145701 -123300033.65797192 14133.088491348195 33706452.75422509 159547.39047377367 271591660.461421 24044.646299351985 37829636.303649634
0.09513888888888888 152736.73066249778 -162482445.18885055 7451.024721158122 31024133.907777254 160596.90254527106 276431646.68582344 24112.022499699113 38347938.45306888
0.0954861111111111 161648.4374358753 -198936591.77647892 2.961844906643682e-10 27486130.083669633 161648.4374358753 281338826.1425781 24179.188531990014 38871257.94147649
0.09583333333333334 154738.77583367817 -231632774.55470932 -7492.470520640527 23158515.89170951 162701.97741398608 286313855.1665039 24246.14392420571 39399620.52703262
0.09618055555555556 132482.60427502624 -259601338.45720452 -14290.757128844547 18129226.19719413 163757.5047201373 291357393.4755182 24312.8882072284 39933051.9197977
0.09652777777777778 96875.82727784502 -281959824.4521725 -19723.3658331309 12506405.323331663 164815.0015673446 296470104.16431236 24379.42091484644 40471577.78046695
0.096875 51258.02402630965 -297938808.96690786 -23249.28182890166 6416194.581003568 165874.45014145286 301652653.69780827 24445.74158375931 41015223.71910426
0.09722222222222222 5.724248125635389e-10 -306905711.90447426 -24511.849753582457 7.126173360510396e-08 166935.8326014848 306905711.90447426 24511.849753582457 41564015.293878525
0.09756944444444444 -51914.58654393851 -308385883.14485407 -23374.824506565288 -6588703.358538633 167999.13107998908 312229951.96949863 24577.744966852166 42117978.009798035
0.09791666666666667 -99373.51850103846 -302080325.0044016 -19936.95105578004 -13187960.702364193 169064.32768338948 317626050.4277468 24643.42676903033 42677137.317446396
0.09826388888888889 -137639.19751117632 -287879474.187148 -14523.523910109163 -19631238.64403111 170131.40449233356 323094687.15662 24708.894708509142 43241518.61171868
0.09861111111111111 -162821.20233664924 -265872550.1759173 -7655.632857180374 -25751546.228135746 171200.34356204275 328636545.36865616 24774.14833661582 43811147.230557516
0.09895833333333333 -172271.12692266173 -236352076.16251364 -2.190645888997883e-10 -31385675.851679042 172271.12692266173 334252311.604064 24839.187207617193 44386048.45369044
0.09930555555555555 -164859.6902329876 -199813291.4148406 7695.762589624203 -36378458.40187517 173343.7365796085 339942675.7230301 24904.01087872428 44966247.50136619
0.09965277777777778 -141107.25112928115 -156948297.90845203 14676.185965465753 -40586923.84231108 174418.1545139248 345708330.8978758 24968.618910096797 45551769.533093385
0.1 -103152.99824531506 -108634916.21602145 20252.13121003437 -43884258.114747494 175494.36268262676 351549973.6050377 25033.010864847616 46142639.64637866
0.10034722222222223 -54563.854729491184 -55920362.84515134 23868.84257989283 -46163449.66853984 176572.3430190559 357468303.6169157 25097.18630904719 46738882.87546634
0.10069444444444445 2.199263919617299e-13 2.2497719294848858e-10 25161.14481172787 -47340524.1900761 177652.07743323004 363464023.9935417 25161.14481172787 47340524.1900761
0.10104166666666667 55231.703738895754 57808454.4805364 23990.292150687994 -47357274.11532146 178733.54781219497 369537841.07401943 25224.885944888258 47947588.494145885
0.10138888888888889 105693.62554814637 116094738.14520475 20458.75287105852 -46183400.13094719 179816.73602037618 375690464.4679184 25288.40928349739 48560100.624571644
0.10173611111111111 146352.48804506773 173389235.23483893 14901.363847883127 -43817994.89389697 180901.6238999302 381922607.0464325 25351.71440549898 49178085.349948905
0.10208333333333333 173081.05709925896 228198798.56780162 7853.605384226746 -40290314.34828577 181988.19327109779 388234984.9333315 25414.800891815543 49801567.36931622
0.10243055555555555 183076.4259325551 279044359.34955037 1.3730080803202337e-10 -35659798.95304855 183076.4259325551 394628317.49584675 25477.66832635246 50430571.31089902
0.10277777777777777 175152.5631795159 324499408.3146305 -7892.391777175958 -30015325.459915373 184166.30366176722 401103327.3353443 25540.31629600206 51065121.73085303
0.103125 149876.71518686519 363228379.24296796 -15048.91557103642 -23473689.15957647 185257.80821534022 407660740.2777872 25602.744390647527 51705243.11201054
0.10347222222222222 109534.32330852357 394023937.1550092 -20763.382492182547 -16177336.269392835 186350.92132937486 414301285.3641262 25664.95220316689 52350959.86262691
0.10381944444444445 57923.88355965253 415842169.88488775 -24467.773293591006 -8291385.869960806 187445.62471981905 421025694.84045887 25726.93932943686 53002296.31512801
0.10416666666666667 -6.469790715777925e-10 427834704.14803314 -25788.705368336654 9.206555418645462e-08 188541.90008282158 427834704.14803314 25788.705368336654 53659276.72485764
0.10451388888888889 -58601.89909904358 429376815.89257085 -24585.048635940264 8497821.319384906 189639.72909508564 434729051.9131241 25850.24992175177 54321925.26882966
0.10486111111111111 -112113.62614451513 420090679.20313954 -20962.902579993588 16992926.732942745 190739.0934142223 441709479.936697 25911.57259457766 54990266.044476755
0.10520833333333333 -155201.79971585458 399862997.17083687 -15266.354148913537 25271073.847487845 191839.97467910455 448776733.18394375 25972.67299472344 55664323.06840327
0.10555555555555556 -183499.0835262751 368856380.1287491 -8044.809600455136 33118242.951120056 192942.35451022102 455931559.77363586 26033.550733115448 56344120.2751392
0.10590277777777778 -194046.2145100304 327513978.9991118 -5.111374442960145e-11 40326074.528797485 194046.2145100304 463174710.96732044 26094.20542370079 57029681.515893675
0.10625 -185600.14022823607 276557041.1141352 8082.227216888726 46697294.65370054 195151.53626331539 470506941.1583748 26154.63668345087 57721030.55731137
0.10659722222222222 -158776.3010692286 216975229.11876336 15408.698772149639 52050989.383768804 196258.30133753727 477929007.8608227 26214.844132364808 58418191.08023149
0.10694444444444444 -116009.11287297196 150009726.33250263 21256.781885587738 56227589.84163621 197366.49128319035 485441671.6981106 26274.82739347281 59121186.678443916
0.10729166666666666 -61332.4840560074 77129339.75541154 25045.679707530686 59093433.772235475 198476.0876341564 493045696.39160824 26334.586092839527 59830040.857451454
0.1076388888888889 -1.466789093646033e-09 1.8400056563170446e-06 26394.119859567312 60544777.0332305 199587.07190805924 500741848.748991 26394.119859567312 60544777.0332305
0.10798611111111112 62019.53327373502 -79551759.08712839 25158.705387598417 60511139.564745896 200699.42560662003 508530898.65248775 26453.428325799458 61265418.53099582
0.10833333333333334 118622.78165995375 -159580584.41216436 21449.072065073917 58957884.700873576 201813.1302160115 516413619.04689884 26512.51112672335 61991988.58396394
0.10868055555555556 164172.33590799602 -238068434.96205398 15618.258185194823 55887947.932440706 202928.16720721303 524390785.92753315 26571.367900573605 62724510.33212119
0.10902777777777778 194057.86849278983 -312974003.60992795 8229.122031364017 51342651.03231471 204044.51803636595 532463178.327919 26629.99828863509 63463006.82099072
0.109375 205162.164145128 -382284255.14473647 -3.927019801728665e-11 45401559.36042721 205162.164145128 540631578.3073826 26688.40193524599 64207501.00040335
0.10972222222222222 196184.97194273435 -444066815.84674543 -8265.147294113516 38181363.66032051 206281.08696102878 548896770.9384604 26746.578487800693 64958015.7232692
0.11006944444444444 167791.15038425257 -496521889.6323295 -15755.306016037668 29833792.174369503 207401.26789782473 557259544.294157 26804.527596752738 65714573.744351044
0.11041666666666666 122566.56098395195 -538032348.0901506 -21732.01587986456 20542583.83360737 208522.6883558545 565720689.435008 26862.248915617645 66477197.719040915
0.11076388888888888 64783.969675560045 -567210648.3164905 -25602.19614211787 10519577.988614691 209645.32972239362 574281000.3960505 26919.742100975687 67245910.20213571
0.1111111111111111 8.25976939292689e-10 -582941274.1735716 -26977.00681247464 1.3328219797757503e-07 210769.17337200977 582941274.1735716 26977.00681247464 68020733.64661717
0.11145833333333334 -65478.90901557555 -584417473.3931615 -25710.902483840742 -10762955.631968847 211894.20066691845 591702310.7117147 27034.04271283248 68801690.40243456
0.11180555555555556 -125210.24541787033 -571171173.8612521 -21916.957611536036 -21504122.657228798 213020.39295733752 600564912.8889341 27090.849467839962 69588802.71528584
0.11215277777777778 -173249.15415655548 -543095105.56313 -15956.857079202522 -31952801.449121263 214147.73158184259 609529886.5043039 27147.426746363242 70382092.72540386
0.1125 -204739.83078534223 -500456327.2602901 -8406.428545226036 -41839484.408558205 215276.1978677222 618598040.2636003 27203.77422034638 71181582.46634507
0.11284722222222222 -216405.77313133274 -443900555.3814152 -2.5376703605474614e-10 -50902703.650345445 216405.77313133274 627770185.7653437 27259.891564813784 71987293.86377731
0.11319444444444444 -206889.44753678492 -374446912.42974347 8441.039758063545 -58895829.40375516 217536.43867845365 637047137.4865704 27315.77845787265 72799248.73427248
0.11354166666666667 -176906.27035492522 -293472948.346254 16088.525580632535 -65593644.9808675 218668.1758046425 646429712.7684765 27371.434580715293 73617468.7841011
0.11388888888888889 -129195.76613429048 -202690035.05566487 22188.795532991648 -70798525.98789945 219800.96579558938 655918731.8019428 27426.859617621438 74441975.60802756
0.11423611111111111 -68272.60473624842 -104109485.75651409 26136.985830251673 -74346057.72670414 220934.78992747248 665515017.6128969 27482.053255960516 75272790.68810964
0.11458333333333333 -3.264307071783486e-09 -4.962685475744944e-06 27537.01518619382 -76109935.39249957 222069.62946731265 675219396.0474262 27537.01518619382 76109935.39249957
0.11493055555555555 68974.28213042952 107162723.29578975 26241.30897509476 -76006006.54205634 223205.46567332782 685032695.756876 27591.745101876622 76953430.97424676
0.11527777777777778 131865.08352934252 214753136.52700627 22366.280174639473 -73995334.09435488 224342.27979528805 694955748.182682 27646.242699660314 77803298.5701041
0.115625 182417.19483013355 320058484.36085045 16281.949894903846 -70086180.43639039 225480.05307486982 704989387.5410833 27700.50767929438 78659559.19933677
0.11597222222222223 215527.25482856433 420345483.59103316 8576.62445183628 -64334838.54454591 226618.76674601063 715134450.8076868 27754.539743628422 79522233.76253216
0.11631944444444445 227758.40203526325 512929445.0299806 -2.316971611718072e-10 -56845263.812570445 227758.40203526325 725391777.7019005 27808.33859861403 80391343.04041398
0.11666666666666667 217695.8286142671 595244132.2518005 -8609.80181721419 -47767489.8411585 228898.9401621496 735762210.6711016 27861.903953306686 81266907.69265844
0.11701388888888889 186106.56252483896 664910584.6867932 -16408.163752849112 -37294842.07214317 230040.36233951547 746246594.8747921 27915.235519867565 82148948.2567125
0.11736111111111111 135885.75212298482 719803109.157669 -22626.856712312194 -25659994.080461472 231182.64977388375 756845778.1685429 27968.333013565283 83037485.14661545
0.11770833333333333 71792.61538421539 758110666.2714097 -26649.741195483737 -13129941.783467038 232325.78366580885 767560611.0877104 28021.19615277763 83932538.65182342
0.11805555555555555 2.6310234337650503e-09 778391946.8311319 -28073.82465899317 -4.780075058821259e-07 233469.7452102296 778391946.8311319 28073.82465899317 84834128.93603526
0.11840277777777777 -72499.87244646567 779622548.1151403 -26749.623151881566 13413047.083027462 234614.5155968235 789340641.2445593 28126.218256812885 85742276.03602426
0.11875 -138576.29575824025 761232818.7860868 -22796.78560312565 26778485.63843184 235760.07601035933 800407552.8039837 28178.376673951687 86656999.86046833
0.11909722222222222 -191661.30984983777 723135141.4447174 -16593.353796918454 39759725.34885719 236906.4076310505 811593542.5988398 28230.29964123992 87578320.18878692
0.11944444444444445 -226402.32444619414 665739659.3830135 -8739.614584510298 52022672.406226896 238053.49163490834 822899474.3149633 28281.98689262478 88506256.66997994
0.11979166666666667 -239201.30919409377 589957723.7948989 -6.937937086604175e-11 63244216.574604556 239201.30919409377 834326214.2175055 28333.4381651717 89440828.82146716
0.12013888888888889 -228586.28292746606 497192633.4686812 8771.340217950496 73120619.31314783 240349.84147727126 845874631.133626 28384.653199065684 90382056.02793472
0.12048611111111111 -195376.85147255645 389317553.87498915 16714.044974988476 81375588.02214874 241499.06964995986 857545596.4350357 28435.631737612555 91329957.54018193
0.12083333333333333 -142625.4889153471 268640828.951968 23045.96029164974 87767824.9837524 242648.97487488601 869339984.0204468 28486.37352724019 92284552.47397143
0.12118055555555556 -75338.20055927656 137859228.650097 27140.184078579987 92097848.54200234 243799.5383123351 881258670.2977839 28536.87831749968 93245859.8088828
0.12152777777777778 -1.920163342328117e-09 3.5012892222097367e-06 28587.145861066423 94213898.38717096 244950.74112050296 893302534.166336 28587.145861066423 94213898.38717096
0.121875 76049.87477611133 -141647099.4192506 27235.57276105423 94016756.22015987 246102.56445584752 905472456.9986887 28637.17591374119 95188686.91262412
0.12222222222222222 145332.83636821783 -283606317.6063488 23208.244818765328 91463337.18179905 247254.98947343993 917769322.6225462 28686.968234451142 96170243.94942898
0.12256944444444444 200966.2913764419 -422299246.76983917 16890.90417778034 86568935.71857348 248407.99732731498 930194017.3023844 28736.52258525073 97158587.92103699
0.12291666666666666 237347.15657675298 -554133035.8266187 8895.313365315682 79408041.38261962 249561.56917082216 942747429.7209759 28785.838731322638 98153737.1090337
0.1232638888888889 250715.68615697554 -675591350.8264656 -2.8303615263304483e-11 70113674.6883024 250715.68615697554 955430450.9607468 28834.91644097859 99155709.6520125
0.12361111111111112 239542.9180741827 -783325830.0594959 -8925.571306439284 58875229.74233182 251870.32943880424 968243974.4849892 28883.75548566015 100164523.54445246
0.12395833333333334 204701.91346716922 -874245707.9031656 -17006.011959237465 45934848.03434025 253025.48016970162 981188896.118947 28932.355639939437 101180196.63559735
0.12430555555555556 149403.9134555083 -945603266.6803772 -23445.892304515164 31582385.579953454 254181.1195037749 994266114.0307198 28980.71668151981 102202746.62833948
0.12465277777777778 78903.54293282646 -995072820.8321645 -27608.06591246434 16149072.58623513 255337.2285961947 1007476528.7120609 29028.8383912365 103232191.07810861
0.125 1.1308114699722244e-09 -1020821042.9589968 -29076.720553057166 2.2984585706711602e-07 256493.78860354295 1020821042.9589968 29076.720553057166 104268547.3917612
0.12534722222222222 -79618.46984537791 -1021566605.6125289 -27698.915170425284 -16474400.230615798 257650.78068416222 1034300561.8523121 29124.362954082426 105311832.8264756
0.12569444444444444 -152123.63490248422 -996627333.4233059 -23600.453952017033 -32867685.48379625 258808.18599850294 1047915992.7379198 29171.765384546292 106362064.4886502
0.12604166666666666 -210316.90039839552 -945953333.0030534 -17174.45475330987 -48767323.22615168 259965.98570947198 1061668245.2069969 29218.927637816614 107419259.33280544
0.12638888888888888 -248343.8348647778 -870144887.3804365 -9043.64485353184 -63764962.71757774 261124.16098277995 1075558231.0761194 29265.8495103954 108483434.16049019
0.1267361111111111 -262282.6929872874 -770454260.485767 -2.8723440783875526e-10 -77466804.54354621 262282.6929872874 1089586864.3670998 29312.53080191915 109554605.61918929
0.12708333333333333 -250547.81505460542 -648770947.1675664 9072.421073750531 -89503807.40791982 263441.5628953527 1103755061.2868118 29358.971315159077 110632790.20123848
0.12743055555555555 -214066.50499788285 -507590316.1571485 17283.925770309284 -99541470.64958592 264600.7518831777 1118063740.20677 29405.17085602132 111718004.2427415
0.12777777777777777 -156209.95038258767 -349966017.25210696 23826.464053472082 -107288936.60845958 265760.24113115366 1132513821.6426497 29451.129233547075 112810263.9224897
0.128125 -82482.81979244611 -179446949.1580529 28053.167845646127 -112507169.24420686 266920.0118242068 1147106228.2336197 29496.84625991268 113909585.26088819
0.1284722222222222 -2.6231082265467113e-10 -5.684192204664088e-07 29542.321750429674 -115015984.11888486 268080.0451521441 1161841884.721548 29542.321750429674 115015984.11888486
0.12881944444444443 83199.83516477392 184079832.44559547 28139.437481912017 -114699729.63910113 269240.32230999693 1176721717.9300146 29587.555523544743 116129476.19690233
0.12916666666666668 158937.6168478654 368269969.9232151 23973.23443390042 -111511449.79908083 270400.82449836604 1191746656.7433224 29632.547400839663 117250077.03377545
0.1295138888888889 219697.8951538411 547929138.9348534 17443.877626193094 -105475393.90615028 271561.53292376554 1206917632.085229 29677.29720703119 118377802.0056924
0.12986111111111112 259374.44304909816 718412046.9275825 9184.5427774152 -96687778.1001005 272722.428798966 1222235576.8975782 29721.804769970866 119512666.32513994
0.13020833333333334 273883.49334333756 875187071.4928907 -2.334276747560467e-10 -85315745.97360611 273883.49334333756 1237701426.1188326 29766.069920644775 120654685.039852
0.13055555555555556 261583.06160970134 1013954037.7039342 -9211.82518427987 -71594520.24017565 275044.7077831931 1253316116.6624432 29810.092493173306 121803873.0317646
0.13090277777777778 223455.39111110644 1130759083.0898137 -17547.665876346106 -55822783.08289857 276206.05335212924 1269080587.395071 29853.87232481076 122960245.01597238
0.13125 163032.5326021329 1222103609.1387806 -24187.51217584233 -38356368.40842567 277367.5112913689 1284995779.1146765 29897.40925594499 124123815.53969067
0.13159722222222223 86070.21384801307 1285044394.5077775 -28475.300814337294 -19600393.56405869 278529.06285010243 1301062634.5284863 29940.703130096965 125294598.98122287
0.13194444444444445 -6.857371072540201e-10 1317282098.2308588 -29983.753793920252 1.550408446566497e-07 279690.6892858279 1317282098.2308588 29983.753793920252 126472609.54893035
0.13229166666666667 -86788.1558167031 1317235609.1207542 -28556.956593427043 19970089.237549413 280852.3718646914 1333655116.6808815 30026.561097200487 127657861.28020677
0.1326388888888889 -165763.72413503498 1284099996.2296863 -24326.43304430242 39816953.45596817 282014.0918618273 1350182638.1800146 30069.124892854765 128850368.04045981
0.1329861111111111 -229094.0593206523 1217886178.7376177 -17699.063317923574 59041529.6487944 283175.83056169684 1366865612.8494768 30111.445036930985 130050143.52209297
0.13333333333333333 -270421.0980707514 1119440854.2209475 -9317.95054932821 77151047.14811127 284337.5692584273 1383704992.607521 30153.521388607158 131257201.24349481
0.13368055555555555 -285499.28925614996 990445692.5135351 -5.178318398740692e-10 93671534.53523657 285499.28925614996 1400701731.1466417 30195.353810190634 132471554.54803243
0.13402777777777777 -272630.78526383574 833395307.4454422 9343.728987571661 108160084.26451689 286660.971869338 1417856783.9105234 30236.942167117297 133693216.60304826
0.134375 -232853.3734894789 651554048.5649173 17797.130168258256 120216560.81323703 287822.59842314344 1435171108.0710115 30278.286327950704 134922200.39886263
0.13472222222222222 -169860.6216654196 448892196.51905423 24528.898666000812 129494446.50417237 288984.15025373374 1452645662.5048275 30319.386164381176 136158518.74778065
0.13506944444444444 -89659.9239342326 230002685.48314145 28874.305563587142 135710535.38872504 290145.6087086281 1470281407.770234 30360.24155122481 137402184.28310284
0.13541666666666666 -6.565968729144628e-09 1.6770423804848353e-05 30400.852366422496 138653209.45814326 291306.95514703315 1488079306.0834837 30400.852366422496 138653209.45814326
0.13576388888888888 90377.63513426612 -235596611.9908275 28951.319209867168 138189062.49867603 292468.17094017717 1506040321.29527 30441.2184910388 139911606.545248
0.1361111111111111 172590.93542771283 -470993016.6684813 24659.92191701001 134267674.46362537 293629.237471645 1524165418.8669415 30481.339809260884 141177387.6348227
0.13645833333333332 238490.2299095129 -700260173.1647358 17939.92076932601 126924382.46353431 294790.1361377121 1542455565.8465881 30521.216208397313 142450564.634363
0.13680555555555557 281465.98282413697 -917480895.5210584 9443.821264375438 116280942.37844065 295950.8483476771 1560911730.8450851 30560.847578876812 143731149.26748866
0.1371527777777778 297111.3555241947 -1116899827.605558 -1.504661421412957e-11 102544026.5398374 297111.3555241947 1579534884.0119514 30600.233814247018 145019153.0729847
0.1375 283673.1859955215 -1293072894.133215 -9468.087513676677 86001556.67123872 298271.63910360826 1598325997.011033 30639.374811173144 146314587.40384763
0.13784722222222223 242245.3182081002 -1441012415.7884276 -18032.234947774596 67016925.991205215 299431.68053628027 1617286042.9962254 30678.27046943656 147617463.42633364
0.13819444444444445 176683.22790949614 -1556324096.923563 -24850.510854641725 46021218.69951458 300591.46128692356 1636415996.5868607 30716.92069193344 148927792.11901498
0.13854166666666667 93246.17558499504 -1635332212.1139603 -29250.05261787125 23503587.60022174 301750.9628349322 1655716833.843133 30755.325384673182 150245584.2718405
0.1388888888888889 1.483831864189498e-09 -1675189532.2413654 -30793.484456776954 3.712415137814853e-07 302910.1666747097 1675189532.2413654 30793.484456776954 151570850.48520035
0.13923611111111112 -93962.50524716172 -1673968838.5118062 -29322.401803651963 -23919393.05159641 304069.0543159989 1694835070.6490526 30831.39782047604 152903601.16899562
0.13958333333333334 -179408.2861541772 -1630733268.1800551 -24973.598501879766 -47663969.85915171 305227.60728421045 1714654429.2999392 30869.065391110267 154243846.54171634
0.13993055555555556 -247871.32479597093 -1545583210.6582074 -18166.37730998057 -70637106.70910923 306385.80712074914 1734648589.7688618 30906.487087126272 155591596.62951875
0.14027777777777778 -292491.37847642845 -1419678016.8158934 -9562.117682701728 -92251050.44534443 307543.6353833421 1754818534.946535 30943.662830075762 156946861.26531386
0.140625 -308701.07364636497 -1255231385.3046315 -3.1875591052246203e-10 -111941827.1043935 308701.07364636497 1775165249.0141687 30980.592544613763 158309650.08785823
0.14097222222222222 -294692.5684616437 -1055479933.5915458 9584.865452196123 -129183811.44687153 309858.10350116686 1795689717.4180012 31017.276158496734 159679972.54084918
0.14131944444444444 -251616.1831046629 -824625132.5811542 18252.91488451093 -143503584.3156485 311014.70655639586 1816392926.8436985 31053.713602580694 161057837.87202734
0.14166666666666666 -183489.4303122441 -567749465.698864 25152.26134545188 -154492716.321754 312170.86443832325 1837275865.1906548 31089.90481081928 162443255.13228363
0.14201388888888888 -96823.23145549255 -290708348.91619253 29602.442201678605 -161819137.273748 313326.5587911667 1858339521.5461435 31125.84972026177 163836233.17477143
0.1423611111111111 -4.930820359450839e-09 -1.4735187013137347e-05 31161.548271051 -165236780.65402505 314481.7712774136 1879584886.159378 31161.548271051 165236780.65402505
0.14270833333333333 97537.0374703953 297383943.9327959 29670.110525389537 -164593230.70054623 315636.483578143 1901012950.415474 31197.000406421306 166644906.02508235
0.14305555555555555 186204.88823554874 594123708.2091889 25267.385484632003 -159835145.4464902 316790.6773933469 1922624706.8092213 31232.206072696346 168060617.5426132
0.14340277777777777 257222.3698290086 882748729.101792 18378.378596889655 -151011281.36975095 317944.33444225125 1944421148.9188519 31267.16521928697 169483923.26005536
0.14375 303479.69628181873 1155822842.9765828 9672.812195642993 -138273002.89298308 319097.4364636358 1966403271.3795776 31301.87779868889 170914831.0287516
0.1440972222222222 320249.9652161533 1406132795.4741395 6.602409624684604e-10 -121872221.4825075 320249.9652161533 1988572069.8571424 31336.34376648045 172353348.49709794
0.14444444444444443 305671.37370197824 1626875364.1597064 -9694.037115239124 -102156773.02793212 321401.90247864806 2010928541.0211258 31370.56308132026 173799483.10969207
0.14479166666666668 260951.04470136313 1811838317.889124 -18459.12294245924 -79563306.96490131 322553.2300504737 2033473682.5182638 31404.535704944803 175253242.10649216
0.1451388888888889 190268.39601722555 1955570486.0773013 -25434.087909758142 -54607824.604012206 323703.9297518099 2056208492.9455395 31438.261602165985 176714632.52197635
0.14548611111111112 100385.40156840265 2053536382.50513 -29931.40411075494 -27874065.716276683 324853.98342397937 2079133971.8232946 31471.740740868656 178183661.18431425
0.14583333333333334 -6.395895385727029e-10 2102251119.5681114 -31504.97309200807 1.762387756102225e-07 326003.3729297623 2102251119.5681114 31504.97309200807 179660334.71453705
0.14618055555555556 -101095.5525126086 2099391755.1592822 -29994.381065335074 28337267.907799758 327152.08015371166 2125560937.4656372 31537.958629607274 181144659.52571955
0.14652777777777778 -192969.94946638748 2043881727.848307 -25541.23066484807 56437826.1186195 328300.08700246713 2149064427.6433353 31570.697330754487 182636641.82216427
0.146875 -266528.5254549217 1935945645.9138331 -18575.888522827216 83596125.22706936 329447.3754050679 2172762593.043091 31603.1891756004 184136287.59859252
0.14722222222222223 -314413.5088188849 1777132388.654607 -9775.88677596294 109118571.81384696 330593.92731326487 2196656437.393655 31635.434147355438 185643602.63934055
0.14756944444444445 -331739.7247018327 1570305238.380452 -1.0856837312999848e-10 132341109.92649977 331739.7247018327 2220746965.1831474 31667.43223228699 187158592.51756492
0.14791666666666667 -316592.2102527621 1319598570.6405964 9795.58638450135 152646347.95903075 332884.7495688797 2245035181.631259 31699.18341971654 188681262.59444743
0.1482638888888889 -270235.12461814855 1030341469.0173436 18650.830276343622 169479792.63083145 334028.98393615853 2269522092.661516 31730.6877020168 190211618.0184127
0.1486111111111111 -197009.39948479418 708949478.4488001 25695.953339761938 182364767.1824453 335172.40984937456 2294208704.873296 31761.94507460879 191749663.72434807
0.14895833333333333 -103927.05336132344 362786546.1281904 30236.897534755764 190915617.24892712 336315.00937849446 2319096025.513913 31792.955535958838 193295404.43282917
0.14930555555555555 -2.975928254214837e-09 1.0336326445182432e-05 31823.719087575548 194848844.6493537 337456.76461805316 2344185062.4504185 31823.719087575548 194848844.6493537
0.14965277777777777 104632.4304809788 -370667839.4097943 30295.17846642897 193991855.7794403 338597.65768746095 2369476824.141405 31854.235734006736 196409988.66357926
0.15 199692.79250405772 -740087147.8166789 25795.10679285585 188289066.39227623 339737.6707313083 2394972319.6087275 31884.505482836295 197978840.54856935
0.15034722222222222 275775.1127969214 -1098962344.4979284 18758.889094874077 177805167.04364535 340876.7859196714 2420672558.4090843 31914.528344681024 199555404.1600426
0.15069444444444444 325275.580581308 -1438062790.6209922 9871.332912440232 162725421.89991787 342014.98544841603 2446578550.6054773 31944.304333187392 201139683.13563135
0.15104166666666666 343152.25153949985 -1748456790.7759058 4.54316128508204e-10 143352946.32159746 343152.25153949985 2472691306.738641 31973.8334650283 202731680.89414397
0.15138888888888888 327437.8845998949 -2021743045.9229715 -9889.506642756915 120102983.8734229 344288.5664412756 2499011837.798296 32003.115759899727 204331400.63483468
0.1517361111111111 279453.81541837816 -2250273646.384439 -18828.02609837789 93494279.31018534 345423.9124287916 2525541155.1944084 32032.151240517385 205938845.33667952
0.15208333333333332 203701.84122641842 -2427362782.8876615 -25937.845261118113 64137718.737918004 346558.27180409245 2552280270.72826 32060.93993261331 207554017.7576573
0.15243055555555557 107442.6215129002 -2547475592.856627 -30518.91083217903 32722479.646862537 347691.6268965187 2579230196.5634537 32089.481864932386 209176920.43403882
0.1527777777777778 -3.0774675745457105e-09 -2606391945.196868 -32117.77706922885 -9.299152170571649e-07 348823.96006300487 2606391945.196868 32117.77706922885 210807555.6796811
0.153125 -108142.12066051298 -2601340492.9671936 -30572.49688979607 -33233864.71892009 349955.2536883778 2633766529.4294605 32145.825580262743 212445925.58532804
0.15347222222222223 -206362.87342500407 -2531098979.1050577 -26029.011366247025 -66158076.253803365 351085.49018565286 2661354962.337017 32173.62743579629 214092032.01791826
0.15381944444444445 -284947.6391328891 -2396057551.776559 -18927.380283675633 -97946578.34341438 352214.6519963302 2689158257.2407827 32201.182676590273 215745876.61989865
0.15416666666666667 -336048.8978542879 -2198242715.723554 -9959.15152910402 -127788899.20161451 353342.72159068927 2717177427.678046 32228.49134640034 217407460.80854335
0.1545138888888889 -354469.6814680832 -1941300494.0821464 1.1070447676344937e-10 -154910680.82225528 354469.6814680832 2745413487.372566 32255.553491973238 219076785.77528277
0.15486111111111112 -338191.43090456136 -1630438379.0446353 9975.800690065771 -178593618.23413235 355595.5141572313 2773867450.205 32282.36916304304 220753852.48503426
0.15520833333333334 -288592.7058300241 -1272326685.0400794 18990.717515991975 -198194298.78463793 356720.2022165115 2802540330.1831617 32308.938412327323 222438661.67554265
0.15555555555555556 -210335.26608145027 -874960959.1328375 26159.77590563271 -213161451.44358262 357843.72823425144 2831433141.4122534 32335.26129552328 224131213.85672697
0.15590277777777778 -110926.61752623215 -447488123.7212658 30777.4612585327 -223051148.6845207 358966.0748290184 2860546898.0649395 32361.337871303782 225831509.3100316
0.15625 -7.051216932911009e-10 -2.829479613481392e-06 32387.16820131345 -227539548.0877872 360087.22464990866 2889882614.351469 32387.16820131345 227539548.0877872
0.15659722222222222 111619.15104635445 456701238.6841538 30826.359333685214 -226432816.47271222 361207.1603768358 2919441304.4895372 32412.752350164574 229255330.0125761
0.15694444444444444 212969.7998070147 911360330.8644981 26242.96638688594 -219673944.8665754 362325.8647208176 2949223982.6742086 32438.090385433105 230978854.6766039
0.15729166666666666 294031.82271528547 1352542871.5468957 19081.379844066516 -207346236.44866997 363443.3204242625 2979231663.0477085 32463.18237765452 232710121.4410797
0.15763888888888888 346716.69781133684 1768919355.6985683 10039.352889434562 -189673330.02981326 364559.5102612548 3009465359.6691027 32488.028400319683 234449129.43560186
0.1579861111111111 365674.41703783895 2149552350.058656 2.3891904345334247e-10 -167015706.70925203 365674.41703783895 3039926086.483922 32512.62852987063 236195877.5575505
0.15833333333333333 348836.13993648224 2484179602.730841 -10054.4806450057 -139863715.01396054 366788.0235923027 3070614857.293764 32536.982845696362 237950364.47148654
0.15868055555555555 297637.6052873864 2763485857.9650674 -19138.929341176263 -108827237.89626019 367900.3127954594 3101532685.7257004 32561.091430128497 239712588.60855833
0.15902777777777777 216899.38099619304 2979356284.027386 -26361.781844997397 -74622211.22823608 369011.26755092916 3132680585.201702 32584.95436843699 241482548.165914
0.159375 114373.63904864878 3125104745.1588354 -31012.59464879849 -38054285.682997294 370120.87079541915 3164059568.9079323 32608.57174882575 243260241.10612243
0.1597222222222222 4.72901430682893e-09 3195670649.7640276 -32631.943662428184 -1.5607941823342288e-06 371229.1054990027 3195670649.7640276 32631.943662428184 245045665.15659857
0.16006944444444443 -115058.13760841875 3187778776.9531612 -31056.817306927052 38614098.41511654 372335.954665397 3227514840.3922024 32655.070203302766 246838817.8090363
0.16041666666666668 -219503.3482985321 3100057308.7139 -26437.018079318073 76833891.63875361 373441.40133224154 3259593153.086424 32677.95146842852 248639696.31885204
0.1607638888888889 -303013.6168796895 2933110257.4238997 -19220.923107714883 113701147.8338434 374545.42857137206 3291906599.7813225 32700.58755770044 250448297.7046275
0.16111111111111112 -357262.4967684778 2689541556.4001765 -10111.956485909377 148277422.5750057 375648.0194890976 3324456192.0212297 32722.978573924927 252264618.7475673
0.16145833333333334 -376749.157226473 2373929249.6215944 -5.936398186303631e-10 179667811.6737812 376749.157226473 3357242940.9290133 32745.12462281514 254088655.99095872
0.16180555555555556 -359355.58715226885 1992749447.76861 10125.567831335273 207043957.4507005 377848.8249595728 3390267857.1748934 32767.02581298628 255920405.73964006
0.16215277777777778 -306574.56774040795 1554250981.2838712 19272.70387215221 229665720.55090034 378947.0058997621 3423531950.9451456 32788.68225595091 257759864.05947557
0.1625 -223384.07226710528 1068282945.8303742 26543.923686526978 246900954.4921224 380043.6832939679 3457036231.910824 32810.09406611413 259607026.77683818
0.16284722222222223 -117778.37890766411 546078569.2503201 31224.38505534865 258242859.74749285 381138.84042494884 3490781709.196326 32831.26136076882 261461889.47809857
0.16319444444444445 -8.989881325746754e-09 4.145024532733723e-05 32852.18426009072 263324447.50912 382232.460611563 3524769391.3478847 32852.18426009072 263324447.50912
0.16354166666666667 118453.79326833157 -556750305.8656936 31263.950458085576 261929709.20194775 383324.52720903687 3559000286.3021593 32872.862887133575 265194695.97476488
0.1638888888888889 225953.4816371617 -1110444967.886834 26611.236571598878 254001164.83679047 384415.0236092294 3593475401.3544765 32893.29736782418 267072629.7384016
0.1642361111111111 311879.2333902725 -1647166398.5752563 19346.062748544646 239643549.62273324 385503.9332409001 3628195743.1273074 32913.4878309574 268958243.42142516
0.16458333333333333 367670.11753564305 -2153152787.0026374 10176.990915263312 219123491.8573279 386591.2395699709 3663162317.538452 32933.43440819109 270851531.4027801
0.16493055555555555 387676.9260997901 -2615146840.738329 1.608118955262463e-11 192865133.72195756 387676.9260997901 3698376129.769298 32953.1372340411 272752487.8184929
0.16527777777777777 369733.6598592827 -3020738545.2905345 -10189.09265044231 161441747.8150133 388760.9763713947 3733838184.2329454 32972.59644587613 274661106.561212
0.165625 315389.9146811644 -3358693183.978111 -19392.10064810625 125563503.5438535 389843.37396377086 3769549484.5423493 32991.81218391255 276577381.2797533
0.16597222222222222 229779.42221171383 -3619256066.2226315 -26706.285731938755 86061636.31761217 390924.1024941131 3805511033.4782953 33010.78459120925 278501305.37865365
0.16631944444444444 121135.63384443318 -3794425837.5984707 -31412.93434254416 43869366.31379252 392003.1456180836 3841723832.957391 33029.513813662365 280432872.0177324
0.16666666666666666 2.3106468491935567e-09 -3878188883.9999948 -33048.0 8.299345361506657e-07 393080.4870300698 3878188883.9999948 33048.0 282372074.11166036
0.16701388888888888 -121800.93656992498 -3866708182.813821 -31447.86616155612 -44477275.69961237 394156.1104634395 3914907186.6980896 33066.24330177694 284318904.32953215
0.1673611111111111 -232310.36508179948 -3758460978.515891 -26765.715539601555 -88463331.76091576 395229.9996907972 3951879740.1830335 33084.24387336925 286273355.0944531
0.16770833333333332 -320615.1649732395 -3554320846.1397614 -19456.868521701548 -130856141.72518906 396302.1385242378 3989107542.593401 33102.00187196889 288235418.5831263
0.16805555555555557 -377923.7158077417 -3257581026.5607147 -10234.493739889398 -170578270.11747882 397372.5108155987 4026591591.042593 33119.517457578266 290205086.7254517
0.1684027777777778 -398441.10045671265 -2873917341.5692782 5.683987503155369e-10 -206604121.87947154 398441.10045671265 4064332881.586539 33136.790793004766 292182351.20413005
0.16875 -379954.5834079588 -2411290490.1240625 10245.094440034156 -237986266.782263 399507.8913796572 4102332409.191254 33153.822043855194 294167203.45427674
0.16909722222222223 -324070.25733911694 -1879789053.4414403 19497.19617782554 -263880166.68601245 400572.8675570047 4140591167.7004447 33170.61137853025 296159634.6630388
0.16944444444444445 -236075.7252321713 -1291416057.6539726 26848.97560031163 -283566664.49451005 401636.01300207 4179110149.802913 33187.158968218886 298159635.769225
0.16979166666666667 -124440.31292577794 -659823420.0313216 31578.371739362232 -296471641.1632627 402697.3117691579 4217890347.00009 33203.46498689269 300167197.46293855
0.1701388888888889 4.749309502640202e-09 2.503672231127891e-05 33219.5296113002 -302182310.1852192 403756.7479538082 4256932749.5733624 33219.5296113002 302182310.1852192
0.17048611111111112 125094.50002524447 672079747.4281092 31608.699061954903 -300459696.22008556 404814.3056930411 4296238346.551504 33235.35302096113 304204964.1276941
0.17083333333333334 238564.38222394555 1339838395.1834886 26900.571815975192 -291246934.1959342 405869.9691656001 4335808125.677895 33250.93539816067 306235149.23223394
0.17118055555555556 329208.2069913955 1986500385.5646322 19553.426976923336 -274673125.20501685 406923.7225921939 4375643073.377818 33266.27692794367 308272855.19061625
0.17152777777777778 388007.80554079876 2595509303.800176 10284.511335828976 -251052593.46001852 407975.55023573857 4415744174.72575 33281.377798108755 310318071.44420093
0.171875 409025.43640159577 3150947305.253423 7.341558551578701e-10 -220879501.8621102 409025.43640159577 4456112413.412397 33296.238199202504 312370787.1836061
0.17222222222222222 390002.9463587159 3637946175.74964 -10293.621319490654 -184817899.57829112 410073.36543781223 4496748771.711962 33310.858324513465 314430991.3483977
0.17256944444444444 332602.51799980324 4043079523.841137 -19588.08364305647 -143687390.5527354 411119.32173535717 4537654230.449135 33325.23837006626 316498672.6267838
0.17291666666666666 242263.5032386791 4354725888.781542 -26972.123816403244 -98444724.17462935 412163.28972835746 4578829768.966207 33339.37853461553 318573819.4553162
0.17326388888888888 127687.44561837002 4563393096.126758 -31720.85335143884 -50161715.52732794 413205.253894334 4620276365.090087 33353.27901963994 320656420.0186019
0.1736111111111111 1.136668778753774e-08 4661994995.099238 -33366.94002933609 -4.428003368473169e-06 414245.1987544339 4661994995.099238 33366.94002933609 322746462.24901956
0.17395833333333333 -128329.53811881905 4646072752.4116535 -31746.61057823069 50816787.0097023 415283.1088736636 4703986633.690673 33380.36177061242 324843933.8264454
0.17430555555555555 -244706.15014617727 4513954134.096646 -27015.94496495931 101032742.343871 416318.9688611201 4746252253.946785 33393.54445308299 326948822.1779857
0.17465277777777777 -337645.47821585264 4266845652.1128106 -19635.841147191735 149390619.8065906 417352.76337022067 4788792827.302292 33406.488289061424 329061114.4777188
0.175 -397907.2832616763 3908854052.9009113 -10327.098727813676 194663188.69903323 418384.47709893115 4831609323.511049 33419.19349355456 331180797.6464412
0.1753472222222222 -419414.09478999424 3446935342.9428296 -1.0975553535510097e-09 235684246.8630548 419414.09478999424 4874702710.612825 33431.66028425624 333307858.3514262
0.17569444444444443 -399863.7245724607 2890771340.3740463 10334.730022382993 271378507.583933 420441.6012311551 4918073954.900128 33443.888881541025 335442283.0061855
0.17604166666666668 -340973.9504035148 2252575567.811236 19664.87257754544 300789597.9352685 421466.98125538585 4961724020.884867 33455.87950845782 337584057.7702421
0.1763888888888889 -248333.5204016256 1546832114.1796477 27075.88336558911 323105443.7500405 422490.21974111 5005653871.265173 33467.632390723564 339733168.54890907
0.17673611111111112 -130872.18950809211 789972846.4039121 31840.56163403374 337680372.6715859 423511.3016124243 5049864466.891987 33479.147756716724 341889600.99307686
0.17708333333333334 7.90615225280049e-09 -4.743685973890323e-05 33490.42583747097 344053340.49900746 424530.21183931985 5094356766.735764 33490.42583747097 344053340.49900746
0.17743055555555556 131501.23495449277 -803937322.6179918 31861.788368991252 341961775.65984935 425546.935437902 5139131727.853094 33501.46686666856 346224372.2081384
0.17777777777777778 250726.5338976047 -1602002906.4280005 27111.996824333088 331350640.0663062 426561.4574706089 5184190305.353294 33512.27108063397 348402681.0068914
0.178125 345914.4406534097 -2374158505.4439025 19704.23021361158 312376419.41389614 427573.76304642815 5229533452.365035 33522.838718327206 350588251.526492
0.17847222222222223 407607.451263027 -3100662497.5895395 10362.31941185783 285405879.4212678 428583.8373211138 5275162120.002804 33533.1700213373 352781068.142795
0.17881944444444445 429591.66549739987 -3762569811.8780966 -4.438778348858028e-10 251009553.59277353 429591.66549739987 5321077257.333553 33543.26523387562 354981114.9761189
0.17916666666666667 409522.3041770851 -4342220580.942094 -10368.485716634992 209950059.63908476 430597.2328252143 5367279811.343109 33553.12460276931 357188375.89108604
0.1795138888888889 349172.1591840752 -4823705038.130337 -19727.68852267057 163165472.44086638 431600.5246018908 5413770726.902748 33562.7483774545 359402834.49647546
0.1798611111111111 254276.7972033396 -5193292560.45457 -27160.42921674623 111748108.09273177 432601.52617237973 5460550946.735604 33572.136809969605 361624474.14507675
0.18020833333333333 133989.8376499712 -5439813452.435293 -31937.704827462047 56919192.88667186 433600.2229294566 5507621411.383173 33581.290154948576 363853277.9335568
0.18055555555555555 -3.4084070022091534e-09 -5554983059.171717 -33590.20866961409 -1.4355624153997652e-06 434596.60031393205 5554983059.171717 33590.20866961409 366089228.7023357
0.18090277777777777 -134604.9115295133 -5533659069.805635 -31954.445760627787 -57619867.720994785 435590.6438148564 5602636826.178684 33598.89261377071 368332309.03546286
0.18125 -256616.6602577528 -5374024397.588545 -27188.911015862137 -114516290.7074701 436582.3389697267 5650583646.19915 33607.34224979805 370582501.2605105
0.18159722222222222 -354002.9183910762 -5077689765.788774 -19758.72914749143 -169265721.4265118 437571.67136469006 5698824450.71217 33615.55784264383 372839787.4484687
0.18194444444444444 -417094.0396384274 -4649712049.391071 -10390.245165923909 -220480687.09905386 438558.62663474673 5747360168.847195 33623.539659816954 375104149.41365016
0.18229166666666666 -439543.19046395126 -4098526475.4668174 8.247698391089727e-11 -266844823.69151992 439543.19046395126 5796191727.35038 33631.28797138058 377375568.7136044
0.18263888888888888 -418964.5033655428 -3435792920.6433945 10394.961812864514 -307146559.5419495 440525.3485856132 5845320050.551 33638.803049945054 379654026.64903766
0.1829861111111111 -357185.1183100303 -2676158709.7659874 19776.672660690358 -340310590.14426297 441505.086782495 5894746060.327769 33646.085170660925 381939504.26374185
0.18333333333333332 -260084.62376251048 -1836942461.470856 27225.957814457433 -365426330.57776904 442482.3908870102 5944470676.075159 33653.13461121185 384231982.34453154
0.18368055555555557 -137035.82553417957 -937745589.5192784 32012.51635663145 -381772597.9651413 443457.2467814195 5994494814.66979 33659.95165180751 386531441.4211892
0.1840277777777778 -1.305696221059695e-09 -8.879580835352188e-06 33666.53657517647 -388837861.76641685 444429.6403980244 6044819390.4366665 33666.53657517647 388837861.76641685
0.184375 137636.03262237372 953537727.052119 32024.82113986855 -386335502.7575533 445399.55771936214 6095445315.115532 33672.88966655901 391151223.39579797
0.18472222222222223 262367.9307630007 1899333864.604404 27246.89242562765 -374213639.8222171 446366.98477839684 6146373497.827227 33679.01121369992 393471506.06776625
0.18506944444444445 361899.11542206537 2813653720.787961 19799.48833064536 -352659214.4168739 447331.90765870997 6197604845.039932 33684.901506841285 395798689.283581
0.18541666666666667 426353.2271161317 3673152484.649907 10410.955849185957 -322096162.61770815 448294.3124946903 6249140260.535477 33690.56083871523 398132752.2873145
0.1857638888888889 449254.18547172117 4455466142.470299 2.8062751986270204e-10 -283177650.6186493 449254.18547172117 6300980645.37566 33695.989504536585 400473674.06584203
0.18611111111111112 428176.59298461495 5139787627.796266 -10414.239761438568 -236772497.82976523 450211.51282636763 6353126897.868554 33701.187801995606 402821433.34884495
0.18645833333333334 365001.18849380955 5707413494.169498 -19811.981426637965 -183946058.63079348 451166.28084656113 6405579913.534842 33706.1560312506 405176008.60881895
0.18680555555555556 265748.57240638084 6142246897.888129 -27272.68654197178 -125935975.66388291 452118.4758717839 6458340585.074038 33710.89449492052 407537378.0610913
0.18715277777777778 140005.73765552836 6431243542.599042 -32065.2541963668 -64123350.68565733 453068.0842932504 6511409802.330835 33715.40349807759 409905519.66384435
0.1875 6.2284151606467405e-09 6564788452.261461 -33719.68334823979 -2.8279385478138507e-06 454015.09255408985 6564788452.261461 33719.68334823979 412280411.1181518
0.18784722222222222 -140590.21328131447 6536992979.139662 -32073.177312475145 64867432.81489994 454959.48714952427 6618477418.899931 33723.73435536347 414662029.868017
0.18819444444444444 -267972.0339714106 6345903285.453995 -27286.166655702167 128875646.61810112 455901.2546270478 6672477583.324373 33727.556831835725 417050353.1004227
0.18854166666666666 -369591.63242029963 5993613619.692384 -19826.673155001077 190424207.57626408 456840.3815866036 6726789823.6234255 33731.15109246698 419445357.74539095
0.18888888888888888 -435371.66065323394 5486279992.933175 -10424.539190473839 247955457.35933894 457776.85468075844 6781415014.862454 33734.51745448328 421847020.4760448
0.1892361111111111 -458710.66061487794 4834032292.533286 -6.446868991549185e-10 299993812.1062612 458710.66061487794 6836354029.050014 33737.65623751883 424255317.7086846
0.18958333333333333 -437145.3158769362 4050785391.2790346 10426.40883881346 345183463.50650954 459641.7861472985 6891607735.10414 33740.567763608284 426670225.6028686
0.18993055555555555 -372609.1335373845 3153952357.4728355 19833.78609993267 382323522.0500061 460570.2180894987 6947176998.818702 33743.25235717908 429091720.06150264
0.19027777777777777 -271260.50946822827 2164065381.667435 27300.853156394915 410399695.5701886 461495.9433062694 7003062682.829852 33745.7103450438 431519776.7309382
0.190625 -142895.31367421022 1104312445.0000277 32096.200204283145 428611672.5880615 462418.9487158823 7059265646.582327 33747.942056392414 433954371.0010784
0.1909722222222222 -1.1351405865512305e-08 8.716527729371483e-05 33749.947822784576 436395478.00549173 463339.2212902566 7115786746.29592 33749.947822784576 436395478.00549173
0.19131944444444443 143463.2249022656 -1122046041.8556406 32099.800829833588 433440186.17923635 464256.74805512483 7172626834.9318695 33751.7279781418 438843072.62153465
0.19166666666666668 273420.9569443519 -2234126975.21428 27306.979448664864 419698510.60524744 465171.5160901977 7229786762.159316 33753.28285873969 441297129.470482
0.1920138888888889 377069.4824341918 -3308350157.003996 19840.46360256385 395390937.17796063 466083.5125293256 7287267374.321718 33754.6128032001 443757622.9176639
0.19236111111111112 444136.4737558464 -4317323537.629377 10431.090566447887 361003225.7086677 466992.72456066136 7345069514.403381 33755.71815248329 446224527.0726147
0.19270833333333334 467899.1394268196 -5234848695.393008 4.9545209421880355e-11 317277268.2481544 467899.1394268196 7403194021.9959 33756.59924988001 448697815.78922623
0.19305555555555556 445857.9049424792 -6036594968.148509 -10431.565923743741 265195458.72175732 468802.7444250353 7461641733.264696 33757.25644100363 451177462.6659103
0.19340277777777778 379998.13558587246 -6700737476.089917 -19842.27237682921 205958892.31393123 469703.52690732095 7520413480.915555 33757.69007378214 453663441.0457702
0.19375 276612.6062892495 -7208542465.376863 -27310.71519766457 140959870.80259562 470601.4742806225 7579510094.161171 33757.90049845027 456155724.01677996
0.19409722222222223 145700.4541577174 -7544884464.778338 -32105.659422997705 71749337.6203953 471496.5740069735 7638932398.687746 33757.88806754139 458654284.41197085
0.19444444444444445 3.2396529117832467e-09 -7698681216.6215515 -33757.65313587957 1.5813196261976414e-06 472388.8136036476 7698681216.6215515 33757.65313587957 461159094.809627
0.19479166666666667 -146251.0008856434 -7663234188.394369 -32105.00128525951 -72533988.3558392 473278.1806433107 7758757366.495635 33757.19606057149 463670127.5334898
0.1951388888888889 -278706.99592512316 -7436464651.767262 -27309.59608651857 -144059815.1504604 474164.66275417013 7819161663.216416 33756.5172009984 466187354.6529667
0.1954861111111111 -384322.1054727141 -7021037781.883879 -19841.05380691006 -212790226.71025687 475048.247620124 7879894918.0304 33755.61691880799 468710747.98335516
0.19583333333333333 -452635.3034943265 -6424369923.855754 -10430.712770127044 -276988086.33297914 475928.9229809076 7940957938.49086 33754.49557790627 471240279.0860666
0.19618055555555555 -476806.676632239 -5658517031.187634 -4.134195921387946e-10 -335010165.2779017 476806.676632239 8002351528.424644 33753.153544449415 473775919.2688636
0.19652777777777777 -454302.0998895332 -4739945232.945465 10429.815263928029 -385349065.1457217 477681.4964259646 8064076487.898938 33751.59118683563 476317639.58610624
0.196875 -387157.80926400056 -3689187460.0015774 19837.639924823994 -426672205.2656915 478553.3702701995 8126133613.187992 33749.80887569687 478865410.83900034
0.19722222222222222 -281797.3494072537 -2530392981.1347466 27302.549372852704 -457856870.6304446 479422.2861294713 8188523696.740115 33747.80698389071 481419203.57586145
0.19756944444444444 -148417.22589399447 -1290779492.8234987 32093.959353545615 -478020403.6318768 480288.2320248584 8251247527.144398 33745.58588649198 483978988.0923814
0.19791666666666666 -8.48684685830098e-09 -7.332647346140797e-05 33743.1459607846 -486544734.4319054 481151.196034129 8314305889.097745 33743.1459607846 486544734.4319054
0.19826388888888888 148949.6418626783 1310560949.4638267 32089.110581881847 -483094577.7070962 482011.16629187786 8377699563.371738 33740.487586253184 489116412.3857173
0.1986111111111111 283822.7661977477 2608545118.789942 27294.300765574913 -467628774.63290787 482868.1309896617 8441429326.779698 33737.6111445748 491693991.49333155
0.19895833333333332 391339.3819606549 3861414357.8462834 19828.651597337237 -440404424.72826505 483722.07837613375 8505495952.1436405 33734.51701961055 494277441.0427954
0.19930555555555557 460856.30618658074 5037260956.034219 10423.515770351438 -401973628.56694794 484572.9967571758 8569900208.261418 33731.20559739724 496866730.0709971
0.1996527777777778 485420.87449602963 6105614519.340765 -1.8188590228328284e-10 -353172845.07289666 485420.87449602963 8634642859.873772 33727.67726613896 499461827.36398375
0.2 462466.16264859476 7038225102.496776 -10421.268233757351 -295105051.64271283 486265.7000134266 8699724667.631462 33723.93241619869 502062701.4572859
0.20034722222222223 394078.21467310475 7809802617.229866 -19820.101920208428 -229115077.07886785 487107.46178771567 8765146388.06256 33719.97144008982 504669320.6362525
0.20069444444444445 286807.54991598014 8398693333.882831 -27276.650917423638 -156758651.69195986 487946.1483549907 8830908773.539555 33715.79473246771 507281652.9363917
0.20104166666666667 151041.8667678398 8787475583.736471 -32061.449201889878 -79765881.49738197 488781.7483092148 8897012572.246742 33711.40269012121 509899666.1437197
0.2013888888888889 -1.212246961339508e-12 8963458528.147488 -33706.795711964114 6.344840314100143e-10 489614.250302345 8963458528.147488 33706.795711964114 512523327.79512036
0.20173611111111112 -151555.4204838911 8919070050.855711 -32052.48217399559 80587622.2052096 490443.6430444545 9030247380.951628 33701.97419902668 515152605.17871
0.20208333333333334 -288761.2111105784 8652122402.850475 -27261.39594895592 160005126.2626012 491269.9153038527 9097379866.082907 33696.93855444699 517787465.33421147
0.20243055555555556 -398111.6450428279 8165947126.0015 -19803.478026861325 236269311.0738526 492093.0559072056 9164856714.646364 33691.68918346248 520427875.05333656
0.20277777777777778 -468788.1717260418 7469393934.200164 -10409.61646282435 307455066.0179391 492913.05373965355 9232678653.396017 33686.226493401235 523073800.8801768
0.203125 -493729.897744927 6576691563.539513 -1.8146497931117681e-10 371743860.4035271 493729.897744927 9300846404.702269 33680.55089367346 525725209.11160004
0.20347222222222222 -470338.8914268768 5507172034.945186 10406.043083735905 427470070.75324476 494543.57692546194 9369360686.519627 33674.66279576277 528382065.7976586
0.20381944444444444 -400749.86923006753 4284863218.8396673 19789.88456993496 473163968.6704092 495354.0803425141 9438222212.354387 33668.56261321756 531044336.74200314
0.20416666666666666 -291636.3519817781 2937957965.449789 27233.332935079365 507590263.53890276 496161.39711626945 9507431691.232286 33662.25076164231 533711987.5023042
0.20451388888888888 -153570.79019394185 1498171280.3867257 32008.49910045112 529781194.1652962 496965.5164259565 9576989827.666449 33655.72765868889 536384983.39068496
0.2048611111111111 -5.3649911626834276e-09 5.1987755719822836e-05 33648.99372404784 539063289.4741569 497766.42750995356 9646897321.625034 33648.99372404784 539063289.4741569
0.20520833333333333 154064.78576233645 -1520097923.5666542 31995.490283839583 535077067.62090015 498564.1196658981 9717154868.499317 33642.04937943958 541746870.5750694
0.20555555555555555 293515.6102526902 -3024585153.0700946 27211.20169833995 517789111.8874766 499358.5822507914 9787763159.071543 33634.89504860573 544435691.2715626
0.20590277777777777 404629.691720318 -4475766526.850099 19765.766885267247 487496146.4424754 500149.8046811041 9858722879.482986 33627.531157300225 547129715.89803
0.20625 476420.13653489394 -5836727957.996924 10389.13841335806 444820931.0120126 500937.77643287915 9930034711.202097 33619.958133280605 549828908.5455911
0.2065972222222222 501722.48704183305 -7072269420.333703 5.434562105099705e-10 390699995.929472 501722.48704183305 10001699330.992512 33612.176406299106 552533233.062568
0.20694444444444443 477909.6333845953 -8149808581.9337635 -10384.264682243716 326363442.9094659 502503.9261034567 10073717410.881401 33604.18640809388 555242653.0549731
0.20729166666666668 407163.75833238015 -9040232044.751556 -19747.22661903115 253307237.1386287 503282.08327311365 10146089618.12763 33595.98857238012 557957131.8870049
0.2076388888888889 296277.24050638435 -9718672130.701836 -27172.925717871323 173258607.84751767 504056.9482661375 10218816615.190207 33587.58333484115 560676632.6815486
0.20798611111111112 156000.58910010164 -10165188703.844387 -31935.49930664012 88135352.54756722 504828.51085792744 10291899059.696602 33578.97113311956 563401118.3206882
0.20833333333333334 -3.469897384144384e-09 -10365337604.411263 -33570.152406808265 -1.9426696050353147e-06 505596.7608840429 10365337604.411263 33570.152406808265 566130551.4462258
0.20868055555555556 -156474.3669666514 -10310609848.491653 -31918.529095759706 -88990075.44505632 506361.68824029586 10439132897.204142 33561.1275974416 568864894.4602072
0.20902777777777778 -298079.5867726831 -9998728759.500275 -27144.054986645562 -176635383.89792764 507123.28288284247 10513285581.019306 33551.897148486314 571604109.5254564
0.209375 -410884.79280530364 -9433795574.592123 -19715.764198422585 -260748607.5319205 507881.5348282726 10587796293.843655 33542.46150533266 574348158.5661194
0.20972222222222223 -483741.99512700335 -8626277731.296923 -10362.211593958724 -339209107.66323423 508636.4341536984 10662665668.675606 33532.821115285384 577097003.2682145
0.21006944444444445 -509387.9709968407 -7592837898.878161 4.936831730232372e-11 -410016294.9273245 509387.9709968407 10737894333.493938 33522.97642755467 579850605.0801888
0.21041666666666667 -485168.29591827263 -6356005781.135811 10356.064250275247 -471340521.5722324 510136.13555611495 10813482911.226751 33512.92789324723 582608925.2134876
0.2107638888888889 -413311.34483726206 -4943698684.512657 19692.378844770563 -521570203.93372864 510880.91809071455 10889432019.720388 33502.67596535715 585371924.6431272
0.2111111111111111 -300724.04792741046 -3388600717.8936954 27095.776048257347 -559353964.9361664 511622.30892069335 10965742271.708462 33492.22109875688 588139564.108276
0.21145833333333333 -158328.03945698676 -1727414169.8280895 31842.859380367874 -583636699.2422956 512360.29842704674 11042414274.78104 33481.563750188194 590911804.1128466
0.21180555555555555 -2.0101168047019617e-09 -2.1780952756080974e-05 33470.70437825304 -593688604.9260933 513094.8770517908 11119448631.353783 33470.70437825304 593688604.9260933
0.21215277777777777 158780.9770593879 1751572604.5485141 31822.011929762415 -589126392.0018814 513826.0352980398 11196845938.63728 33459.643443404486 596469926.5832164
0.2125 302447.1138321288 3484045102.574526 27060.308993356542 -569926065.8842112 514553.7637300839 11274606788.6064 33448.38140793758 599255728.8859779
0.21284722222222222 416868.70168396167 5154032368.749524 19653.727715111385 -536426888.38168466 515278.0529734625 11352731767.969692 33436.918735980194 602045971.4033214
0.21319444444444444 490744.11026877386 6719103388.783243 10328.972112418709 -489326335.1870236 515998.89371503866 11431221458.138992 33425.25589348394 604840613.4720029
0.21354166666666666 516716.2767030709 8138853099.3046 3.110096818588111e-10 -429666091.7164384 516716.2767030709 11510076435.198917 33413.39334821492 607639614.1972265
0.21388888888888888 492105.35654016427 9375938444.19329 -10321.579089802835 -358809353.0622192 517430.19274728297 11589297269.876617 33401.331569744616 610442932.4532894
0.2142361111111111 419184.57734580734 10397052244.013529 -19625.603538850897 -278409913.16571695 518140.6327189341 11668884527.51161 33389.07102944061 613250526.8842375
0.21458333333333332 304970.96014994587 11173809669.231771 -27002.24648483196 -190373737.56916973 518847.5875508854 11748838768.02553 33376.61220045749 616062355.9045215
0.21493055555555557 160550.10335074397 11683523950.205729 -31731.007342558958 -96813907.94040556 519551.0482376661 11829160545.892164 33363.955557727546 618878377.6996684
0.2152777777777778 7.646772849791304e-09 11909850410.107399 -33351.10157795155 -4.568936476148718e-06 520251.00583553815 11909850410.107399 33351.10157795155 621698550.2269557
0.215625 -160981.61567824965 11843280917.776703 -31706.370396465034 97696895.00670095 520947.45146255975 11990908904.159445 33338.05073958949 624522831.2160971
0.21597222222222223 -306612.5201886352 11481474358.001595 -26960.33238419307 193862175.49565095 521640.3762986454 12072336565.998966 33324.80352285134 627351178.1699312
0.21631944444444445 -422573.6618807592 10829412625.715618 -19579.92638261369 286097344.0499249 522329.77158562816 12154133928.009468 33311.36040968775 630183548.3651241
0.21666666666666667 -497417.4217302182 9899375875.530766 -10289.561936058193 372079760.9533976 523015.6286273159 12236301516.977615 33297.72188378079 633019898.8528738
0.2170138888888889 -523697.9387895502 8710735197.159569 2.7736026926353616e-10 449621049.7321451 523697.9387895502 12318839854.06379 33283.8884305346 635860186.4596248
0.21736111111111112 -498711.8713467301 7289565432.141558 10280.952306437712 516722687.9218293 524376.6935002607 12401749454.772572 33269.8605370661 638704367.7877915
0.21770833333333334 -424775.89728645445 5668085385.286759 19547.173978839117 571627373.3105886 525051.8842495199 12485030828.923586 33255.63869219567 641552399.2164879
0.21805555555555556 -309012.52160570846 3883937101.448891 26892.714633442098 612864848.6341041 525723.5025895959 12568684480.622097 33241.223386437785 644404236.9022641
0.21840277777777778 -162663.93159692458 1979320062.237739 31600.388816690567 639290994.1229709 526391.5401350027 12652710908.230024 33226.61511199167 647259836.7798519
0.21875 1.5510552551828825e-09 -1.87418061528748e-05 33211.81436273194 650119154.5629194 527055.9885625512 12737110604.336832 33211.81436273194 650119154.5629194
0.21909722222222222 163073.47165775482 -2005784573.0660214 31572.05353549317 644942851.9689605 527716.8396113954 12821884055.730597 33196.821634199194 652982145.7448266
0.21944444444444444 310570.4949053544 -3988492155.6378617 26844.50857687306 623749242.2274429 528374.0850830816 12907031743.369228 33181.63742359071 655848765.5993985
0.21979166666666666 427992.41342022305 -5898496147.979336 19494.63981231263 586922899.1475298 529027.7168415913 12992554142.351707 33166.26222975093 658718969.1816975
0.22013888888888888 503753.45362227253 -7687321044.945609 10244.12861029467 535239746.8196069 529677.7268133867 13078451721.889427 33150.696553162124 661592711.3288065
0.2204861111111111 530324.106987452 -9308866281.261595 8.109566895585969e-11 469851205.1783894 530324.106987452 13164724945.277761 33134.94089593495 664469946.6606213
0.22083333333333333 504979.4820731638 -10720586983.145699 -10234.33252702729 392258858.1756047 530966.8494153344 13251374269.867548 33118.99576179904 667350629.5806458
0.22118055555555555 430078.2447956303 -11884601553.244772 -19457.37389012902 304280192.87732476 531605.9462111836 13338400147.036777 33102.8616560935 670234714.2767996
0.22152777777777777 312843.6394381998 -12768697450.722786 -26767.572405428542 208006185.0994554 532241.3895517893 13425803022.162497 33086.53908575751 673122154.7222297
0.221875 164666.8658945658 -13347208699.237741 -31451.466155408703 105751717.10331106 532873.1716766176 13513583334.592493 33070.028559320876 676012904.6761308
0.2222222222222222 4.18144410162497e-09 -13601741517.617563 -33053.33058689452 2.660547787716511e-06 533501.2848878467 13601741517.617563 33053.33058689452 678906917.6845745
0.22256944444444443 -165053.92509184426 -13521727958.568705 -31419.52693934819 -106657667.01087397 534125.7215503996 13690277998.443398 33036.445680160985 681804147.0813432
0.22291666666666668 -314316.0911866727 -13104791480.402672 -26713.23499469107 -211585340.83632132 534746.4740919755 13779193198.162941 33019.374352364975 684704545.9887726
0.2232638888888889 -433118.1979861348 -12356912871.395275 -19398.157736568435 -312167530.1069107 535363.5350030817 13868487531.728605 33002.117118303875 687608067.3186016
0.22361111111111112 -509744.3203205425 -11292389789.239798 -10192.824972670216 -405874335.8573656 535976.8968370615 13958161407.924908 32984.67449431818 690514663.7728312
0.22395833333333334 -536586.5522101221 -9933588252.235056 -4.360894945961062e-10 -490325016.1743561 536586.5522101221 14048215229.34077 32967.04699828205 693424287.8445863
0.22430555555555556 -510900.4217346281 -8310489600.15282 10181.87361288091 -563348379.2917931 537192.4938013613 14138649392.34246 32949.235149593726 696336891.8189905
0.22465277777777778 -435085.06339642225 -6460041602.701996 19356.496899688093 -623038475.201231 537794.7143527907 14229464287.046146 32931.239469166016 699252427.7740432
0.225 -316459.586814701 -4425327402.533443 26627.22526473873 -667804160.1448846 538393.2066693605 14320660297.290936 32913.06047941675 702170847.5815077
0.22534722222222223 -166556.4405218139 -2254570710.3713517 31284.717554251463 -696411249.0877438 538987.9636189801 14412237800.611845 32894.698704259274 705092102.907803
0.22569444444444445 -1.0046067694185883e-08 -0.00013502207508712022 32876.15466909281 -708016145.2149066 539578.9781325386 14504197168.212946 32876.15466909281 708016145.2149066
0.22604166666666667 166920.54893768203 2283401733.132458 31249.271864803864 -702190038.602993 540166.2432039238 14596538764.940615 32857.42890079295 710942925.7612618
0.2263888888888889 317844.72934177244 4539231886.162535 26566.92230966564 -678932993.6411744 540749.7518900394 14689262949.256891 32838.52192770209 713872395.6026928
0.2267361111111111 437944.7628809019 6711055576.872909 19290.779458142537 -638677491.0512732 541329.4973108211 14782370073.213026 32819.434279619796 716804505.5933288
0.22708333333333333 515382.730979073 8743811406.728565 10135.80886305612 -582281249.4846438 541905.4726492506 14875860482.423 32800.16648779329 719739206.3865311
0.22743055555555555 542477.6711513688 10585200788.852201 7.870207486144891e-10 -511009417.29279315 542477.6711513688 14969734516.037348 32780.719084907825 722676448.4358318
0.22777777777777777 516467.51885898627 12187025941.070858 -10123.734369259973 -426506490.6019502 543046.0861262875 15063992506.716972 32761.09260507704 725616181.9958774
0.228125 439790.3034797288 13506442487.309574 -19244.84598284343 -330758572.6398728 543610.710946199 15158634780.607111 32741.28758383347 728558357.1233792
0.22847222222222222 319856.0053687652 14507094316.547655 -26472.091465636448 -226046834.851486 544171.5390463857 15253661657.311533 32721.304558118794 731502923.6780722
0.22881944444444444 168330.38357436357 15160100885.371681 -31100.636154536645 -114893266.46201368 544728.5639252261 15349073449.866674 32701.14406627435 734449831.323679
0.22916666666666666 1.603071227744898e-08 15444870464.716024 -32680.80664803144 -1.0839378948807235e-05 545281.7791442013 15444870464.716024 32680.80664803144 737399029.5288827
0.22951388888888888 -168671.11016301648 15349716850.334993 -31061.784333871467 115816329.3363279 545831.1783278994 15541053001.684631 32660.292844501713 740350467.5683064
0.2298611111111111 -321152.19888081326 14872261688.033968 -26405.99367697294 229693597.1962337 546376.7551640173 15637621353.953697 32639.603198167562 743304094.5234969
0.23020833333333332 -442466.3637914306 14019609700.296017 -19172.813293427036 338794886.45186794 546918.5034033637 15734575808.035378 32618.73825287245 746259859.2839212
0.23055555555555557 -520661.9926421652 12808289618.319344 -10073.242830639148 440379121.0164257 547456.4168598583 15831916643.74758 32597.6985538113 749217710.5479636
0.2309027777777778 -547990.4894105303 11263959389.173454 7.184471693435508e-10 531869879.37081015 547990.4894105303 15929644134.18904 32576.48464752083 752177596.8239335
0.23125 -521674.2003193648 9420880100.475681 10060.078251823481 610920661.465968 548520.7149955153 16027758545.714365 32555.097081869917 755139466.431078
0.23159722222222223 -444188.4245950759 7321168898.93947 19122.732904396347 675474957.3515584 549047.0876180521 16126260137.909462 32533.53640604994 758103267.5006055
0.23194444444444445 -323028.9067785432 5013846827.810715 26302.601282760203 723819582.3231437 549569.6013444755 16225149163.566776 32511.803170565137 761068947.9767082
0.23229166666666667 -169986.6177499806 2553702827.8528805 30899.729137449754 754629899.0031389 550088.2503042107 16324425868.660976 32489.897927222908 764036455.6176009
0.2326388888888889 9.17517299551118e-09 -0.00013684439034017387 32467.82122912418 767005737.9965584 550603.0286897636 16424090492.324528 32467.82122912418 767005737.9965584
0.23298611111111112 170303.57044060412 -2584945512.193707 30857.574226367415 760497051.0996027 551113.9307567115 16524143266.823534 32445.57363065375 769976742.5029647
0.23333333333333334 324234.65974971344 -5137279109.438798 26230.88396242859 735118579.1798966 551620.950823691 16624584417.533741 32423.155687470586 772949416.3433678
0.23368055555555556 446677.7663710423 -7593179134.173221 19044.576010730238 691353084.8018262 552124.0832723861 16725414162.916542 32400.567956498166 775923706.5425388
0.23402777777777778 525576.0119654902 -9890446555.322361 10005.293838397867 630142980.9063032 552623.3225475133 16826632714.495285 32377.810995914828 778899559.9445415
0.234375 553118.6631568065 -11970073493.30274 5.548264304265451e-10 552870474.4577601 553118.6631568065 16928240276.831572 32354.885365144048 781876923.2138054
0.23472222222222222 526514.492778914 -13777751189.662836 -9991.073070666595 461326630.8161779 553610.0996709998 17030237047.50187 32331.79162484478 784855742.836209
0.23506944444444444 448274.3965623913 -15265279062.873995 -18990.477655274502 357670043.5176956 554097.6267238082 17132623217.07401 32308.53033690182 787835965.1201627
0.23541666666666666 325974.67348929925 -16391838500.494179 -26119.196235241772 244376058.13482663 554581.2390119095 17235398969.084145 32285.10206441603 790817536.1977077
0.23576388888888888 171523.26068372116 -17125097979.56638 -30682.516811354326 124177741.23960108 555060.9312949216 17338564480.013565 32261.50737169475 793800402.0256139
0.2361111111111111 1.2520937738451527e-08 -17442119919.26584 -32237.74682424204 8.97914507654143e-06 555536.6983953805 17442119919.26584 32237.74682424204 796784508.386488
0.23645833333333333 -171816.08639392105 -17330044267.438805 -30637.164366115438 -125111560.95753881 556008.5351987164 17546065449.14408 32213.82098874905 799769800.8898869
0.23680555555555555 -327088.6427130385 -16786529100.096813 -26042.038964713425 -248065315.85707447 556476.4366532282 17650401224.82822 32189.73043308426 802756224.9734379
0.23715277777777777 -450574.2466499079 -15819934346.16388 -18906.392264882015 -365799996.78513366 556940.3977700558 17755127394.352566 32165.47572628389 805743725.9039638
0.2375 -530119.2955619119 -14449240999.439043 -9932.132965691308 -475360888.8853944 557400.413623154 17860244098.583557 32141.057438542124 808732248.7786185
0.2378472222222222 -557856.4793492605 -12703704694.396093 -8.969732195470115e-10 -573973945.7482766 557856.4793492605 17965751471.197456 32116.47614120149 811721738.5260231
0.23819444444444443 -530983.0227636909 -10622249142.200096 9916.890692616484 -659115966.7086757 558308.5901478668 18071649638.6584 32091.73240674309 814712139.907415
0.23854166666666668 -452043.69941804284 -8252611483.816826 18848.407886016128 -728579062.0393519 558756.7412811847 18177938720.196484 32066.826808776994 817703397.5177965
0.2388888888888889 -328690.05859021924 -5650257953.453848 25922.328306606778 -780527761.1201398 559200.9280741141 18284618827.786057 32041.75992203252 820695455.7870945
0.23923611111111112 -172938.62483897037 -2877094196.6800375 30449.531694343772 -813547289.6809605 559641.1459142058 18391690066.124077 32016.532322348532 823688258.981324
0.23958333333333334 -2.742894578866719e-09 -4.5298405254785004e-05 31991.14458666375 -826681751.2037618 560077.3902516271 18499152532.608776 31991.14458666375 826681751.2037618
0.23993055555555556 173207.0094004007 2910777079.24999 30401.089602781045 -819461189.5894982 560509.6565991227 18607006317.318325 31965.59729300713 829675876.3961185
0.24027777777777778 329711.0488960071 5783330768.425089 25839.914634058667 -791916779.4572499 560937.9405319759 18715251502.98972 31939.89102048808 832670578.3397251
0.240625 454151.5902899202 8545866395.06885 18758.59402938382 -744583680.4262319 561362.2376879689 18823888164.99788 31914.02634928684 835665800.6567211
0.24097222222222223 534286.9489907961 11128489025.957294 9853.935109633108 -678491395.3580612 561782.5437673398 18932916371.33473 31888.00386064479 838661486.8112495
0.24131944444444445 562198.8545327394 13464965044.342329 3.2778336178342576e-10 -595141782.3333097 562198.8545327394 19042336182.58866 31861.824136854775 841657580.1106586
0.24166666666666667 535075.0153832452 15494412929.184616 -9837.706742441644 -496475178.4243078 562611.1658091878 19152147651.923977 31835.487761251403 844654023.7067082
0.2420138888888889 455492.32221261546 17162880256.334122 -18696.858338278933 -384825392.40794384 563019.4734840273 19262350825.060562 31808.995318201396 847650760.5967848
0.2423611111111111 331172.184858312 18424766286.100754 -25712.45916214145 -262864605.9166916 563423.7735068757 19372945740.253708 31782.347393093907 850647733.6251194
0.24270833333333333 174231.21696139342 19244052888.349888 -30201.31759401641 -133539480.9950221 563824.0618895779 19483932428.274155 31755.544572330844 853644885.4840132
0.24305555555555555 8.845820990318095e-09 19595310912.388145 -31728.587443317203 -6.715198587002031e-06 564220.334706155 19595310912.388145 31728.587443317203 856642158.7150699
0.24340277777777777 -174474.88495866818 19464454336.636803 -30149.895891331587 134477244.63890308 564612.5880927546 19707081208.337776 31701.476594451415 859639495.7104303
0.24375 -332099.1484991117 18849220511.635235 -25624.976289074155 266569443.13650715 565000.8182475965 19819243324.321514 31674.212615115677 862636838.7140181
0.24409722222222222 -457406.0907026502 17759361398.328434 -18601.520027340295 392989671.1898454 565385.0214309202 19931797260.974728 31646.796095666294 865634129.8227872
0.24444444444444444 -538074.6744133355 16216537744.061127 -9770.878685884123 510568674.27820635 565765.1939649289 20044743011.350574 31619.227627424 868631310.9879763
0.24479166666666666 -566141.3322337334 14253915460.31773 2.3230662424912357e-10 616334298.5862427 566141.3322337334 20158080560.900948 31591.507802664364 871628324.0163698
0.24513888888888888 -538786.2917221878 11915470889.124516 9753.700303598423 707586578.1594529 566513.4326832932 20271809887.45747 31563.63721460809 874625110.5715625
0.2454861111111111 -458616.76068010845 9255018984.737175 18536.17027561778 781966582.2168436 566881.4918213595 20385930961.21306 31535.6164574114 877621612.1752341
0.24583333333333332 -333418.5429837868 6334985509.341128 25490.059365413068 837517268.7220244 567245.5062174118 20500443744.703075 31507.446126156392 880617770.2084227
0.24618055555555557 -175399.73710351714 3224950966.1566153 29938.42868643865 872734777.1362453 567605.4725025987 20615348192.78724 31479.12681684138 883613525.9128122
0.2465277777777778 1.1149926947371667e-09 -2.034866930472689e-05 31450.65912637132 886608820.3920174 567961.3873696733 20730644252.631134 31450.65912637132 886608820.3920174
0.246875 175618.45162846174 -3261084773.14741 29884.13937106649 878651098.1506641 568313.2475729295 20846331863.688473 31422.043652548127 889603594.6128802
0.24722222222222223 334250.57870090136 -6477741228.995416 25397.697833383907 848910944.0459594 568661.0499281357 20962410957.682938 31393.280994061115 892597789.4067683
0.24756944444444445 460334.5460525555 -9569611927.336227 18435.5151623494 797977731.8211961 569004.7913124689 21078881458.590775 31364.371750477305 895591345.4708824
0.24791666666666667 541478.7669399241 -12458545312.903122 9683.145329487461 726969891.4028485 569344.4686644452 21195743282.622986 31335.316522231893 898584203.3695636
0.2482638888888889 569680.0789838511 -15070564238.151043 1.0729088336362396e-10 637510717.9871331 569680.0789838511 21312996338.20819 31306.115910618624 901576303.5356116
0.24861111111111112 542113.2649293373 -17337752385.85461 -9665.053619159766 531691486.9122457 570011.6193316723 21430640525.975365 31276.77051778016 904567586.2716075
0.24895833333333334 461414.0138017768 -19200010670.83411 -18366.69091470899 412022706.2177638 570339.0868300224 21548675738.736824 31247.28094669853 907557991.7512375
0.24930555555555556 335426.98899423727 -20606638414.583176 -25255.607595570582 281374639.3313225 570662.4786620678 21667101861.47139 31217.647801185536 910547460.0206282
0.24965277777777778 176443.07722891026 -21517697959.5734 -29661.428596226546 142908504.6609756 570981.7920719553 21785918771.307777 31187.87168587316 913535930.9996815
0.25 5.037386920204893e-09 -21905126337.508064 -31157.95320620403 4.0407025685956074e-06 571297.0243647345 21905126337.508064 31157.95320620403 916523344.4834194
0.2503472222222222 -176636.63955165818 -21753563515.888542 -29604.38544615558 -143842998.6551604 571608.1729062813 22024724421.451416 31127.892968421806 919509640.1433309
0.25069444444444444 -336163.34076680854 -21060873482.792686 -25158.560973696167 -285066557.2981702 571915.2351232201 22144712876.61792 31097.69157956164 922494757.5287251
0.25104166666666666 -462934.2551695811 -19838341831.429638 -18260.929950579826 -420158508.48681945 572218.208502843 22265091548.572678 31067.349647440657 925478636.068091
0.2513888888888889 -544496.1096988384 -18110541396.137787 -9590.919596389498 -545735809.5439543 572517.0905930299 22385860274.950005 31036.867780648376 928461215.0704584
0.2517361111111111 -572811.8790021655 -15914865678.186895 -4.405293042021717e-10 -658629261.1730951 572811.8790021655 22507018885.43783 31006.246588537182 931442433.7267691
0.2520833333333333 -545052.9350345861 -13300738081.705286 9571.951793528813 -755963464.8907467 573102.5713990567 22628567201.76231 30975.486681212813 934422231.1112477
0.25243055555555555 -463881.57929036726 -10328513151.38015 18188.772858203178 -835230002.4265975 573389.1655128482 22750505037.67256 30944.58866952481 937400546.1827837
0.25277777777777777 -337195.7408964918 -7068093858.954466 25009.589867044688 -894351975.8568308 573671.6591329357 22872832198.925648 30913.55316505704 940377317.7863115
0.253125 -177360.31940601574 -3597296325.2876873 29370.889479639278 -931738250.1644043 573950.0501088792 22995548483.271587 30882.380780118197 943352484.6542
0.2534722222222222 -1.1253684530534384e-08 -0.0002265404118396819 30851.072127732245 -946325985.4076484 574224.3363503155 23118653680.438892 30851.072127732245 946325985.4076484
0.25381944444444443 177528.5685656918 3635872921.8302884 29311.207869551996 -937610327.8809164 574494.5158268677 23242147572.119766 30819.62782162902 949297758.5580803
0.25416666666666665 337835.7963836668 7220500340.047944 24908.05444091385 -905660441.7704346 574760.5865680553 23366029931.95607 30788.048476234675 952267742.5085504
0.2545138888888889 465203.012399282 10664373274.614918 18078.119955147937 -851121397.2584323 575022.546663202 23490300525.524963 30756.334706662266 955235875.5551496
0.2548611111111111 547124.1676590872 13880524698.538452 9494.38866622453 -775201779.6194358 575280.3942613421 23614959110.325043 30724.48712870227 958202095.8884195
0.2552083333333333 575534.1275711274 16786718829.03299 7.66955567874778e-10 -679647237.9899355 575534.1275711274 23740005435.76255 30692.50635881313 961166341.5947695
0.25555555555555554 547602.8825266305 19307545925.92102 -9474.582495574386 -566700543.3908433 575783.7448607305 23865439243.137825 30660.393014111847 964128550.6578974
0.25590277777777776 466017.44802328706 21376369420.17901 -18002.77353036277 -439049064.4817873 576029.2444577488 23991260265.63184 30628.1477123645 967088660.9602171
0.25625 338723.3745569104 22937075315.05926 -24752.498753234082 -299760887.9136729 576270.6247491064 24117468228.293 30595.771071976873 970046610.2842901
0.2565972222222222 178150.7336030691 23945578203.649246 -29067.391112530368 -152211099.96422487 576507.8841809558 24244062848.02423 30563.263711985 973002336.3142612
0.2569444444444444 1.1286585068961235e-09 24371043833.569935 -30530.62625204583 -9.549526989187784e-07 576741.0212585757 24371043833.569935 30530.62625204583 975955776.6372976
0.25729166666666664 -178293.5459198752 24196794794.720924 -29005.187832137668 153134772.33631638 576970.0345462725 24498410885.503532 30497.85931242777 978906868.7450352
0.25763888888888886 -339266.6632419062 23420873454.636444 -24646.67321584028 303410050.98217237 577194.9226672751 24626163696.214916 30464.963514001338 981855550.0350271
0.25798611111111114 -467139.1014202847 22056244539.08805 -17887.445223960145 447090642.17355156 577415.684303633 24754301949.89822 30431.939478229804 984801757.8121978
0.25833333333333336 -549360.9802430876 20130628553.99781 -9393.742046990521 580582196.3561381 577632.3181961107 24882825322.53964 30398.787827159827 987745429.2902997
0.2586805555555556 -577844.8231440812 17685966354.28597 6.399363326237361e-10 700521143.3066628 577844.8231440812 25011733481.905724 30365.509183412072 990686501.5933785
0.2590277777777778 -549761.2607283009 14777524361.751001 9373.135663735407 803859439.6459227 578053.1980054202 25141026087.531544 30332.104170171933 993624911.7572365
0.259375 -467820.09745616623 11472658988.723671 17809.054616592486 887941993.436289 578257.4416963963 25270702790.709198 30298.573411180216 996560596.7309054
0.25972222222222224 -340008.81884318386 7849267509.5474825 24484.832615711977 950574799.8718711 578457.553191563 25400763234.47661 30264.917530723724 999493493.3781214
0.26006944444444446 -178813.77509588638 3993960717.2622633 28751.519984968618 990082041.2936355 578653.5315236468 25531207053.60623 30231.137153626096 1002423538.4788034
0.2604166666666667 9.078694666285374e-09 -0.00020124352703689761 30197.23290523844 1005350668.7305381 578845.3757834365 25662033874.59435 30197.23290523844 1005350668.7305381
0.2607638888888889 178931.0636073352 -4034952219.736281 28686.913058889757 995861284.5704924 579033.0851196697 25793243315.650135 30163.20541143005 1008274820.750066
0.2611111111111111 340455.0098888682 -8011214587.2522 24374.917761012788 961704479.4998056 579216.6587389197 25924834986.685272 30129.055298579202 1011195931.0747738
0.26145833333333335 468741.2880620318 -11829543507.676653 17689.269732116052 903582133.3926371 579396.095905479 26056808489.303528 30094.783193563864 1014113936.1641893
0.26180555555555557 551205.1527681991 -15393604026.267033 9289.171282173698 822793560.6410911 579571.3959412455 26189163416.790638 30060.389723752443 1017028772.401482
0.2621527777777778 579742.5582256025 -18612393526.99712 -3.0908161547622627e-10 721206756.3427045 579742.5582256025 26321899354.104397 30025.875516994605 1019940376.0949662
0.2625 551526.7870088427 -21402557431.65172 -9267.803213696181 601215371.476086 579909.5821953024 26455015877.864853 29991.241201612047 1022848683.4796076
0.26284722222222223 469288.4840505783 -23690538156.167652 -17607.981507961144 465682403.4195566 580072.4673443465 26588512556.344814 29956.487406389264 1025753630.7185365
0.26319444444444445 341051.3500527694 -25414502141.35782 -24207.094840436424 317871923.9078993 580231.2132238641 26722388949.460415 29921.614760564433 1028655153.90456
0.2635416666666667 179349.0815018115 -26525994747.581573 -28423.868404280012 161370471.29141435 580385.8194419923 26856644608.762104 29886.623893820175 1031553189.0616843
0.2638888888888889 -2.846682341865329e-09 -26991279077.425518 -29851.515436274443 -2.5362272734741022e-06 580536.2856637514 26991279077.425518 29851.515436274443 1034447672.1466339
0.2642361111111111 -179440.79532579804 -26792322223.573296 -28356.976913813403 -162275499.42195687 580682.6116109225 27126291890.24283 29816.29001847136 1037338539.0503794
0.26458333333333334 -341400.2498787704 -25927400856.805817 -24093.293260141087 -321447427.19631296 580824.7970619221 27261682573.614235 29780.94827137209 1040225725.5996698
0.26493055555555556 -470008.81215837 -24411307271.304512 -17483.960829927153 -473561652.262812 580962.8418516767 27397450645.53948 29745.49082634571 1043109167.5585612
0.2652777777777778 -552655.8467589916 -22275146769.27598 -9180.86966087646 -614816791.0733739 581096.7458714953 27533595615.609776 29709.91831516016 1045988800.6299573
0.265625 -581226.509068942 -19565727356.31848 -1.4444342112639929e-11 -741659243.2454977 581226.509068942 27670116984.999874 29674.231369973088 1048864560.4571494
0.2659722222222222 -552898.7328754199 -16344552884.356155 9158.778749209258 -850872607.1463442 581352.1314477061 27807014246.460213 29638.430623322834 1051736382.6253597
0.26631944444444444 -470422.03475218726 -12686440767.472898 17399.922751774146 -939659225.009464 581473.6130674732 27944286884.30951 29602.516708119332 1054604202.6632901
0.26666666666666666 -341850.5856536556 -8677794956.620174 23919.793082447955 -1005711790.3696007 581590.9540437933 28081934374.427315 29566.490257635105 1057467956.0446719
0.2670138888888889 -179756.469453839 -4414573749.141728 28085.03360821097 -1047273186.1895636 581704.1545479484 28219956184.246933 29530.351905496205 1060327578.189821
0.2673611111111111 -1.9955481189611588e-08 -0.00048632837908070396 29494.10228567323 -1063183004.4671949 581813.2148068205 28358351772.748386 29494.10228567323 1063183004.4671949
0.2677083333333333 179822.59308171822 4457931814.75402 28015.977515324597 -1052909520.577571 581918.1351027563 28497120590.451813 29457.74203247231 1066034170.1949548
0.26805555555555555 342102.13524687773 8849091637.912798 23802.308866569754 -1016566250.315725 582018.9157734327 28636262079.410873 29421.271780526138 1068881010.6425269
0.26840277777777777 470941.3784743183 13063928778.271862 17271.88869761517 -954912595.9054084 582115.5572117199 28775775673.206367 29384.69216478501 1071723461.0321736
0.26875 553712.7691746864 16996198976.733131 9069.031931517768 -869338479.8416106 582208.0598655457 28915660796.94028 29348.00382050782 1074561456.5405617
0.2690972222222222 582296.424237755 20545635850.41026 1.163334824340559e-09 -761833262.6456032 582296.424237755 29055916867.229645 29311.20738325325 1077394932.300335
0.26944444444444443 553876.9129893216 23620499700.39434 -9046.257276550203 -634939632.5705153 582380.6508859729 29196543292.201073 29274.303488870708 1080223823.4016945
0.26979166666666665 471220.63755799975 26139939072.7267 -17185.249509214784 -491693532.2231815 582460.7404224629 29337539471.485046 29237.29277349156 1083048064.8939734
0.2701388888888889 342406.4773667513 28036104499.680637 -23623.438520414773 -335551539.50326043 582536.6935139868 29478904796.210793 29200.17587352014 1085867591.787223
0.2704861111111111 180035.9309299174 29255959434.600067 -27735.616889852645 -170307439.30863056 582608.510881662 29620638649.001076 29162.95342562495 1088682339.053799
0.2708333333333333 2.6266682596020898e-08 29762740403.96738 -29125.626066729797 -2.460189775774114e-05 582676.1933008189 29762740403.96738 29125.626066729797 1091492241.6299453
0.27118055555555554 -180076.48345231396 29537026673.812664 -27664.516863721088 171185802.46107295 582739.7416008562 29905209426.70527 29088.194434004952 1094297234.417391
0.27152777777777776 -342560.74933621474 28577389069.833996 -23502.47696216541 339021695.43808407 582799.1566650965 30048045074.2898 29050.65916485832 1097097252.2849405
0.271875 -471539.1467462625 26900597778.867535 -17053.425807667445 499340623.1891437 582854.4394306401 30191246695.271446 29013.020896926686 1099892230.0700712
0.2722222222222222 -554376.1605991098 24541379747.601677 -8953.854019610799 648140277.8636775 582905.590888218 30334813629.671886 28975.280268066886 1102682102.580535
0.2725694444444444 -582952.6120820445 21551727419.327236 -6.380119149522334e-10 781683073.9064173 582952.6120820445 30478745208.980347 28937.437916347073 1105466804.595958
0.27291666666666664 -554461.6731542787 17999771736.81627 8930.43492317655 896590067.0860416 582995.5041096678 30623040756.14979 28899.49448003797 1108246270.8694465
0.27326388888888886 -471684.6312135288 13968243310.700531 16964.335021038398 989926457.0977061 583034.2681218209 30767699585.593605 28861.450597604133 1111020436.1291943
0.27361111111111114 -342719.303618748 9552556132.354797 23318.545122410225 1059276509.8023175 583068.9053222704 30912721003.182484 28823.30690769525 1113789235.0800939
0.27395833333333336 -180187.62925312485 4858557932.310327 27376.222735905638 1102805987.05692 583099.4169676658 31058104306.241196 28785.064049137436 1116552602.4053462
0.2743055555555556 5.734641813445861e-10 -1.534342114809122e-05 28746.72266092459 1119310472.768077 583125.8043673857 31203848783.54605 28746.72266092459 1119310472.768077
0.2746527777777778 180202.66352190825 -4904213238.492692 27303.19998229825 1108248326.0247133 583148.0688833863 31349953715.32222 28708.283382209695 1122062780.8129566
0.275 342776.4990077633 -9732928539.275423 23194.31242793474 1069757367.6340848 583166.2119300456 31496418373.2414 28669.746852296215 1124809461.1678145
0.27534722222222224 471802.7208775455 -14365731258.2296 16828.94639581703 1004654805.9162542 583180.2349740088 31643242020.419582 28631.1137106295 1127550448.4452662
0.27569444444444446 554646.7824429229 -18685942339.256027 8835.532750111784 914420321.3892609 583190.1395340326 31790423911.41532 28592.384596788102 1130285677.2443347
0.2760416666666667 583195.9271808276 -22583550421.22123 1.258318714506313e-10 801162647.776369 583195.9271808276 31937963292.227753 28553.56015047533 1133015082.1520774
0.2763888888888889 554653.8773272596 -25958005533.96422 -8811.508661057911 667570398.2139663 583197.5995369016 32085859400.29537 28514.641011510535 1135738597.7452161
0.2767361111111111 471814.79408278456 -28720803616.279858 -16737.554082260507 516848280.37062657 583195.1582763989 32234111464.49449 28475.62781982069 1138456158.5917659
0.27708333333333335 342789.6613974535 -30797795639.87481 -23005.628924188324 352640212.50082576 583188.6051249439 32382718705.138298 28436.52121543181 1141167699.2526698
0.27743055555555557 180211.89477918218 -32131161365.836227 -27007.45797979855 178941184.96420878 583177.9418594778 32531680333.97599 28397.321838460495 1143873154.2834327
0.2777777777777778 5.713351279187489e-09 -32680995554.192036 -28358.030329105368 5.616585163875738e-06 583163.1703080989 32680995554.192036 28358.030329105368 1146572458.235759
0.278125 -180201.49650887522 -32426463612.614506 -26932.634073615085 -179784740.82436803 583144.2923499002 32830663560.40586 28318.64732763872 1149265545.6591907
0.27847222222222223 -342750.1062653891 -31366493991.32184 -22878.331927665287 -355972853.200922 583121.3099148067 32980683538.67147 28279.17347439797 1151952351.1027484
0.27881944444444445 -471733.13733347214 -29519985861.073017 -16598.825941566618 -524192326.0265162 583094.2249834114 33131054666.477688 28239.609409777288 1154632809.1165762
0.2791666666666667 -554525.9032098949 -26925522478.195362 -8714.265574855739 -680247901.3072492 583063.0395868106 33281776112.74803 28199.95577421922 1157306854.2535825
0.2795138888888889 -583027.7558064391 -23640592854.83042 -4.2768259749243037e-10 -820225779.1423001 583027.7558064391 33432847037.841415 28160.213208206238 1159974421.0710886
0.2798611111111111 -554454.8937040983 -19740336612.749035 8689.676035167387 -940591832.5658389 582988.3757739033 33584266593.55269 28120.38235225245 1162635444.132477
0.28020833333333334 -471612.33223592583 -15315838899.984753 16505.282526736704 -1038280866.0564092 582944.9016708148 33736033923.11345 28080.463846895203 1165289858.008839
0.28055555555555556 -342618.4575418568 -10472013689.704762 22685.207321206293 -1110774662.5198486 582897.3357286226 33888148161.19322 28040.458332686794 1167937597.2806299
0.2809027777777778 -180109.22028861995 -5325124370.001351 26629.930971101665 -1156166831.5521026 582845.6802284438 34040608433.900616 28000.36645018615 1170578596.5393171
0.28125 -1.1992523183919788e-08 -0.000351812275789519 27960.1888399506 -1173212790.3890386 582789.937500895 34193413858.78496 27960.1888399506 1173212790.3890386
0.2815972222222222 180073.5071010885 5372986294.106936 26553.427692330253 -1161363570.4569077 582730.1099259217 34346563544.837914 27919.926142527525 1175840113.448257
0.28194444444444444 342482.5993296878 10661103793.97825 22555.05320576218 -1120782538.055665 582666.199932627 34500056592.49544 27879.578998446257 1178460500.3514166
0.28229166666666666 471331.85278169723 15732537789.511957 16363.440659124477 -1052344537.7522962 582598.2099991016 34653892093.640045 27839.148048209703 1181073885.7506049
0.2826388888888889 554015.2838816993 20459669696.332924 8590.250305484891 -957617401.1978372 582526.1426522491 34808069131.603 27798.633932286288 1183680204.3172095
0.2829861111111111 582450.0004676138 24722282200.786076 7.208230153945403e-10 -838826201.5766435 582450.0004676138 34962586781.16709 27758.037291101715 1186279390.7435815
0.2833333333333333 553866.5799345408 28410609082.84451 -8565.13489758092 -698801063.8865569 582369.786069207 35117444108.56926 27717.358765030836 1188871379.7446988
0.28368055555555555 471078.8668007771 31428152518.15862 -16267.896722514995 -540909753.0078328 582285.5021293319 35272640171.50377 27676.598994389533 1191456106.0598283
0.28402777777777777 342206.899501042 33694195761.327812 -22357.798375559927 -368976644.72942346 582197.1513684081 35428174019.125374 27635.75861942657 1194033504.454192
0.284375 179880.25610159393 35145946053.556786 -26244.250762604912 -187190029.9084213 582104.7365547953 35584044692.05279 27594.83828031557 1196603509.7206345
0.2847222222222222 1.8250839586713058e-08 35740251222.37247 -27553.838617146892 -1.880195593731428e-05 582008.2605046165 35740251222.37247 27553.838617146892 1199166056.681289
0.28506944444444443 -179819.37651726612 35454843549.01002 -26166.189935973885 187990594.3069471 581907.726081581 35896792633.642265 27512.760269919672 1201721080.1892462
0.28541666666666665 -341975.3031939913 34289075831.53067 -22224.994400470463 372139436.96592295 581803.1361968048 36053667940.89585 27471.603878533686 1204268515.1302235
0.2857638888888889 -470600.731025512 32264126896.803333 -16123.166999583898 547879501.5834635 581694.4938086321 36210876150.64676 27430.37008278151 1206808296.4242358
0.2861111111111111 -553117.1624770251 29422666813.565044 -8463.684852350796 710832428.0383005 581581.8019224564 36368416260.8932 27389.059522340398 1209340359.0272675
0.2864583333333333 -581465.0635905381 25827985413.908123 -1.0049911153093033e-09 856917703.362548 581465.0635905381 36526287261.12267 27347.67283676444 1211864637.9329424
0.28680555555555554 -552891.2675231772 21562601112.074886 8438.083147613428 982454921.8001112 581344.2819118254 36684488132.316956 27306.210665476578 1214381068.174199
0.28715277777777776 -470216.42062713497 16726380084.253328 16025.773078720882 1084256559.2959158 581219.4600317711 36843017846.95744 27264.673647760737 1216889584.824964
0.2875 -341556.4855971322 11434208312.774475 22023.920138937683 1159708922.3868313 581090.6011421509 37001875369.030396 27223.06242275393 1219390123.001825
0.2878472222222222 -179525.80493373462 5813270487.307271 25851.02631635644 1206839215.24182 580957.7084808793 37161059654.03279 27181.377629438386 1221882617.865707
0.2881944444444444 -2.4475202160589728e-08 0.0007863255843928326 27139.61990663376 1224367004.6235478 580820.7853318269 37320569648.97799 27139.61990663376 1224367004.6235478
0.28854166666666664 179439.93731342294 -5863226994.972468 25771.52965492486 1211738742.6802738 580679.8350246352 37480404292.40199 27097.789892989276 1226843218.5299747
0.28888888888888886 341229.82969897444 -11631573494.772642 21888.673373532787 1169144422.453749 580534.8609345312 37640562514.36966 27055.88822697597 1229311194.888981
0.28923611111111114 469542.0292790944 -17161314509.606922 15878.381165129038 1097515880.6337085 580385.8664821428 37801043236.48127 27013.915546878914 1231770869.055603
0.28958333333333336 551834.2378430814 -22313412859.39821 8334.766969767541 998506715.5724429 580232.8551333112 37961845371.87921 26971.8724907895 1234222176.437597
0.2899305555555556 580075.8303989039 -26957009068.194523 -2.508271335060697e-10 874454244.6771276 580075.8303989039 38122967825.25503 26929.759696597695 1236665052.4971204
0.2902777777777778 551531.7454744871 -30972737899.33116 -8308.718478393133 728324372.6958067 579914.7958346282 38284409492.856606 26887.577801984353 1239099432.7524066
0.290625 469027.404312759 -34255787642.933598 -15779.28756478835 563640669.9486163 579749.7550408416 38446169262.495445 26845.327444413582 1241525252.7794456
0.29097222222222224 340668.9948283001 -36718623953.917595 -21684.089992639718 384399356.5223829 579580.7116623637 38608246013.554535 26803.009261125047 1243942448.2136633
0.29131944444444446 179046.81651215244 -38293307719.43446 -25450.86572987757 194972244.8589373 579407.6693882863 38770638616.995865 26760.623889126415 1246350954.7515988
0.2916666666666667 -2.272797666403496e-09 -38933345935.3689 -26718.171965185695 -2.449937502308378e-06 579230.6319517833 38933345935.3689 26718.171965185695 1248750708.152586
0.2920138888888889 -178936.16795320957 -38615025670.52834 -25370.054682800437 -195721673.80630144 579049.6031299208 39096366822.81841 26675.65412582374 1251141644.2404313
0.2923611111111111 -340248.0671621757 -37338193631.76387 -21546.607057306093 -387360125.8134063 578864.5867434646 39259700125.09341 26633.07100730663 1253523698.9050941
0.29270833333333335 -468158.383835162 -35126457314.81058 -15629.458636000581 -570165219.5326159 578675.5866566891 39423344679.555565 26590.42324563819 1255896808.1043658
0.29305555555555557 -550169.6527388509 -32026797907.39494 -8203.694008017272 -739587205.1795133 578482.6067771852 39587299315.18832 26547.711476552493 1258260907.8655486
0.2934027777777778 -578285.6510556664 -28108599655.840946 -3.886899232203032e-11 -891390075.6062489 578285.6510556664 39751562852.60595 26504.9363355064 1260615934.2871366
0.29375 -549791.243241832 -23462114954.8971 8177.238130243404 -1021757578.4910275 578084.7234857762 39916134104.06302 26462.09845767207 1262961823.5404932
0.29409722222222223 -467514.6016425128 -18196398610.50009 15528.815242715422 -1127389229.123376 577879.8281038934 40081011873.46401 26419.198477929596 1265298511.871531
0.29444444444444445 -339546.4762492184 -12436758200.44731 21338.824005626597 -1205583906.2793872 577670.9689889378 40246194956.37305 26376.237030859575 1267625935.6023912
0.2947916666666667 -178444.381971331 -6321779876.950403 25044.375483686897 -1254308912.758572 577458.1502621749 40411682140.02405 26333.214750735708 1269944031.1331203
0.2951388888888889 -3.958019497469273e-09 -0.00013911548339406402 26290.132271517552 -1272252734.9433496 577241.3760870203 40577472203.33088 26290.132271517552 1272252734.9433496
0.2954861111111111 178309.1871619519 6373697625.171996 24962.371088374493 -1258860133.6781745 577020.6506688434 40743563916.89795 26246.990226843096 1274551983.5939732
0.29583333333333334 339032.16959977604 12641871656.429094 21199.310820286584 -1214348632.119265 576795.9782547709 40909956043.03084 26203.789250021524 1276841713.728825
0.29618055555555556 466452.7951769294 18648407651.58021 15376.773710888574 -1139705924.3420181 576567.3631334893 41076647335.74725 26160.529974025932 1279121862.0763543
0.2965277777777778 548126.976271139 24242401309.586273 8070.662672440033 -1036668200.1124192 576334.8096350477 41243636540.78822 26117.21303148608 1281392365.4513054
0.296875 576098.3221306588 29281944041.13918 3.193285745994818e-10 -907679854.6623943 576098.3221306588 41410922395.62931 26073.83905468117 1283653160.7563899
0.2972222222222222 547673.4130412397 33637716036.939457 -8043.838651264058 -755835515.7947589 575857.9050325005 41578503629.49237 26030.408675532697 1285904184.9839635
0.29756944444444444 465681.15449265944 37196296017.59152 -15274.729813013522 -584805762.6322592 575613.5627935169 41746378963.35724 25986.922525597205 1288145375.217702
0.29791666666666666 338191.23796629556 39863103156.50076 -20988.636311520164 -398748319.75291586 575365.2999072185 41914547109.97373 25943.38123605924 1290376668.6342723
0.2982638888888889 177719.72804842878 41564895127.74157 -24632.15971119384 -202206877.03394523 575113.1209074825 42083006773.87404 25899.78543772415 1292598002.505008
0.2986111111111111 1.0138977541276953e-08 42251756651.385025 -25856.13576101105 -1.1418528315182495e-05 574857.0303683509 42251756651.385025 25856.13576101105 1294809314.1975799
0.2989583333333333 -177560.24808468815 41898525045.61569 -24549.08245005744 202897150.1606495 574597.0329038309 42420795430.64098 25812.432835945758 1297010541.1776676
0.29930555555555555 -337584.54557890544 40505612859.70198 -20847.297851915955 401475380.01177424 574333.1331676927 42590121791.596504 25768.677292153734 1299201621.0106332
0.29965277777777777 -464428.61258685624 38099202328.34307 -15120.699061398433 590815287.60627 574065.3358532679 42759734406.03958 25724.869758853085 1301382491.3631852
0.3 -545710.1857453127 34730801799.78411 -7935.868789965838 766209281.8852468 573793.6456932464 42929631937.605034 25681.010864847616 1303553090.0050519
0.3003472222222222 -573518.0674594744 30476170069.72097 -5.90363288742709e-10 923278767.4724345 573518.0674594744 43099813041.787895 25637.101238519812 1305713354.8106472
0.30069444444444443 -545182.3115928305 25433630310.529934 7908.7156653596 1058083574.3404276 573238.605962751 43270276365.95741 25593.141507823937 1307863223.7607377
0.30104166666666665 -463530.5472532081 19721810628.405666 15017.40317497238 1167220894.4391375 572955.2660526237 43441020549.37073 25549.132300279176 1310002634.9441066
0.3013888888888889 -336605.8357874337 13476862824.396746 20634.03850535148 1247911238.5704527 572668.0526171862 43612044223.18744 25505.07424296265 1312131526.5592198
0.3017361111111111 -176874.21109896543 6849224310.821692 24214.819491920236 1298069240.550882 572376.9705828718 43783346010.48372 25460.96796250273 1314249836.915888
0.3020833333333333 -1.6257424436294195e-08 0.0006245554247189576 25416.81408507205 1316357504.4369266 572082.0249142502 43954924526.2671 25416.81408507205 1316357504.4369266
0.30243055555555554 176690.7322680883 -6902948969.430806 24130.789153896956 1302222105.313178 571783.2206138213 44126778377.49142 25372.61323638081 1318454467.6598206
0.30277777777777776 335907.8467396591 -13689114836.60912 20491.078567461118 1255908804.707708 571480.5627218103 44298906163.07167 25328.36604166997 1320540665.2383785
0.303125 462089.5183056828 -20189550650.15601 14861.605301173768 1178459517.022614 571174.0563159611 44471306473.89952 25284.073125704545 1322616035.9443934
0.3034722222222222 542923.6479940009 -26241071809.093124 7799.507083367553 1071689051.7208893 570863.7065113302 44643977892.85864 25239.735112766863 1324680518.669297
0.3038194444444444 570549.51846008 -31690347333.139435 8.518120000144945e-10 938142645.3014184 570549.51846008 44816918994.84059 25195.352626649885 1326734052.4258156
0.30416666666666664 542322.3813526782 -36397778411.63881 -7772.063648081568 781035275.1700159 570231.4973512721 44990128346.76065 25150.92629065054 1328776576.3496218
0.30451388888888886 461066.5908224944 -40241066272.11103 -14757.205001779545 604174202.4613881 569909.6484106594 45163604507.57402 25106.4567275631 1330808029.7009883
0.30486111111111114 334793.06156420417 -43118378371.73545 -20275.539060857678 411866611.3114895 569583.9769004779 45337346028.29226 25061.944559672596 1332828351.8664346
0.30520833333333336 175909.31095304058 -44951031193.867836 -23792.952168940104 208814587.46867427 569254.4881192404 45511351451.99973 25017.390408748222 1334837482.3603764
0.3055555555555556 -1.003851057928476e-08 -45685619313.87054 -24972.79489603677 -1.1794108050110493e-05 568921.1874015259 45685619313.87054 24972.79489603677 1336835360.8267722
0.3059027777777778 -175702.1434874411 -45295533617.01471 -23708.087715957 -209437891.9407571 568584.0801177722 45860148141.18553 24928.15864225613 1338821927.0407689
0.30625 -334004.9560259394 -43781826291.191025 -20131.160033706277 -414329096.3703281 568243.171674067 46034936453.34953 24883.482267588814 1340797120.910341
0.30659722222222224 -459439.5112966401 -41173396123.49289 -14599.860570165158 -609600684.0668609 567898.4675119378 46209982761.908714 24838.76639167546 1342760882.4779353
0.30694444444444446 -539772.1002476425 -37526484315.52458 -7661.770953514558 -790402559.2635564 567549.9731081426 46385285570.56847 24794.011633608377 1344713151.922108
0.3072916666666667 -567197.69397446 -32923488088.37623 3.032896642771124e-10 -952228083.0763924 567197.69397446 46560843375.21099 24749.218611925226 1346653869.55916
0.3076388888888889 -539098.4312994488 -27471116352.93473 7634.075710513745 -1091026545.783162 566841.635657479 46736654663.913734 24704.387944602502 1348582975.844775
0.3079861111111111 -458293.40622851567 -21297928251.263496 14494.502330999687 -1203304677.4547923 566481.803738389 46912717916.9674 24659.52024904932 1350500411.37565
0.30833333333333335 -332755.9312672166 -14551311015.190039 19913.642768975245 -1286214650.1467245 566118.2038327678 47089031606.89462 24614.616142100993 1352406116.8911252
0.30868055555555557 -174826.62463334328 -7393967943.245647 23367.150691326475 -1337626352.5331457 565750.8415903717 47265594198.46875 24569.676240012745 1354300033.2748168
0.3090277777777778 3.880886210133156e-09 0.00016282735712448799 24524.701158453492 -1356182101.5562375 565379.722694924 47442404148.73269 24524.701158453492 1356182101.5562375
0.309375 174596.1014392597 7449324736.05897 23281.57012985792 -1341332385.997444 565004.852863903 47619459907.01812 24479.691512499565 1358052262.9124234
0.30972222222222223 331878.975664623 14770011089.782993 19768.045416121113 -1293351703.295617 564626.2378483311 47796759914.96484 24434.647916628495 1359910458.669557
0.31006944444444445 456482.8906690679 21779877615.0001 14335.830134554097 -1213334041.958143 564243.8834325616 47974302606.54044 24389.570984712835 1361756630.3045833
0.3104166666666667 536260.6306113926 28303086257.77079 7522.852269877738 -1103168065.4044404 563857.7954340681 48152086408.060005 24344.461330013997 1363590719.4468293
0.3107638888888889 563467.9797032301 34174548331.375614 -3.581498637039377e-11 -965492556.5756916 563467.9797032301 48330109738.206184 24299.319565176153 1365412667.8796167
0.3111111111111111 535515.6173404552 39244096514.9568 -7494.94339144205 -803633173.6347824 563074.4421231218 48508371008.04939 24254.146302220106 1367222417.5418756
0.31145833333333334 455215.40793204826 43380317583.67349 -14229.659170862506 -621522033.3348056 562677.188609299 48686868621.06827 24208.942152537198 1369019910.529751
0.31180555555555556 330497.6728340874 46473948228.21257 -19548.850198158154 -423602068.5069985 562276.2251095852 48865600973.170296 24163.707726883345 1370805089.0982141
0.3121527777777778 173627.85995554065 48440746454.887535 -22938.00298231846 -214718488.83406708 561871.5576038597 49044566452.712654 24118.44363537295 1372577895.6626618
0.3125 2.198910983980606e-09 49223763440.52339 -24073.150487472925 -2.691224969211404e-06 561463.1921038425 49223763440.52339 24073.150487472925 1374338272.8005211
0.3128472222222222 -173374.3353210789 48794955057.31321 -22851.823240158614 215267302.79771173 561051.1346528823 49403190309.92251 24027.828891996774 1376086163.2528465
0.31319444444444444 -329533.2149344771 47156088239.56004 -19402.233448041286 425770261.78243977 560635.3913257412 49582845426.74357 23982.479457098663 1377821509.925917
0.31354166666666666 -453224.238816982 44338914551.48113 -14069.87600272791 626299986.145616 560215.9682283823 49762727149.35543 23937.102790267443 1379544255.8928285
0.3138888888888889 -532394.6582135146 40404601314.64931 -7382.941169480497 811880933.3003407 559792.8714977535 49942833828.683975 23891.69949832091 1381254344.395084
0.3142361111111111 -559366.1073015754 35442429023.32689 -2.2193000389067568e-10 977894538.4483081 559366.1073015754 50123163808.23447 23846.270187399845 1382951718.8441818
0.3145833333333333 -531579.4224020278 29567782061.811836 7354.856458036875 1120194316.192795 558935.6818381256 50303715424.11362 23800.815462962248 1384636322.823199
0.31493055555555555 -451837.2868664764 22919477484.519142 13963.036122776115 1235209561.713911 558501.6013360239 50484487005.05235 23755.33592977759 1386308100.0883737
0.31527777777777777 -328021.7138305812 15656493381.69095 19181.657177042423 1320035054.5890496 558063.8720540187 50665476872.428276 23709.832191920977 1387966994.5706823
0.315625 -172314.82903260837 7954173707.408164 22506.091333819557 1372504509.0277827 557622.5002807712 50846683340.288864 23664.30485276752 1389612950.3774154
0.3159722222222222 -8.188837354692592e-09 0.00037498001604617645 23618.754514986562 1391245911.7937505 557177.4923346405 51028104715.374466 23618.754514986562 1391245911.7937505
0.31631944444444443 172038.67731899617 -8010968171.797358 22419.428142189194 1375717333.6713734 556728.8545634694 51209739297.14166 23573.181780536044 1392865823.28432
0.31666666666666665 326971.177763299 -15880873249.606245 19034.21792242128 1326222281.0762534 556276.593344368 51391585377.78693 23527.587250656845 1394472629.494777
0.3170138888888889 449668.4043281698 -23413943160.965145 13802.356557657533 1243904159.4501119 555820.7150834996 51573641242.27018 23481.971525867237 1396066275.2533576
0.3173611111111111 528179.9130902629 -30421357776.997314 7242.225864508826 1130719936.9402666 555361.226215864 51755905168.339035 23436.33520595719 1397646705.572441
0.3177083333333333 554898.1332050833 -36725977467.92776 4.698556404195672e-10 989393612.7314416 554898.1332050833 51938375426.55266 23390.678889982948 1399213865.6501043
0.31805555555555554 527295.6362696247 -42166815441.43851 -7214.0027152011835 823350596.4600226 554431.442543186 52121050280.30641 23345.003176261424 1400767700.8716736
0.31840277777777776 448163.99327075295 -46603141076.07597 -13694.990020347397 636634580.8996222 553961.1607503908 52303927985.85628 23299.30866236471 1402308156.8112762
0.31875 325331.6689648499 -49918109830.68595 -18812.554299925352 433808927.6845536 553487.2943748919 52487006792.34366 23253.59594511467 1403835179.233382
0.3190972222222222 170889.44170450355 -52021826332.85937 -22071.991827751946 219844974.28437433 553009.8499926421 52670284941.8204 23207.865620577446 1405348714.094349
0.3194444444444444 1.4077111536762767e-08 -52853760669.27396 -23162.1182840581 1.7921568020848625e-05 552528.8342071382 52853760669.27396 23162.1182840581 1406848707.543958
0.31979166666666664 -170591.05602461833 -52384453401.66527 -21984.959608836303 -220312148.89303285 552044.2536492044 53037432202.65265 23116.3545300952 1408335105.9269495
0.32013888888888886 -324196.5501950587 -50616462043.08307 -18664.48720653818 -435654586.24069816 551556.114976777 53221297762.89152 23070.574952455503 1409807855.784553
0.32048611111111114 -445820.484719077 -47584520234.06832 -13533.626205995466 -640701766.9474719 551064.4248746878 53405355563.937935 23024.780144128603 1411266903.856016
0.32083333333333336 -523622.4158726348 -43354900206.356865 -7100.892458715499 -830371395.1774176 550569.1900544487 53589603812.7775 22978.970697321693 1412712197.0801256
0.3211805555555556 -550070.4172540357 -38023988837.4604 5.957002113773642e-10 -999950587.5362761 550070.4172540357 53774040709.46037 22933.14720345429 1414143682.596728
0.3215277777777778 -522670.3352427196 -31716107195.419533 7072.567823756538 -1145213154.5479617 549568.1132376732 53958664447.12765 22887.31025315296 1415561307.748246
0.321875 -444200.71936997265 -24580622461.16646 13425.873585248582 -1262525077.4390595 549062.2847956169 54143473212.03791 22841.460436246194 1416965020.0811887
0.32222222222222224 -322431.32749536366 -16788419020.03699 18442.026455429175 -1348935543.9042988 548552.9387439392 54328465183.5939 22795.598341759203 1418354767.3476603
0.32256944444444446 -169353.6989132635 -8527811881.521284 21636.273784718836 -1402251259.1748605 548040.0819243129 54513638534.36972 22749.724557908758 1419730497.5068634
0.3229166666666667 -1.9852230601973437e-08 -0.0009916437859340537 22703.839672098093 -1421092158.726599 547523.7212037949 54698991430.137825 22703.839672098093 1421092158.726599
0.3232638888888889 169033.48980241246 8585830842.735838 21548.9855447031 -1404927106.281983 547003.8634746105 54884522029.89645 22657.94427091185 1422439699.3847637
0.3236111111111111 321213.1877665685 17017636486.25342 18293.523780017942 -1354088654.114314 546480.5156539374 55070228485.897095 22612.038940111015 1423773068.0708375
0.32395833333333335 441685.8090507214 25085748513.000286 13264.035044147915 -1269766459.8763988 545953.6846836902 55256108943.672455 22566.1242646279 1425092213.5873742
0.32430555555555557 518728.4573399121 32588084909.64291 6959.124772761554 -1153979482.4526253 545423.3775303042 55442161542.064255 22520.20082856108 1426397084.9514847
0.3246527777777778 544889.6011845206 39335207845.06236 -3.414943860954132e-10 -1009527605.5764858 544889.6011845206 55628384413.251335 22474.269215170567 1427687631.3963137
0.325 517709.8616695669 45155102064.59314 -6930.735127573321 -839923849.0943391 544352.3626611689 55814775682.77817 22428.33000687275 1428963802.3725154
0.32534722222222223 439952.88195956 49897553484.64699 -13156.035100111474 -649308811.0723728 543811.6689989532 56001333469.58328 22382.383785235572 1430225547.549725
0.32569444444444445 319324.6405729502 53438016688.36348 -18070.552378643733 -442349427.3825215 543267.5272602353 56188055886.027985 22336.43113097361 1431472816.818023
0.3260416666666667 167709.68604624082 55680871964.897194 -21199.49924030014 -224124527.8840202 542719.9445308205 56374941037.925224 22290.472623943282 1432705560.2893963
0.3263888888888889 2.5502984820846856e-08 56561987024.56889 -22244.50884313796 -3.372503770861617e-05 542168.9279197409 56561987024.56889 22244.50884313796 1433923728.2991962
0.3267361111111111 -167368.08012836982 56050515216.11181 -21112.066467975106 224503366.96729085 541614.4845590409 56749191938.76301 22198.540366683224 1435127271.407591
0.32708333333333334 -318025.1028337562 54149880570.45884 -17921.803796455166 443846096.67893577 541056.6216035619 56936553866.85104 22152.567771832146 1436316140.4010131
0.32743055555555556 -437269.9204812201 50897919850.07179 -12993.928541482424 652606933.445159 540495.3462307265 57124070888.745926 22106.591634960496 1437490286.293602
0.3277777777777778 -513504.5779048037 46366172509.28679 -6817.104178574456 845617053.5567292 539930.6656403245 57311741077.95963 22060.61253156209 1438649660.3286436
0.328125 -539362.5870542971 40658330560.16467 9.717917043160429e-11 1018088252.2184186 539362.5870542971 57499562501.633484 22014.631036244078 1439794213.9800045
0.3284722222222222 -512420.8034262498 33907881268.18219 6788.6854897575395 1165731921.8544362 538791.1177165231 57687533220.56803 21968.64772272239 1440923898.95356
0.32881944444444444 -435426.104947131 26274995851.56068 12885.818098666741 1284865860.5969522 538216.2648926034 57875651289.25397 21922.663163817037 1442038667.1886199
0.32916666666666666 -316015.7085556594 17942736419.511436 17698.60422700877 1372506246.62701 537638.0358696464 58063914755.90233 21876.677931447583 1443138470.8593462
0.3295138888888889 -165959.56626688965 9112670776.62047 20762.222449260076 1426442477.4652164 537056.4379560549 58252321662.47546 21830.692596628603 1444223262.3761694
0.3298611111111111 -5.235980704212164e-10 2.8519248475030972e-05 21784.707729465154 1445292994.387199 536471.47848131 58440870044.71802 21784.707729465154 1445292994.387199
0.3302083333333333 165597.00492128415 -9171683530.665045 20674.7550202266 1428540680.503874 535883.1647957586 58629557932.18816 21738.723899148245 1446347619.7796261
0.33055555555555555 314636.4518875825 -18175880036.280952 17549.796668811876 1376546925.1448307 535291.5042703986 58818383348.28885 21692.741673950433 1447387091.6811252
0.33090277777777777 432578.55880886794 -26788773731.73528 12723.647240845317 1290543974.552554 534696.5042966661 59007344310.29931 21646.7616212214 1448411363.461248
0.33125 507957.54709413333 -34794793732.15769 6675.009442810226 1172605726.4784112 534098.1722862206 59196438829.40693 21600.78430738351 1449420388.7328146
0.3315972222222222 533496.5156707321 -41992006363.65548 1.3722452704484412e-10 1025597660.7376475 533496.5156707321 59385664910.73908 21554.810297927455 1450414121.3532968
0.33194444444444443 506809.97340415674 -48197204067.93305 -6646.5971379329885 853107115.8552057 532891.5419016684 59575020553.39505 21508.840157407943 1451392515.4261975
0.33229166666666665 430626.2019073981 -53250562756.5562 -12615.561073184828 659355610.7315613 532283.2584500816 59764503750.47861 21462.87444943933 1452355525.3024275
0.3326388888888889 312508.76833728695 -57019749361.47956 -17326.647180045027 449095357.6026553 531671.6728063951 59954112489.13024 21416.91373669137 1453303105.5816717
0.3329861111111111 164105.5738546286 -59403374218.69199 -20324.989417824498 227492507.293247 531056.7924801914 60143844750.5598 21370.958580884984 1454235211.1137552
0.3333333333333333 6.236159656803582e-09 -60333698510.07927 -21325.00954278802 8.55382555425393e-06 530438.625 60333698510.07927 21325.00954278802 1455151796.9999998
0.33368055555555554 -163722.51188690585 -59778524904.77669 -20237.59550432433 -227776843.74714604 529817.1779130842 60523671737.13588 21279.06718221105 1456052818.5945802
0.33402777777777776 -311051.5228983348 -57742219354.88902 -17177.964678732544 -450218673.2898695 529192.4587852297 60713762395.34518 21233.132058003193 1456938231.5058687
0.334375 -427617.6430600917 -54265833231.252235 -12453.526476448846 -661830978.629749 528564.4752005334 60903968442.52423 21187.20472804805 1457807991.5977793
0.3347222222222222 -502094.3430883998 -49426317114.29252 -6533.016579459315 -857380044.0023675 527933.2347611911 61094287830.725426 21141.285749259496 1458662054.9911046
0.3350694444444444 -527298.7450872862 -43334840038.892525 -3.617205530921885e-10 -1032022614.4739748 527298.7450872862 61284718506.269905 21095.37567757771 1459500378.0648477
0.33541666666666664 -500884.3890688751 -36134250274.139114 6504.645518672362 -1181426057.4983451 526661.01381658 61475258409.78146 21049.47506796506 1460322917.4575455
0.33576388888888886 -425559.15870282677 -27995735244.042225 12345.59719933201 -1301876033.0760388 526020.0486042991 61665905476.22066 21003.584474402123 1461129630.068593
0.33611111111111114 -308808.18072737264 -19114758424.42274 16955.139063043356 -1390368992.2085836 525375.8571229264 61856657634.919 20957.704449883644 1461920473.0595546
0.33645833333333336 -162150.00757413494 -9706369473.449018 19888.33746411024 -1444687196.2301471 524728.4470619902 62047512809.613174 20911.83554641468 1462695403.8554745
0.3368055555555556 1.797912074829162e-08 0.001067582801720326 20865.978315006552 -1463454380.1461804 524077.8261278539 62238468918.47986 20865.978315006552 1463454380.1461804
0.3371527777777778 161746.91189520192 9766129169.972797 19801.12345049397 -1446170660.6911428 523424.0020435075 62429523874.17012 20820.13330567305 1464197359.8875797
0.3375 307274.72272736527 19350852954.64857 16806.762609809535 -1393225802.633296 522766.98254835757 62620675583.84453 20774.301067426502 1464924301.3029528
0.33784722222222224 422393.2541753163 28516015835.323956 12183.896109162331 -1305890492.2097197 522106.7753980174 62811921949.20822 20728.482148273957 1465635162.8842382
0.33819444444444446 495922.13238270814 37032387583.69221 6391.298711589594 -1186285811.205347 521443.3883640997 63003260866.545845 20682.67709521338 1466329903.3933127
0.3385416666666667 520776.829234007 44685393994.322716 5.763370147423425e-10 -1037331645.5837117 520776.829234007 63194690226.75731 20636.88645422984 1467008481.8632653
0.3388888888888889 494651.25215270865 51280519412.53612 -6363.003161076384 -862675285.3165537 520107.10581072414 63386207915.39315 20591.11077029178 1467670857.5996654
0.3392361111111111 420231.1162232957 56648245118.72733 -12076.254078421316 -666601964.148712 519434.2259126097 63577811812.69022 20545.35058734731 1468316990.1818266
0.33958333333333335 304918.4179217923 60648398319.59288 -16584.52999468945 -453929537.22776824 518758.19737318956 63769499793.607605 20499.60644832051 1468946839.4640603
0.33993055555555557 160095.22409391822 63173800359.87064 -19452.794806703983 -229889889.63336802 518079.02804094827 63961269727.862724 20453.878895107722 1469560365.5769284
0.3402777777777778 -1.2172067458096549e-08 64153119479.96759 -20408.168468573956 1.7293167626060075e-05 517396.7257791239 64153119479.96759 20408.168468573956 1470157528.9284856
0.340625 -159672.57241139052 63552852607.3281 -19365.865210517517 230074157.64249215 516711.29846549965 64345046909.264915 20362.4757085493 1470738290.2055185
0.34097222222222223 -303310.5646439612 61378381821.29555 -16436.637404781195 454657510.4740268 516022.7539921995 64537049869.96503 20316.801153825265 1471302610.3747764
0.34131944444444445 -416911.6178447097 57674073759.1759 -11915.080279194042 668206121.6479872 515331.1002654807 64729126211.18228 20271.145342151336 1471850450.6841981
0.3416666666666667 -489448.2496300457 52522413782.038445 -6250.025942241135 865444291.716243 514636.3452055294 64921273776.97206 20225.50881023139 1472381772.6641307
0.3420138888888889 -513938.49674625555 46042190613.06737 3.6596830220548505e-10 1041495130.0968924 513938.49674625555 65113490406.36767 20179.892093720235 1472896538.128543
0.3423611111111111 -488117.9285417615 38385770807.610466 6221.839549480926 1192001359.1456814 513237.56283508753 65305773933.41766 20134.295727220113 1473394709.1762302
0.34270833333333334 -414648.3532964576 29735525223.779533 11807.853497015327 1313233352.9853601 512533.55143276806 65498122187.22315 20088.720244277283 1473876248.1920183
0.34305555555555556 -300844.05110054626 20299491064.06906 16215.262058580272 1402181727.3711734 511826.4705131506 65690532991.975075 20043.166177378673 1474341117.847954
0.3434027777777778 -157943.63147400177 10306372512.10775 19018.880181297554 1456632177.7815921 511116.3280629952 65883004166.992165 19997.63405794843 1474789281.104496
0.34375 -2.2507974965034878e-08 0.0014569135267212205 19952.124416344603 1475220701.2116935 510403.1320817656 66075533526.758545 19952.124416344603 1475220701.2116935
0.3440972222222222 157501.91099978526 -10366617726.36569 18932.337579961273 1457467821.977446 509686.8905814265 66268118880.9618 19906.637781855814 1475635341.7103617
0.34444444444444444 299163.6559849112 -20537503691.710983 16068.027846552292 1403790961.2041144 508967.61158624117 66460758034.530876 19861.174682698016 1476033166.4332504
0.34479166666666666 411179.0875454878 -30260032524.47999 11647.397176052018 1315494630.7039917 508245.3031325691 66653448787.67468 19815.735646011162 1476414139.5062046
0.3451388888888889 482680.17772710894 -39291204028.49072 6109.365234388408 1194738681.230468 507519.97326866485 66846188935.92021 19770.32119785603 1476778225.3493214
0.3454861111111111 506791.6300544771 -47403714724.42814 -1.4507075087778088e-10 1044485378.997092 506791.6300544771 67038976270.15121 19724.93186321101 1477125388.6780953
0.3458333333333333 481291.92841717514 -54391675701.07056 -6081.321005244519 868426609.3667936 506060.281561447 67231808576.646866 19679.56816596893 1477455594.5045633
0.34618055555555555 408817.26981912804 -60075833012.01108 -11540.71120379621 670892999.7062954 505325.9358723089 67424683637.12083 19634.230628933856 1477768808.1384377
0.34652777777777777 296589.7381902495 -64308158362.745926 -15847.768998465934 456747202.3039103 504588.6010808904 67617599228.75988 19588.91977381808 1478064995.1882343
0.346875 155697.6827418981 -66975692690.14203 -18587.102485205367 231263971.80201417 503848.2852919124 67810553124.263504 19543.63612123893 1478344121.5623944
0.3472222222222222 2.7609915277877642e-08 -68003543091.882866 -19498.380190715787 4.057223730719284e-05 503104.9966207902 68003543091.882866 19498.380190715787 1478606153.4704006
0.34756944444444443 -155237.38891960657 -67356953991.26272 -18501.047448242767 -231343274.0422771 502358.74319343566 68196566895.46048 19453.15250066699 1478851057.4238822
0.34791666666666665 -294838.6859925566 -65042395930.11984 -15701.36426288136 -457060485.2931469 501609.5331460589 68389622294.469574 19407.953568406916 1479078800.2377186
0.3482638888888889 -405202.12782961014 -61107639422.75228 -11381.158825708533 -671583310.8260088 500857.37462497037 68582707044.05409 19362.78391014289 1479289349.0311313
0.3486111111111111 -475625.528200678 -55640806288.16381 -5969.4802999462145 -869618095.1705512 500102.2757863841 68775818895.06845 19317.64404097232 1479482671.228772
0.3489583333333333 -499344.2447962213 -48768416191.95442 -6.602608680884227e-11 -1046276725.0505548 499344.2447962213 68968955594.11748 19272.534474879787 1479658734.5618029
0.34930555555555554 -474180.88670861715 -40652471145.936386 5941.610577534419 -1197197511.7923577 498583.2898299138 69162114883.59677 19227.4557247341 1479817507.0689688
0.34965277777777776 -402744.370159289 -31486644810.42598 11275.136703535662 -1318653086.3050227 497819.4190722087 69355294501.73277 19182.408302285476 1479958957.0976648
0.35 -292160.2118264822 -21491666017.585182 15482.475937020485 -1407642632.5037322 497052.6407169727 69548492182.62347 19137.39271816264 1480083053.3049939
0.3503472222222222 -153359.86957558047 -10910006415.335049 18157.960449507675 -1461966172.4217703 496282.9629669989 69741705656.2788 19092.409481870156 1480189764.6588192
0.3506944444444444 -3.253503302485347e-08 -0.002295951175506365 19047.459101785462 -1480279060.4388084 495510.39403381094 69934932648.66138 19047.459101785462 1480279060.4388084
0.35104166666666664 152881.50483157454 10970462896.132198 18072.491476260897 -1462125334.030954 494734.9421374702 70128170881.72748 19002.542085156278 1480350910.237473
0.35138888888888886 290340.4138669421 21730513253.24601 15337.068254485624 -1407949092.06908 493956.6155063832 70321418073.46783 18957.65893809781 1480405283.9611957
0.35173611111111114 398987.29791112605 32012991152.079994 11116.670894740835 -1319083615.9651127 493175.42237710784 70514671937.94899 18912.81016559005 1480442151.8312569
0.35208333333333336 468292.02195150236 41561078583.077 5830.531497688996 -1197718500.384903 492391.37099416245 70707930185.3543 18867.996271475145 1480461484.3848472
0.3524305555555556 491604.46960983373 50134712612.32334 2.6741245438683493e-10 -1046845605.1233352 491604.46960983373 70901190522.02563 18823.217758454717 1480463252.4760797
0.3527777777777778 466792.5439162132 57516618782.00993 -5802.8679430267675 -870185164.5477283 490814.7264839854 71094450650.50465 18778.47512808725 1480447427.2769866
0.353125 396436.2468761927 63517813162.62825 -11011.43306798169 -672093882.7280443 490022.1498838691 71287708269.57452 18733.76888078556 1480413980.2785182
0.35347222222222224 287560.26755073864 67982433820.75494 -15119.799117858336 -457457288.77897453 489226.74808393297 71480961074.30173 18689.099515814185 1480362883.2915254
0.35381944444444446 150932.71611152048 70791778334.38387 -17731.942338484074 -231569016.95719156 488428.52936563274 71674206756.0781 18644.467531286864 1480294108.447741
0.3541666666666667 -1.8162463664943058e-08 71867443002.66248 -18599.87342416406 2.7566346394072876e-05 487627.50201724446 71867443002.66248 18599.87342416406 1480207628.2007499
0.3545138888888889 -150436.7886331452 71173481103.49843 -17647.155801239584 231539185.98086727 486823.67433367344 72060667498.2234 18555.31769025042 1480103415.326954
0.3548611111111111 -285673.6570660734 68717521426.62597 -14975.552446261298 457339417.22386235 486017.05461626925 72253877923.38107 18510.800824192396 1479981442.9265287
0.35520833333333335 -392541.23559941485 64550813770.47164 -10854.232511252467 671834065.8472337 485207.6511726372 72447071955.24973 18466.323319475803 1479841684.424373
0.35555555555555557 -460687.4704104287 58767194514.990265 -5692.675739975341 869736500.0085155 484395.4723164523 72640247267.48042 18421.88566842341 1479684113.5710483
0.3559027777777778 -483580.52636727336 51500992118.9609 -4.592006460683056e-10 1046170637.7366612 483580.52636727336 72833401530.30348 18377.48836219258 1479508704.4437149
0.35625 -459134.72735560435 42923918776.99167 5665.249314366479 1196791324.081785 482762.8216503572 73026532410.57152 18333.131890772907 1479315431.447057
0.35659722222222223 -389899.56480492576 33241019851.970646 10749.896763405743 1317891553.9138258 481942.3664964752 73219637571.80197 18288.81674298397 1479104269.3142028
0.35694444444444445 -282794.75227549596 22685776437.533436 14760.14567044796 1406493889.192266 481119.16924172745 73412714674.2206 18244.54340647296 1478875193.1076322
0.3572916666666667 -148418.7728956117 11514477904.544981 17309.52567592044 1460423811.7034109 480293.2382273603 73605761374.80428 18200.312367712468 1478628178.220084
0.3576388888888889 1.268950407718171e-08 -0.0009765787671867526 18156.12411199826 1478363200.3754478 479464.58179958374 73798775327.32431 18156.12411199826 1478363200.3754478
0.3579861111111111 147905.79543981154 -11574860482.910961 17225.515768356017 1459882615.1955223 478633.20830938785 73991754182.39003 18111.979123447047 1478080235.629655
0.35833333333333334 280843.27988705673 -22924331659.065254 14617.220261252249 1405451595.2222135 477799.1261123624 74184695587.492 18067.87788499429 1477779260.3715563
0.35868055555555556 385870.6416238278 -33766722516.37335 10594.13610228019 1316426723.1584892 476962.3435685148 74377597187.04596 18023.820878392078 1477460251.3237934
0.3590277777777778 452819.7571596208 -43831414659.38285 5556.066408128923 1195017759.890094 476122.86904209055 74570456622.43614 17979.808584206996 1477123185.5436654
0.359375 475280.7109013929 -52865616284.00947 6.415243943346204e-10 1044232695.6233876 475280.7109013929 74763271532.05946 17935.84148181801 1476768040.4239845
0.3597222222222222 451215.3328782761 -60640709828.09866 -5528.9073572670395 867803086.294671 474435.8775186037 74956039551.3693 17891.92004941438 1476394793.693923
0.36006944444444444 383141.04554956564 -66958033941.46615 -10490.817494531326 670091531.815664 473588.37726960506 75148758312.9196 17848.044763993683 1476003423.4198544
0.36041666666666666 277868.5530491909 -71653953617.77263 -14403.91339752387 455983594.370066 472738.2185338013 75341425446.40904 17804.216101359663 1475593908.006187
0.3607638888888889 145820.6109930255 -74604089222.2702 -16891.176997810588 230766839.44043756 471885.40969394194 75534038578.72537 17760.434536120345 1475166226.1961865
0.3611111111111111 -7.388285181290127e-09 -75726595333.9897 -17716.700541686005 -1.156577660229378e-05 471029.95913594496 75726595333.9897 17716.700541686005 1474720357.0727947
0.3614583333333333 -145291.09972899398 -74984403314.15172 -16808.035688653006 -230624492.503301 470171.87524872116 75919093333.60098 17673.014590267285 1474256280.0594358
0.36180555555555555 -275854.18236020126 -72386366758.36821 -14262.465716919934 -455421204.11804414 469311.1664239984 76111530196.2807 17629.377152873192 1473773974.9208188
0.36215277777777777 -378982.2643926717 -67987275873.503044 -10336.667247385923 -668852136.9994925 468447.84105614765 76303903538.1176 17585.788699309258 1473273421.7637274
0.3625 -444696.8200695405 -61886734682.13546 -5420.853276305641 -865663434.7358875 467581.9075420088 76496210972.61232 17542.249698175663 1472754601.0378067
0.3628472222222222 -466713.37428071717 -54226923111.979355 -8.145382412683549e-10 -1041014973.0609819 466713.37428071717 76688450110.72246 17498.760616865384 1472217493.5363371
0.36319444444444443 -443042.30711761455 -45189293777.226295 5393.991116047359 -1190599633.018341 465842.2496735315 76880618560.9076 17455.32192156238 1471662080.3970041
0.36354166666666665 -376167.4524277899 -34990279912.989456 10234.478064490106 -1310749311.361918 464968.5421236617 77072713929.17427 17411.934077239806 1471088343.1026561
0.3638888888888889 -272786.5861523123 -23876115815.966187 14051.490584514297 -1398525053.5722792 464092.26003609836 77264733819.12123 17368.597547658264 1470496263.4820569
0.3642361111111111 -143140.8162740078 -12116893647.57264 16477.351630882527 -1451789090.0850627 463213.4118174411 77456675831.98485 17325.312795364007 1469885823.710628
0.3645833333333333 2.2676353901494717e-09 0.00019042438068509216 17282.080281687257 -1469257006.311185 462332.0058757297 77648537566.68446 17282.080281687257 1469257006.311185
0.36493055555555554 142595.28966285277 12176908288.990917 16395.168622657202 -1450528770.570387 461448.0506202753 77840316619.86777 17238.90046674055 1468609794.154663
0.36527777777777776 270711.28948535386 24113217376.305622 13911.673243246185 -1396097868.874266 460561.55446149135 78032010585.95653 17195.773809417 1467944170.4608357
0.365625 371882.8852281252 35512778999.22853 10082.104548057328 -1307338338.531341 459672.525810726 78223617057.19229 17152.700767388724 1467260118.799024
0.3659722222222222 436326.63400005 46091259100.54257 5287.182443653915 -1186470040.308987 458780.97308009566 78415133623.68214 17109.681797105157 1466557623.0887995
0.3663194444444444 457886.90468231885 55583230118.04374 9.784168956592974e-10 -1036503047.7723588 457886.90468231885 78606557873.4444 17066.717353791533 1465836667.6006758
0.36666666666666664 434623.63030838105 63748830021.33781 -5260.645947430409 -861162549.0576963 456990.3290305503 78797887392.4549 17023.807891447246 1465097236.956795
0.36701388888888886 368985.5759072133 70379821050.23718 -9981.154250438476 -664796137.9188691 456091.25453821593 78989119764.6928 16980.95386284437 1464339316.131603
0.36736111111111114 267553.7865535413 75304895170.67455 -13703.255830466034 -452265805.4863343 455189.6896188501 79180252572.18675 16938.15571952612 1463562890.452518
0.36770833333333336 140381.98389049503 78394091187.37447 -16068.493496326304 -228827321.048021 454285.64268593147 79371283395.06122 16895.41391180535 1462767945.6005895
0.3680555555555556 2.663978063983332e-09 79562209811.58273 -16852.728888763082 -4.295097019207952e-06 453379.1221527203 79562209811.58273 16852.728888763082 1461954467.6111498
0.3684027777777778 -139820.96160468555 78771137263.7494 -15987.356189067978 228569907.70936847 452470.13643209694 79753029398.20633 16810.101098247054 1461122442.8744552
0.36875 -265419.54084027675 76031014606.86035 -13565.217522086392 451248820.571624 451558.69393640116 79943739729.6219 16767.53098687035 1460271858.136322
0.36909722222222224 -364579.3041162679 71400218307.02972 -9830.719512517055 662554961.3206806 450644.80307727156 80134338378.80095 16725.01900000992 1459402700.4987502
0.36944444444444446 -427717.19411155477 64984146810.0461 -5155.196274552402 857293582.2197784 449728.47226548585 80324822917.04312 16682.565581805306 1458514957.4205399
0.3697916666666667 -448809.7099108024 56932837483.8338 7.584138621930839e-10 1030684937.197195 448809.7099108024 80515190914.02292 16640.171175157182 1457608616.7179017
0.3701388888888889 -425967.2997251721 47437467375.235176 5129.013462365973 1178481841.679552 447888.5244218029 80705439937.83649 16597.836221726157 1456683666.565054
0.3704861111111111 -361602.2195719581 36725819141.032104 9731.114694408801 1297073922.6084657 446964.9242057334 80895567555.04865 16555.561161931346 1455740095.4948146
0.37083333333333335 -262175.0977539495 25056819539.80027 13359.577899874897 1383575994.3283746 446038.9176683496 81085571330.7397 16513.346434949155 1454777892.399183
0.37118055555555557 -137546.7129580084 12714281358.399435 15665.034938030809 1435898392.4492424 445110.51321376057 81275448828.55247 16471.192478712062 1453797046.529914
0.3715277777777778 -7.398450368584664e-09 0.0006784598611519883 16429.099729907313 1452797547.4990826 444179.71924427367 81465197610.7395 16429.099729907313 1452797547.4990826
0.371875 136970.71484346778 -12773627339.74712 15585.028397808155 1433905571.9570804 443246.54416024085 81654815238.21013 16387.068623975767 1451779385.2796404
0.37222222222222223 259983.8805871473 -25291279367.318306 13223.463347195458 1379738155.840025 442310.9963599048 81844299270.57797 16345.09959511067 1450742550.2059612
0.37256944444444445 357078.32600923727 -37242496517.84348 9582.776455500316 1291680604.411452 441373.08423924755 82033647266.20778 16303.193076256544 1449687032.974383
0.3729166666666667 418876.49982947105 -48329382617.97028 5025.033346695056 1171952393.4062803 440432.81619183713 82222856782.26344 16261.349499107988 1448612824.6437337
0.3732638888888889 439490.20060867805 -58274031283.12997 -5.643871879778636e-10 1023551148.955782 439490.20060867805 82411925374.75499 16219.569294108622 1447519916.6358562
0.3736111111111111 417081.31378258707 -66825491884.08286 -4999.231475647248 850177467.966093 438545.2458780609 82600850598.58624 16177.852890449967 1446408300.7361174
0.37395833333333334 354024.18665561115 -73766100471.91513 -9484.62080893754 656142467.4514967 437597.9603854125 82789630007.60254 16136.200716070374 1445277969.0939136
0.37430555555555556 256655.46204505436 -78917015981.95903 -13020.815594792817 446260376.5632393 436648.35251314787 82978261154.63832 16094.613197653975 1444128914.2231643
0.3746527777777778 134637.6014564331 -82142820995.27718 -15267.396574574273 225728852.28941086 435696.43064052216 83166741591.56482 16053.090760629644 1442961129.0027974
0.375 1.1928039280805421e-08 -83355068869.33781 -16011.633829170054 1.977901388243848e-05 434742.2031434849 83355068869.33781 16011.633829170054 1441774606.6772275
0.3753472222222222 -134047.14654035945 -82514684614.963 -15188.60350666473 -225354694.19026655 433785.67839453224 83543240538.04564 15970.242826190635 1440569340.856822
0.37569444444444444 -254409.247903425 -79633154874.029 -12886.76550424695 -444782166.3593175 432826.8647625633 83731254146.95702 15928.918173348637 1439345325.5183616
0.37604166666666666 -349386.74771453347 -74772472058.97438 -9338.532412507464 -652884897.6236563 431865.7706127351 83919107244.56891 15887.660291042224 1438102555.0054898
0.3763888888888889 -409812.5395027706 -68043828421.78255 -4896.82840675479 -844553963.8131398 430902.4043063187 84106797378.65483 15846.469598409498 1436841024.0291538
0.3767361111111111 -429936.7742005569 -59605086769.8267 -5.18847531292477e-10 -1015094725.3391457 429936.7742005569 84294322096.31267 15805.34651332764 1435560727.6680353
0.3770833333333333 -407973.6568370659 -49657084972.19801 4871.43396307523 -1160342058.4279535 428968.88864852244 84481678944.01302 15764.291452412082 1434261661.3689773
0.37743055555555555 -346258.2671745092 -38438860546.03762 9241.926696969955 -1276762293.2595375 427998.7559989771 84668865467.64716 15723.304831015597 1432943820.9473953
0.37777777777777777 -250999.81120544273 -26221908749.314228 12687.317646516756 -1361539358.7960892 427026.3845962307 84855879212.57559 15682.38706322751 1431607202.5876832
0.378125 -131657.24136277472 -13303612052.671728 14875.987174150978 -1412643029.7838051 426051.7827800023 85042717723.6762 15641.538561872852 1430251802.8436089
0.3784722222222222 -1.6245364243613552e-08 -0.001628633103156271 15600.75973851165 -1428877618.638703 425074.9588852822 85229378545.39247 15600.75973851165 1428877618.638703
0.37881944444444443 131052.84690891656 13361984243.30904 14798.487900704968 -1409909942.4838238 424095.9212421933 85415859221.78224 15560.051003438075 1427484647.266635
0.37916666666666665 248700.56786022178 26452521359.793686 12555.468670155022 -1356275911.3145676 423114.6781758548 85602157296.56586 15519.41276567978 1426072886.3915834
0.3795138888888889 341511.34540358424 38947059711.268845 9098.237068030647 -1269365614.2722483 422131.2380062462 85788270313.1748 15478.84543299713 1424642334.048595
0.3798611111111111 400533.2757942568 50534364377.64374 4770.712333370641 -1151387314.0882297 421145.60904807283 85974195814.8002 15438.349411882553 1423192988.643937
0.3802083333333333 420157.7996106303 60924271720.22062 6.714719284920705e-10 -1005311281.6778307 420157.7996106303 86159931344.44148 15397.925107559788 1421724848.955436
0.38055555555555554 398652.2847279071 69854956213.3364 -4745.751025863399 -834794900.6738905 419167.8179976723 86345474444.95506 15357.572923983285 1420237914.1328125
0.38090277777777776 338311.2256925632 77099527532.64702 -9003.279085522427 -644090933.0736431 418175.672507278 86530822659.1028 15317.29326383758 1418732183.698005
0.38125 245213.05765872152 82471791692.20473 -12359.42262612249 -437941250.7398808 417181.3714317198 86715973529.60097 15277.086528536634 1417207657.5454817
0.3815972222222222 128608.21402736043 85831030013.53609 -14491.203551569839 -221458693.06973198 416184.9230573335 86900924599.16891 15236.95311822328 1415664335.9425497
0.3819444444444444 2.034340452689147e-08 87085673410.57799 -15196.893431768589 -3.46442681552034e-05 415186.3356643874 87085673410.57799 15196.893431768589 1414102219.5296447
0.38229166666666664 -127990.39464148696 86195776312.56973 -14415.07599357851 220967015.3814556 414185.6175269549 87270217506.70006 15156.907866771407 1412521309.320625
0.38263888888888886 -242862.74277056105 83174223870.87125 -12229.90733093489 435998754.20199656 413182.77691278467 87454554430.55681 15116.996819557728 1410921606.7030432
0.38298611111111114 -333458.8627697344 78086637188.57175 -8862.132697193181 639810224.754388 412177.8220831743 87638681725.36844 15077.160685180233 1409303113.4384177
0.38333333333333336 -391046.6318376007 71049973410.23425 -4646.8121071533005 827405216.0072397 411170.7612928445 87822596934.60257 15037.399857417808 1407665831.6624908
0.3836805555555556 -410161.60278981325 62229849821.51202 3.681735632933059e-11 994199038.4579202 410161.60278981325 88006297602.02333 14997.714728775027 1406009763.8854795
0.3840277777777778 -389125.1110915386 51836652834.42829 4622.308862015319 1136130810.4048412 409150.3548152707 88189781271.74037 14958.10569048173 1404334912.992314
0.384375 -330189.7897468309 40120523084.71859 8768.917272526254 1249762533.5743473 408137.0256034562 88373045488.25798 14918.57313249254 1402641282.2428713
0.38472222222222224 -239300.08611303012 27365336084.48484 12037.458873081521 1332362535.6936688 407121.623381536 88556087796.52386 14879.117443486537 1400928875.2721977
0.38506944444444446 -125493.08580446684 13881823248.001488 14113.430486404286 1381971250.6163821 406104.1563694804 88738905741.97867 14839.739010866773 1399197696.090718
0.3854166666666667 -1.1891010001393517e-09 0.00013051178976735496 14800.438220759937 1397447749.0844436 405084.6327799436 88921496870.60478 14800.438220759937 1397447749.0844436
0.3857638888888889 124862.35259198016 -13938914473.28945 14038.750149782682 1378495914.0483 404063.0608181433 89103858728.97574 14761.215458016004 1395679039.0151649
0.3861111111111111 236900.6440272267 -27590887918.643837 11910.405717318317 1325669661.6280584 403039.4486817424 89285988864.30516 14722.071106207895 1393891571.0206358
0.38645833333333335 325235.99986294965 -40617569742.11164 8630.45412022662 1240357129.6248062 402013.8045607298 89467884824.4962 14683.005547631123 1392085350.6147497
0.38680555555555557 381360.4781929267 -52694679930.92746 4525.250787413125 1124744277.0095875 400986.13663730334 89649544158.19066 14644.019163303508 1390260383.6877062
0.3871527777777778 399956.4530857545 -63520084098.24511 1.2159838682913285e-10 981758847.0700048 399956.4530857545 89830964414.81818 14605.112332964945 1388416676.5061684
0.3875 379399.9944804061 -72821353504.12822 -4501.229744354805 814996131.2560158 398924.7620723514 90012143144.64568 14566.28543507708 1386554235.7134101
0.38784722222222223 321900.6389600471 -80362620844.48341 -8539.073086268227 628628418.2668015 397891.07175522577 90193077898.82649 14527.538846823094 1384673068.3294551
0.38819444444444445 233265.74570185677 -85950559274.6533 -11721.744441122397 427300412.5270325 396855.3902842578 90373766229.44983 14488.872944107447 1382773181.7512035
0.3885416666666667 122314.40394734198 -89439333151.46179 -13743.040661326899 216013248.10768268 395817.72580096574 90554205689.58987 14450.288101555734 1380854583.752556
0.3888888888888889 5.414793663219287e-09 -90734393833.35542 -14411.784692514408 9.45664516318835e-06 394778.0864383917 90734393833.35542 14411.784692514408 1378917282.48452
0.3892361111111111 -121671.26372457514 -89795021971.92227 -13669.880626917751 -215404202.23089442 393736.48032099224 90914328215.939 14373.363089050681 1376961286.4753122
0.38958333333333334 -230819.10444856912 -86635548376.12846 -11597.277757286289 -424894227.86872846 392692.91556452867 91094006393.6663 14335.02366195235 1374986604.6304522
0.38993055555555556 -316849.40262601845 -81325217983.34824 -8403.42866917658 -623325889.9962733 391647.40027595754 91273425924.04562 14296.766780727641 1372993246.2328403
0.3902777777777778 -371482.6206298425 -73986694931.45645 -4406.147495277338 -805842542.8400916 390599.94255332265 91452584365.8172 14258.592813605113 1370981220.9428344
0.390625 -389550.55048564804 -64793240368.338005 -2.717018482853106e-10 -967994209.093254 389550.55048564804 91631479279.00266 14220.502127533524 1368950538.7983103
0.3909722222222222 -369484.72631461883 -53964627626.00517 4382.632004886973 -1105846308.6953776 388499.23215283256 91810108224.95425 14182.495088181811 1366901210.214719
0.39131944444444444 -313450.3948635966 -41761890905.537506 8313.970856819791 -1216075326.601924 387445.9956255439 91988468766.40457 14144.572059938973 1364833245.985129
0.39166666666666666 -227114.8426424625 -28481032879.514545 11412.587060501237 -1296049088.4658308 386390.84896511433 92166558467.5157 14106.733405914028 1362746657.280261
0.3920138888888889 -119074.69277612776 -14445842886.006805 13380.394619624336 -1343889701.4744353 385333.8002234383 92344374893.92867 14068.979487936003 1360641455.6485171
0.3923611111111111 -9.413446635379606e-09 -0.001133238485884804 14031.310666553893 -1358517653.0159924 384274.85744286893 92521915612.8131 14031.310666553893 1358517653.0159924
0.3927083333333333 118419.64733761494 14501346350.276217 13308.825536908478 -1339676031.4394248 383214.02865611744 92699178192.91637 13993.727301036672 1356375261.6864858
0.39305555555555555 224622.91114875645 28700311875.516003 11290.82704464418 -1287934329.0935214 382151.3218861523 92876160204.6132 13956.229749373335 1354214294.341496
0.39340277777777777 308305.65315422864 42245114059.460846 8181.276166208458 -1204671795.6893096 381086.74514610047 93052859219.95497 13918.81836827291 1352034764.0402105
0.39375 361420.78876343067 54798791641.26732 4289.617402873661 -1092040817.1642983 380020.3064391479 93229272812.71924 13881.493513164525 1349836684.2194831
0.3940972222222222 378952.0137584419 66047590720.11766 4.1376261078188417e-10 -952911289.0364836 378952.0137584419 93405398558.45917 13844.255538197445 1347620068.6938033
0.39444444444444443 359387.0196913237 75708808688.53128 -4266.630025153822 -790797421.4835002 377881.87508699595 93581234034.5528 13807.104796241205 1345384931.6552575
0.39479166666666665 304845.6114523616 83537899833.71666 -8093.827398789662 -609768844.5067358 376809.89839759236 93756776820.25262 13770.041638885667 1343131287.6734776
0.3951388888888889 220852.1334274837 89334663986.41481 -11110.284115780227 -414348264.93715364 375736.0916526884 93932024496.73497 13733.066416441176 1340859151.695583
0.3954861111111111 115776.45012692668 92948361627.6714 -13025.840740841419 -209398253.32537705 374660.46280432254 94106974647.14928 13696.179477938658 1338568539.0461123
0.3958333333333333 1.3178983670773601e-08 94281624856.66756 -13659.381171129808 -2.3569783343589983e-05 373583.01979402185 94281624856.66756 13659.381171129808 1336259465.4269447
0.39618055555555554 -115109.99556951638 93293062947.7425 -12955.930825148174 208672930.5160364 372503.77055270935 94455972712.53383 13622.671842487218 1333931946.9172127
0.39652777777777776 -218316.79894607203 89998493167.61552 -10991.34682275749 411482703.46347624 371422.72300061357 94630015804.11346 13586.051837204559 1331585999.9732041
0.396875 -299611.26069802925 84470761302.67616 -7964.208912847863 603453997.256627 370339.88504717953 94803751722.94232 13549.521499196817 1329221641.4282598
0.3972222222222222 -351182.6255655382 76838151130.56238 -4175.771728238522 779896330.8241034 369255.26459097874 94977178062.77644 13513.08117110046 1326838888.4926527
0.3975694444444444 -368168.869519621 67281417001.81067 2.179977227105967e-10 936518920.4740957 368168.869519621 95150292419.64116 13476.7311942737 1324437758.7534654
0.39791666666666664 -349114.49907352356 56029507910.8621 4153.334232236591 1069535247.445286 367080.70770966925 95323092391.88025 13440.471908796702 1322018270.1744573
0.39826388888888886 -296092.766489156 43354084080.57602 7878.852004760166 1175754782.2078052 365990.7870265511 95495575580.20566 13404.303653471861 1319580441.0959153
0.39861111111111114 -214482.31856230315 29562957346.051517 10815.122638209526 1252659638.9981506 364899.1153244752 95667739587.74637 13368.226765824045 1317124290.2345047
0.39895833333333336 -112422.14408841453 14992613742.99491 12679.715233478166 1298464315.6572013 363805.70044634794 95839582020.09773 13332.241582100936 1314649836.683105
0.3993055555555556 3.9120355175678995e-09 -0.0005177666254095929 13296.348437273286 1312157099.9106364 362710.5502236882 96011100485.37088 13296.348437273286 1312157099.9106364
0.3996527777777778 111744.77019358873 -15046225488.323072 12611.530266474267 1293522183.0407066 361613.6724765473 96182292594.24165 13260.547665035252 1309646099.7618809
0.4 211905.44432200273 -29774762653.29909 10699.11998250686 1243142003.8929415 360515.07501342666 96353155959.99995 13224.839597804705 1307116856.457286
0.40034722222222224 290772.6534249339 -43820837441.98743 7752.43168949338 1162379838.2745898 359414.7656311974 96523688198.59894 13189.224566723578 1304569390.5927672
0.40069444444444446 340775.67777064466 -56835240723.52879 4064.7177355712406 1053343138.7593025 358312.752115023 96693886928.7039 13153.702901658271 1302003723.1394997
0.4010416666666667 357209.0422382786 -68493014314.75561 -7.07764345210939e-11 918828605.5348117 357209.0422382786 96863749771.74165 13118.274931199943 1299419875.443693
0.4013888888888889 338674.69087675127 -78501567970.57352 -4042.851100047858 762250418.4406114 356103.64376247564 97033274351.94933 13082.940982664955 1296817869.226367
0.4017361111111111 287198.25357439567 -86608024509.2621 -7669.246448712104 587553472.6532301 354996.5644371846 97202458296.42372 13047.701382095256 1294197726.5831103
0.40208333333333335 208010.03685962103 -92605608637.73402 -10527.379311758978 399113825.47088975 353887.8119999607 97371299235.1699 13012.55645425881 1291559469.9838357
0.40243055555555557 109014.21003179143 -96338918069.13829 -12342.342143628943 201628870.42141286 352777.39417626837 97539794801.15056 12977.506522649977 1288903122.2725177
0.4027777777777778 -1.7413921825778244e-12 -97707942630.33478 -12942.551909489986 -3.184602654603663e-09 351665.31867940864 97707942630.33478 12942.551909489986 1286228706.666929
0.403125 -108326.39970723748 -96670727582.41435 -12275.945476860521 -200789306.1213828 350551.59321044723 97875740361.74683 12907.692935727408 1283536246.7583656
0.40347222222222223 -205393.45994103677 -93244610578.89464 -10414.419073518151 -395796928.6853127 349436.22545814246 98043185637.51523 12872.929921038582 1280825766.5113575
0.40381944444444445 -281796.1709544613 -87505996750.0448 -7546.141764503969 -580244027.5224093 348319.22309887543 98210276102.92145 12838.263183828121 1278097290.2633758
0.4041666666666667 -330207.38719178445 -79588672465.60094 -3956.5587405000433 -749632416.8522576 347200.5937965796 98377009406.4488 12803.693041229368 1275350842.7245264
0.4045138888888889 -346080.3452026746 -69680694501.6652 -6.87667308350184e-11 -899854507.7179123 346080.3452026746 98543383199.83101 12769.219809104976 1272586448.97724
0.4048611111111111 -328075.01496870595 -58019926724.88688 3935.283155542878 -1027293124.3186027 344958.4849559964 98709395138.10109 12734.84380204733 1269804134.4759433
0.40520833333333334 -278168.37499358645 -44888330128.69571 7465.204998737575 -1128908763.3889148 343835.0206827321 98875042879.63998 12700.565333379149 1267003925.046731
0.40555555555555556 -201439.86029959703 -30605143271.045303 10247.320491850767 -1202312187.4900122 342709.95999635506 99040324086.22502 12666.384715154 1264185846.8870218
0.4059027777777778 -105555.04793859964 -15519118089.033863 12014.033378430086 -1245820615.878987 341583.31049755926 99205236423.07872 12632.302258156875 1261349926.5652058
0.40625 -3.6686260983465313e-09 -0.0005353871641176839 12598.318271904696 -1258496191.0202851 340455.07977419597 99369777558.91724 12598.318271904696 1258496191.0202851
0.4065972222222222 104857.27671992658 15570539465.385523 11949.48593968689 -1240165844.3141458 339325.2754012128 99533945165.9986 12564.433064646984 1255624667.5615041
0.40694444444444444 198785.3897392717 30808295009.053955 10137.506327696146 -1191422150.021149 338193.90494059015 99697736920.17157 12530.64694336637 1252735383.8679686
0.40729166666666666 272688.0576770931 45336013620.47833 7345.5289121457245 -1113605229.9932504 337060.97594128223 99861150500.92377 12496.960213779254 1249828367.9882565
0.4076388888888889 319485.082959132 58792739987.63714 3851.3941199609217 -1008766241.8552014 335926.4959391566 100024183591.42993 12463.37318033638 1246903648.3400207
0.4079861111111111 334790.47245693696 70842789621.1679 2.009410015909897e-10 -879613438.0313724 334790.47245693696 100186833878.60037 12429.88614622351 1243961253.7095828
0.4083333333333333 317322.777093454 81184126504.19554 -3830.728989487583 -729442211.2263196 333652.91300414386 100349099053.12909 12396.499413361988 1241001213.251512
0.40868055555555555 269009.3353519402 89555936089.84805 -7266.914438346846 -562050933.0994008 332513.8250770392 100510976809.54204 12363.21328240944 1238023556.4882011
0.40902777777777777 194776.2894627332 95745203703.51617 -9975.202235803063 -381644737.34683996 331373.2161585713 100672464846.24504 12330.028052760443 1235028313.3094332
0.409375 102047.02002998938 99592132407.61557 -11695.08874316019 -192729687.8494699 330231.09371831897 100833560865.57202 12296.94402254717 1232015513.9719326
0.4097222222222222 7.093894827124792e-09 100994262573.83298 -12263.961488640067 -1.3246161882728912e-05 329087.4652124387 100994262573.83298 12263.961488640067 1228985189.0989132
0.41006944444444443 -101339.75564288 99909187096.82315 -11632.449045432435 191778856.59863743 327942.3380836119 101154567681.3619 12231.080746648562 1225937369.679613
0.41041666666666665 -192085.704587804 96355790600.04997 -9868.633694075494 377888256.85100025 326795.7197609942 101314473902.5645 12198.302090921761 1222872087.0688248
0.4107638888888889 -263454.4568647756 90413977285.1204 -7150.775438701178 553772787.0190564 325647.61766016274 101473978955.96623 12165.625814549154 1219789372.9864094
0.4111111111111111 -308615.97469005594 82222889367.16495 -3749.3193263313315 715152003.3666217 324498.03918306855 101633080564.26001 12133.052209361364 1216689259.5168073
0.4114583333333333 -323346.9917179877 71977655399.89958 -3.2606907679561633e-10 858124834.4642593 323346.9917179877 101791776454.35365 12100.581565930848 1213571779.1085389
0.41180555555555554 -306425.1622286199 59924744299.56033 3729.2832713901166 979264074.9597285 322194.48263947247 101950064357.41783 12068.214173572676 1210436964.5736914
0.41215277777777776 -259727.23600338752 46356035620.014694 7074.554095623296 1075698677.09063 321040.5193083057 102107942008.9334 12035.950320345242 1207284849.0874019
0.4125 -188023.7495401721 31601748745.633953 9711.270343991284 1145181860.489234 319885.10907145456 102265407148.73901 12003.790293051059 1204115466.1873283
0.4128472222222222 -98492.44869951661 16022402350.416656 11385.795990826382 1186143422.805232 318728.259262027 102422457521.07828 11971.73437723753 1200928849.7731135
0.4131944444444444 -1.0269217577240007e-08 0.0016585431223027402 11939.782857197728 1197725034.105836 317569.9771992264 102579090874.64748 11939.782857197728 1197725034.105836
0.41354166666666664 97776.15068296019 -16071342472.57657 11325.120143615106 1179797726.7392488 316410.2701883099 102735304962.64252 11907.93601597119 1194504053.8074546
0.41388888888888886 185298.79853476674 -31795097710.614716 9608.042883990358 1132961238.5487952 315249.14552054706 102891097542.80623 11876.194135344715 1191265943.8602471
0.41423611111111114 254101.4055784332 -46782116767.10659 6962.056215992332 1058525319.7949862 314086.6104731776 103046466377.47563 11844.557495853162 1188010739.6062288
0.41458333333333336 297607.1465963203 -60660266363.3261 3650.425905424916 958473561.5778779 312922.67230937356 103201409233.6286 11813.026376780326 1184738476.7465768
0.4149305555555556 311757.3382781989 -73083674653.42 4.4448644426349934e-10 835410734.8246218 311757.3382781989 103355923882.93134 11781.601056159676 1181449191.341031
0.4152777777777778 295389.22888036177 -83741355642.23262 -3631.0367682244696 692495033.3555198 310590.6156145724 103510008101.78484 11750.28181077529 1178142919.8072968
0.415625 250328.07027741757 -92364997088.43478 -6888.295879519479 533356982.2167541 309422.51153923146 103663659671.37186 11719.068916162634 1174819698.9204326
0.41597222222222224 181186.58692388688 -98735716780.4232 -9455.760410726518 362007094.398974 308253.0332586953 103816876377.70369 11687.962646609463 1171479565.8122303
0.41631944444444446 94893.61475109034 -102689617018.41064 -11086.4308830511 182734627.4575393 307082.18796522985 103969656011.66676 11656.963275156628 1168122557.9705842
0.4166666666666667 -4.198904468347922e-09 -104121996369.06915 -11626.071073599036 -7.9936400426821e-06 305909.9828368161 104121996369.06915 11626.071073599036 1164748713.2388585
0.4170138888888889 -94168.73414153582 -102990110567.5424 -11027.772605798216 -181676428.3717017 304736.42503711407 104273895250.68716 11595.286312486429 1161358069.8152323
0.4173611111111111 -178428.9856278042 -99314410023.58595 -9355.965425555201 -357826434.51970136 303561.5217154332 104425350462.31172 11564.60926112436 1157950666.2520494
0.41770833333333335 -244634.83037425406 -93178218870.85132 -6779.538721605015 -524144081.51781267 302385.280006701 104576359814.79443 11534.04018757505 1154526541.4551532
0.41805555555555557 -286465.55253056745 -84725858957.9563 -3554.801517966044 -676591218.9710461 301207.7070314326 104726921124.09427 11503.579358658295 1151085734.6832082
0.4184027777777778 -300028.80989570165 -74159260667.34843 -5.565407029087552e-10 -811495742.9917694 300028.80989570165 104877032211.32324 11473.227039952371 1147628285.5470197
0.41875 -284221.9043176889 -61733140009.74183 3536.0763665526474 -925640219.4992009 298848.59569111274 105026690902.79279 11442.983495794975 1144154234.0088403
0.41909722222222223 -240817.7195050985 -47748857145.251564 6708.304322542131 -1016338727.6643896 297667.0714947752 105175895030.0594 11412.848989284155 1140663620.3816724
0.41944444444444445 -174269.0663773446 -32547104437.32709 9208.89788383901 -1081500085.4190085 296484.24436927517 105324642429.97081 11382.823782279218 1137156485.328552
0.4197916666666667 -91252.75594203954 -16499601528.560362 10797.257261074099 -1119675968.0779395 295300.1213626518 105472930944.71155 11352.908135401696 1133632869.8618336
0.4201388888888889 8.66268443297015e-10 0.0001555446344912238 11323.102308036303 -1130092815.342464 294114.70950837363 105620758421.8486 11323.102308036303 1130092815.342464
0.4204861111111111 90519.73501855285 16545779695.132586 10740.667898471962 -1112666831.4648917 292928.01582531375 105768122714.37715 11293.40655833185 1126536363.4792395
0.42083333333333334 171480.49731646405 32729541658.94657 9112.622726450614 -1068001807.8077897 291740.04731772875 105915021680.76593 11263.82114320225 1122963556.328065
0.42118055555555556 235060.5438083939 48150892134.56295 6603.383085058926 -997369925.745127 290550.8109752374 106061453185.00262 11234.346318327473 1119374436.2911966
0.4215277777777778 275198.01197083364 62427152277.90984 3462.5299641607808 -902676120.1057552 289360.3137728011 106207415096.63907 11204.982338154543 1115769046.1164823
0.421875 288168.56267070316 75202860530.04114 2.7324219691675104e-11 -786406988.6519591 288168.56267070316 106352905290.83662 11175.729455898494 1112147428.8965838
0.4222222222222222 272929.9807441319 86158628479.17572 -3444.4850976692933 -651565611.4027084 286975.564614531 106497921648.4111 11146.587923543348 1108509628.0681987
0.42256944444444444 231201.9498419652 95019129447.29689 -6534.736629111497 -501593985.6679371 285781.3265351601 106642462055.87776 11117.557991843176 1104855687.4112716
0.42291666666666666 167275.3687850348 101560019888.35799 -8970.898131955353 -340285080.1357529 284585.8553487353 106786524405.49623 11088.639910323016 1101185651.0481925
0.4232638888888889 87572.06583022758 105613619542.78767 -10518.527125681641 -171686757.0891194 283389.15795665747 106930106595.31525 11059.833927279953 1097499563.4429903
0.4236111111111111 2.2110427585117566e-09 107073206529.2173 -11031.14028978409 -4.2850957445060044e-06 282191.2412455678 107073206529.2173 11031.14028978409 1093797469.4005177
0.4239583333333333 -86831.33792029126 105895817432.24698 -10464.055664625035 170525989.99071366 280992.11208733526 107215822116.96315 11002.559243679607 1090079414.0656264
0.42430555555555555 -164457.4804325814 102103479135.46065 -8878.226143988793 335699203.6247625 279791.7773390429 107357951274.23639 10974.091033585724 1086345442.92233
0.42465277777777777 -225384.24173603053 95782837750.70164 -6433.742139211462 491488118.27382916 278590.2438429766 107499591922.68771 10945.7359028978 1082595601.792965
0.425 -263811.20693857485 87083189557.02208 -3373.6912109687205 634120326.6046089 277387.5184266158 107640741989.97906 10917.494093788337 1078829936.8373408
0.4253472222222222 -276183.6079026213 76212958408.46556 -1.440180316122961e-10 760174080.6020147 276183.6079026213 107781399409.82788 10889.365847208013 1075048494.5518746
0.42569444444444443 -261520.11240160328 63434702619.70867 3356.342165369923 866660524.5575197 274978.51906882913 107921562122.051 10861.351402886768 1071251321.7687302
0.42604166666666665 -221486.40988338727 49058770935.15457 6367.742728841819 951094637.0681579 273772.25870824035 108061228072.60863 10833.450999334806 1067438465.6549338
0.4263888888888889 -160209.5894771871 33435760919.10555 8741.966518459656 1011553196.2948264 272564.8335890164 108200395213.64798 10805.664873843702 1063609973.7114954
0.4267361111111111 -83853.69292340254 16947963129.27143 10250.480724873694 1046718417.0394872 271356.25046447106 108339061503.54709 10777.9932624874 1059765893.7725091
0.4270833333333333 -5.0290122373122865e-09 0.001009698920898202 10750.43640012337 1055906274.0042537 270146.51607306744 108477224906.9582 10750.43640012337 1055906274.0042537
0.42743055555555554 83105.68226881586 -16991111179.27895 10198.173812817673 1039078913.5433061 268935.6371384128 108614883394.85129 10722.994520393613 1052031162.9042823
0.42777777777777776 157363.9957433877 -33606226970.72409 8652.977061472246 996840956.4688193 267723.6203692555 108752034944.55727 10695.667855725735 1048140609.300499
0.428125 215611.50139860946 -49434425132.27458 6270.761476147191 930419896.9377083 266510.4724594831 108888677539.8113 10668.456637334057 1044234662.350233
0.4284722222222222 252311.6798421492 -64083174964.594406 3288.3614217037116 841631197.0507978 265296.20008812076 109024809170.79575 10641.361095220684 1040313371.5393023
0.4288194444444444 264080.8099193323 -77188078758.77464 2.548106687255861e-10 732829053.7265177 264080.8099193323 109160427834.18303 10614.381458176618 1036376786.6810703
0.42916666666666664 249998.81359775347 -88421942419.58331 -3271.7229759683855 606844164.3614161 262864.3086024187 109295531533.17865 10587.517953782793 1032424957.9154875
0.42951388888888886 211676.6290645729 -97502949328.01422 -6207.465334025064 466910132.19323486 261646.70277182132 109430118277.5637 10560.770808411256 1028457935.7081342
0.42986111111111114 153075.73712392666 -104201733127.51416 -8522.298481135418 316580423.5177669 260427.99904712389 109564186083.73744 10534.140247226185 1024475770.8492492
0.43020833333333336 80099.74012761329 -108347171848.88934 -9993.346648090417 159638010.49344552 259208.2040330561 109697732974.75977 10507.626494185046 1020478514.4527512
0.4305555555555556 7.583917936029005e-09 -109830756980.39352 -10481.22977203967 1.4940261894750401e-05 257987.3243194971 109830756980.39352 10481.22977203967 1016466217.9552505
0.4309027777777778 -79344.86180969293 -108609425980.53635 -9943.248612579893 -158380342.8877631 256765.3664814814 109963256137.14665 10454.950302337369 1012438933.1150544
0.43125 -150204.01707150973 -104706784466.81499 -8437.066969825151 -311611721.08327156 255542.33707920578 110095228488.31418 10428.788305422073 1008396712.0111673
0.43159722222222224 -205747.78028992077 -98212683966.43408 -6114.5795068300395 -455960640.1093381 254318.2426580353 110226672084.0202 10402.74400043544 1004339607.0422752
0.43194444444444446 -240705.8322345941 -89281161708.01724 -3206.612987572611 -587942585.3150735 253093.08974851135 110357584981.25964 10376.817605317945 1000267670.9257262
0.4322916666666667 -251866.88486636078 -78126789463.4926 2.283084967021589e-10 -704406309.7690073 251866.88486636078 110487965243.93988 10351.00933681002 996180956.6965027
0.4326388888888889 -238372.45764495456 -65019517913.12616 3190.699170179651 -802609189.5956112 250639.63451250683 110617810942.92215 10325.319410453216 992079517.706189
0.4329861111111111 -201778.01683493625 -50278140424.36689 6054.040000587822 -880281841.8505026 249411.34517307766 110747120156.06316 10299.74804059127 987963407.6219207
0.43333333333333335 -145877.73319125304 -34262534575.65269 8312.079616489642 -935680481.6626488 248182.02331941942 110875890968.25612 10274.295440371268 983832680.4253353
0.43368055555555557 -76312.26449046466 -17364870359.648907 9747.341925830726 -967625812.9375314 246951.6754081091 111004121471.47183 10248.961821744793 979687390.411514
0.4340277777777778 4.095257734060939e-09 0.0009260801587062003 10223.747395469054 -975527592.1879094 245720.3078809674 111131809764.79979 10223.747395469054 975527592.1879094
0.434375 75550.92441349948 17404734942.80325 9699.49479497143 -959394369.181129 244487.92716507235 111258953954.48885 10198.65237110798 971353340.6732694
0.43472222222222223 142981.4309728501 34420028543.4189 8230.677553520882 -919828281.7979672 243254.53967277543 111385552153.98804 10173.676957033413 967164691.096553
0.43506944444444445 195798.41578879146 50625208138.46186 5965.327523809543 -858005156.348813 242020.151801718 111511602483.98688 10148.821360426231 962961698.9958398
0.4354166666666667 228999.9244711641 65618642794.64289 3128.5145607789364 -775640529.2179015 240784.76993484798 111637103072.45602 10124.085787277503 958744420.2172265
0.4357638888888889 239548.40044043647 79027704887.19376 -1.1388198483292726e-10 -674942552.0371968 239548.40044043647 111762052054.68732 10099.470442389604 954512910.9137175
0.4361111111111111 226647.27669578805 90518037527.06873 -3113.3386564893385 -558553062.0872864 238311.04967209918 111886447573.33395 10074.975529377403 950267227.5441139
0.43645833333333334 191795.8625935328 99801897186.8156 -5907.595191815634 -429478384.4828943 237072.7239688133 112010287778.45044 10050.601250669375 946007426.8718822
0.43680555555555556 138619.4119487331 106645363230.96835 -8111.485767788444 -291011676.05621636 235833.42965493997 112133570827.53238 10026.34780750878 941733565.9640262
0.4371527777777778 72493.27723377418 110874233616.87357 -9512.672133514789 -146648816.92633915 234593.1730402444 112256294885.55615 10002.215399954783 937445702.1899451
0.4375 -1.3734471948745877e-09 112378458125.01833 -9978.204226883658 2.7461176247490285e-06 233351.96041991966 112378458125.01833 9978.204226883658 933143893.2202893
0.4378472222222222 -71725.87216599009 111114996319.91399 -9467.115657151955 145300742.11601028 232109.7980746087 112500058725.97514 9954.314485989898 928828197.0258007
0.43819444444444444 -135700.0369620988 107109026154.19252 -8033.980779822592 285685800.88679 230866.69227042812 112621094876.08165 9930.546373787358 924498671.876149
0.43854166666666666 -185768.62554392024 100453469757.83824 -5823.129766257131 417741799.14205426 229622.6492589945 112741564770.63074 9906.90008561048 920155376.3387661
0.4388888888888889 -217200.0762489526 91306844499.66914 -3054.131088819916 538292775.5348885 228377.6752774482 112861466612.59204 9883.37581561536 915798369.2776599
0.4392361111111111 -227131.77654848192 79889488842.87924 -5.555896958974146e-10 644476714.1978222 227131.77654848192 112980798612.65071 9859.97375678099 911427709.852235
0.4395833333333333 -214829.36245665886 66478252814.66194 3039.705645648976 733813571.7671257 225884.95928036651 113099558989.24599 9836.694100910336 907043457.5160918
0.43993055555555555 -181735.336369899 51399781071.67535 5768.252344133394 804263182.796496 224637.22966698106 113217745968.60956 9813.537038631572 902645672.0158331
0.44027777777777777 -131304.52101763152 35022551619.07141 7920.68311582854 854271692.0149632 223388.59388784002 113335357784.80399 9790.502759399178 898234413.3898466
0.440625 -68644.74406985281 17747864356.39214 9289.531498453302 882805460.8512459 222139.05810812442 113452392679.76065 9767.59145149513 893809741.967092
0.4409722222222222 -1.081221852634796e-09 0.00027795256382942264 9744.803302030046 889371718.3658801 220888.62847871348 113568848903.31776 9744.803302030046 889371718.3658801
0.44131944444444443 67871.66173990445 -17784209093.763485 9246.30316984295 874025564.884421 219637.31113621418 113684724713.25821 9722.138496944353 884920403.4926344
0.44166666666666665 128363.54827315282 -35166139638.16194 7847.138990388833 837363281.5753399 218385.11220299604 113800018375.34712 9699.597221009457 880455858.540657
0.4420138888888889 175663.508593121 -51716204366.58055 5688.103486656852 780502242.2315236 217132.03778722265 113914728163.36938 9677.179657828852 875978144.988879
0.4423611111111111 205312.26800779926 -67024477752.551506 2983.523849613449 705048055.9842644 215878.0939828877 114028852359.1668 9654.885989839357 871487324.6006107
0.4427083333333333 214623.2868698478 -80710857461.39862 6.466307181578612e-10 613049883.3340828 214623.2868698478 114142389252.67546 9632.71639831218 866983459.4222746
0.44305555555555554 202924.66775821315 -92434509445.88612 -2969.860685923773 506945155.0002085 213367.6225138606 114255337141.9626 9610.671063354155 862466611.7821416
0.44340277777777776 171601.4902316826 -101902361807.3177 -5636.125934262398 389495176.683771 212111.1069666204 114367694333.26328 9588.750163908873 857936844.2890544
0.44375 123936.72244566157 -108876435598.00836 -7739.828271507101 263713316.8291917 210853.74626579502 114479459141.01721 9566.953877757805 853394219.8311412
0.4440972222222222 64768.58579375058 -113179829081.73618 -9078.103008823167 132787643.82972729 209595.54643506528 114590629887.90524 9545.2823815215 848838801.5745289
0.4444444444444444 3.265774648113917e-09 -114701204904.8855 -9523.735850660705 6.617173457689676e-06 208336.51348416315 114701204904.8855 9523.735850660705 844270652.962043
0.44479166666666664 -63990.20504163958 -113397666356.0358 -9037.238086571875 -131356430.56216884 207076.65340891335 114811182531.22952 9502.314459477559 839689837.7119073
0.44513888888888886 -120975.59314026032 -109295948504.29698 -7670.304994304882 -258058985.664935 205815.97219127137 114920561114.55846 9481.018381116692 835096419.8164256
0.44548611111111114 -165488.04719714794 -102491891531.76826 -5560.359018463097 -377034780.5717569 204554.47579936782 115029339010.87859 9459.847787566427 830490463.5406675
0.44583333333333336 -193342.34316865494 -93148205989.04692 -2916.750487099153 -485435401.5257603 203292.17018754908 115137514584.61705 9438.802849659884 825872033.4211427
0.4461805555555556 -202029.0612964213 -81490581956.56836 3.369496254043413e-10 -580705217.4541528 202029.0612964213 115245086208.65726 9417.883737076167 821241194.2644657
0.4465277777777778 -190939.00895806312 -67802235142.67131 2903.8606987485978 -660641668.5899014 200765.15505289327 115352052264.37422 9397.09061834147 816598011.1460158
0.446875 -161399.26039808276 -52417021773.34008 5511.3235470822965 -723446108.7891922 199500.45737022164 115458411141.66962 9376.423660830234 811942549.4085903
0.44722222222222224 -116519.59429280809 -35711289763.5397 7569.068369274137 -767764029.9877491 198234.97414805746 115564161239.00659 9355.883030766325 807274874.6610546
0.44756944444444446 -60866.67914333476 -18094665217.79472 8878.558523571466 -792713775.8471583 196968.71127249143 115669300963.44463 9335.468893224122 802595052.7769768
0.4479166666666667 -5.1775000884607126e-09 -0.001531461112099206 9315.181412129683 -797903149.893261 195701.6746161005 115773828730.67409 9315.181412129683 797903149.893261
0.4482638888888889 60083.370123834124 18127272730.808086 8840.090053635167 -783433633.6191568 194433.87003799644 115877742965.05055 9295.02075026187 793199232.408773
0.4486111111111111 113539.71658364403 35840113034.10189 7503.62216163394 -749892244.1594892 193165.30338387514 115981042099.62897 9274.9870692535 788483366.9829628
0.44895833333333335 155247.10936546847 52700908131.975586 5439.999844073708 -698331371.2655177 191895.98048606425 116083724576.1978 9255.080529592453 783755620.534471
0.44930555555555557 181296.0111825945 68292293209.24392 2853.865046975003 -630237231.6249561 190625.90716357424 116185788845.31274 9235.301290622805 779016060.2397366
0.4496527777777778 189355.08922215004 82227491278.7558 -2.3036387887095583e-10 -547487857.6559168 189355.08922215004 116287233366.3304 9215.64951054598 774264753.5315977
0.45 178878.0691484929 94159915737.69423 -2841.759014446667 -452301790.9009134 188083.5324543217 116388056607.44179 9196.125346421866 769501768.0978813
0.45034722222222223 151133.47003562842 103791797019.05382 -5393.945943545971 -347178870.9262255 186811.24263945658 116488257045.70561 9176.728954169892 764727171.8799882
0.45069444444444445 109056.63271116966 110881618454.28473 -7408.541160570321 -234834693.9419432 185538.22554381282 116587833167.08136 9157.460488570185 759941033.0714718
0.4510416666666667 56940.85791824815 115250175531.3739 -8691.058882200834 -118130456.95460218 184264.48692059412 116686783466.46213 9138.320103264712 755143420.1166147
0.4513888888888889 6.813943198154819e-09 116785106447.7075 -9119.307950758337 -1.3969984929608229e-05 182990.0325100034 116785106447.7075 9119.307950758337 750334401.7089895
0.4517361111111111 -56152.98235474517 115443779392.11078 -8655.01771974048 116624091.0895768 181714.86803929758 116882800623.67596 9100.424182419962 745514046.7900183
0.45208333333333334 -106059.38268160091 111254462423.51076 -7347.224516610544 228883456.62002498 180438.99922284565 116979864516.25723 9081.66894848363 740682424.5475311
0.45243055555555556 -144945.4520491463 104315744148.66975 -5327.122662475099 334064189.736195 179162.43176218332 117076296656.40459 9063.042398049607 735839604.4143052
0.4527777777777778 -169178.85136096 94794216594.11755 -2794.918012221192 429662588.27328247 177885.17134607193 117172095584.1666 9044.544679085524 730985656.0666101
0.453125 -176607.22365055597 82920474650.19365 1.283199581479991e-10 513444835.16640186 176607.22365055597 117267259848.71913 9026.17593842742 726120649.4227386
0.4534722222222222 -166747.4021389974 68983528174.01111 2783.6054076776604 583499182.7070949 175328.5943390231 117361788008.3967 9007.936321780875 721244654.6415386
0.45381944444444444 -140808.83271024967 53323762238.810555 5284.087128029605 638279421.8825957 174049.2890622632 117455678630.724 8989.825973722118 716357742.1209304
0.45416666666666666 -101551.25449962128 36324617130.96353 7258.375106396929 676638652.4364548 172769.31345852767 117548930292.44717 8971.845037699024 711459982.4964212
0.4545138888888889 -52992.91434727686 18403191623.509315 8515.754013434887 697852625.8765787 171488.67315359306 117641541579.5645 8953.993656032302 706551446.6396203
0.4548611111111111 -8.172897877558769e-09 0.002826622435980801 8936.271969916483 701632205.6567333 170207.37376082 117733511087.35768 8936.271969916483 701632205.6567333
0.4552083333333333 52200.82583422743 -18431865410.312363 8482.168844327613 688124769.0826147 168925.42088121854 117824837420.42194 8918.68011942107 696702330.8870666
0.45555555555555555 98537.97730956024 -36437899331.08769 7201.236829625057 657904656.9197114 167642.82010350848 117915519192.69681 8901.218243491538 691761893.9015119
0.45590277777777777 134587.72497341153 -53573400898.974045 5221.817455955573 611953052.0365479 166359.57700418617 118005555027.4961 8883.886479950452 686810966.5010381
0.45625 156996.31745417547 -69414466193.43097 2739.9563381082307 551627930.7666863 165075.69714758664 118094943557.53813 8866.684965498514 681849620.7151618
0.4565972222222222 163791.1860859496 -83568483975.40442 -3.0405678656939315e-11 478624973.49028486 163791.1860859496 118183683424.97539 8849.61383571558 676877928.800425
0.45694444444444443 154552.43718072216 -95683874539.53265 -2729.4461323045916 394930538.2666524 162506.04935948673 118271773281.42413 8832.673225061788 671895963.2388641
0.45729166666666665 130429.95646772647 -105458829900.89482 -5181.8344144979865 302767987.9585948 161220.29249644576 118359211787.99396 8815.863266878523 666903796.736464
0.4576388888888889 94006.80011286103 -112648837861.12665 -7118.689468185676 204538812.7887986 159933.92101318028 118445997615.3168 8799.184093389538 661901502.221621
0.4579861111111111 49024.60069358916 -117072802237.33342 -8352.783041791521 102760103.21583168 158646.9404142152 118532129443.5762 8782.635835701925 656889152.8435848
0.4583333333333333 9.252399987554147e-09 -118617605962.53583 -8766.218623807195 1.9164200723214022e-05 157359.35619231776 118617605962.53583 8766.218623807195 651866821.970911
0.45868055555555554 -48228.64504506237 -117241002033.7073 -8321.680403612576 -101187221.99080837 156071.17382856444 118702425871.5683 8749.932586582278 646834583.1898899
0.45902777777777776 -90978.81132462904 -112972758451.4404 -7065.774707194218 -198324792.54617274 154782.39879241257 118786587879.6835 8733.777851790555 641792510.3029851
0.459375 -124178.47508050363 -105914026349.51515 -5124.167555293473 -289074218.30428904 153493.03654177053 118870090705.5567 8717.754546082908 636740677.3272598
0.4597222222222222 -144753.74294433524 -96234944390.49097 -2689.023486374096 -371291693.542571 152203.0925230677 118952933077.55666 8701.86279499867 631679158.4927944
0.4600694444444444 -150912.5721713272 -84170536120.46344 -6.379756473351275e-11 -443078785.9152148 150912.5721713272 119035113733.77344 8686.102722966667 626608028.2411041
0.46041666666666664 -142298.48439741478 -70014999252.63763 2679.323955365303 -502826197.69886714 149621.48091023916 119116631422.04573 8670.474453306262 621527361.2235526
0.46076388888888886 -120001.3485118059 -54114525737.44459 5087.268490930557 -549249595.7316935 148329.82415223186 119197484899.98854 8654.978108228266 616437232.2997503
0.46111111111111114 -86426.53710245622 -36858827986.41723 6989.594396184855 -581416718.9685222 147037.60729854638 119277672935.02008 8639.613808836002 611337716.5359567
0.46145833333333336 -45037.63108583249 -18671578839.709972 8202.274391145334 -598765205.5982169 145744.83573931147 119357194304.38881 8624.381675126253 606228889.2034781
0.4618055555555556 6.371515102189974e-09 0.00263406231164887 8609.281825990274 -601110825.7770485 144451.51485361753 119436047795.20023 8609.281825990274 601110825.7770485
0.4621527777777778 44238.14672774932 18696144979.59789 8173.678693441225 -588646054.8153344 143157.65000959273 119514232204.44331 8594.314379214733 595983601.9332207
0.4625 83385.12417292676 36955882005.731964 6940.944679140345 -561929168.664886 141863.2465644781 119591746339.01685 8579.479451482699 590847293.5487378
0.46284722222222224 113722.15155111042 54328402530.389656 5034.249702863975 -521864282.46874964 140568.30986470493 119668589015.75554 8564.777158374593 585701976.6989081
0.46319444444444446 132456.34701414863 70384203415.63898 2642.1594582741977 -469672977.7194452 139272.84524597274 119744759061.45589 8550.207614369174 580547727.6559772
0.4635416666666667 137976.85803332645 84725715055.25557 1.54714190834138e-10 -406858368.634209 137976.85803332645 119820255312.90182 8535.770932844463 575384622.8874854
0.4638888888888889 129990.74088491745 96997154524.9495 -2633.2781898672133 -335162638.685612 136680.35354123422 119895076616.89023 8521.467226078701 570212739.0546252
0.4642361111111111 109527.42044778743 106893359352.56018 -5000.463481444613 -256519229.51418877 135383.33707366706 119969221830.25616 8507.29660525127 565032153.0105953
0.46458333333333335 78813.66396626546 114167382386.81175 -6871.191014609965 -173000983.1967403 134085.81392417976 120042689819.89784 8493.25918044366 559842941.7989516
0.46493055555555557 41033.683562662955 118636658590.40358 -8064.345884402279 -86765622.43530078 132787.78937598856 120115479462.80142 8479.355060640366 554645182.6519424
0.4652777777777778 -4.382238108153809e-09 120187589646.06572 -8465.584353729811 9.155774998443904e-06 131489.26870205338 120187589646.06572 8465.584353729811 549438952.9888495
0.465625 -40231.001966081676 118778431181.34909 -8038.279428087155 85135441.99024835 130190.25716515962 120259019266.92645 8451.947166505284 544224330.4143248
0.46597222222222223 -75760.08789534919 114440409231.01476 -6826.844282249211 166560590.3412311 128890.76001799927 120329767232.78046 8438.443604665837 539001392.7167118
0.46631944444444445 -103223.1113707247 107277036234.12581 -4952.134113138448 242326607.95522618 127590.78250325285 120399832461.20955 8425.07377281716 533770217.8663713
0.4666666666666667 -120109.24115239937 97461641327.91447 -2599.400826237268 310662659.00452906 126290.32985367293 120469213880.00444 8411.837774472491 528530884.0139996
0.4670138888888889 -124989.40729216828 85233173853.12248 -2.4277383202040496e-10 370017289.75845164 124989.40729216828 120537910427.18794 8398.735712053534 523283469.4889451
0.4673611111111111 -117634.29743897356 70890381732.95273 2591.3447261293745 419093498.2761444 123688.02003188738 120605921051.0384 8385.767686891299 518028052.7975132
0.46770833333333334 -99012.49405704495 54784506671.13659 4921.487005606826 456876704.31912553 122386.17327630176 120673244710.11285 8372.93379922698 512764712.62127006
0.46805555555555556 -71171.3143809681 37310674934.13901 6763.571502857914 482655026.6064029 121083.8722192938 120739880373.26958 8360.234148212852 507493527.8153492
0.4684027777777778 -37014.40231728118 18898194923.569324 7939.104838464848 496031482.5815494 119781.12204523958 120805827019.69093 8347.668831913097 502214577.4067389
0.46875 -4.063354581255927e-09 0.002072715483931489 8335.237947304673 496927940.59257734 118477.92792909672 120871083638.90565 8335.237947304673 496927940.59257734
0.4690972222222222 36208.84847018062 -18918503591.71554 7915.587834177961 485580870.1122396 117174.2950364901 120935649230.81107 8322.941590278155 491633696.738437
0.46944444444444444 68106.81150604818 -37390908858.21861 6723.5621397205905 462529146.71179444 115870.22852380016 120999522805.69492 8310.779855638575 486331925.376611
0.46979166666666666 92685.62540547512 -54961317209.23861 4877.884530071481 428594369.5108541 114565.73353824999 121062703384.25711 8298.752837106262 481022706.2043861
0.4701388888888889 107717.4363539717 -71195600361.73013 2560.7807638580057 384854334.66574955 113260.81521799207 121125189997.63132 8286.860627317648 475706119.08231556
0.4704861111111111 111955.47869219979 -85692136542.69308 3.284107404949292e-10 332610474.5051292 111955.47869219979 121186981687.40608 8275.103317826097 470382244.03249496
0.4708333333333333 105234.14586892615 -98091755237.35649 -2553.556061416791 273350214.1365007 110649.72908115348 121248077505.64594 8263.48099910269 465051161.23681843
0.47118055555555555 88460.80756618564 -108086644014.1379 -4850.400234453151 208705312.37723437 109343.57149633256 121308476514.91212 8251.993760537081 459712951.03524524
0.47152777777777777 63502.56179136946 -115427996356.41512 -6666.819172119131 140407339.1174925 108037.01104050459 121368177788.28325 8240.641690438237 454367693.924057
0.471875 32981.400128153764 -119932210321.68233 -7826.648153714666 70241494.93092617 106730.05280781513 121427180409.37563 8229.424876035237 449015470.5541049
0.4722222222222222 4.752129212417739e-09 -121485483472.36336 -8218.343403478062 9.999328034534256e-06 105422.70188387978 121485483472.36336 8218.343403478062 443656361.7290632
0.47256944444444443 -32173.29304260004 -120046689003.14081 -7805.698738995788 -68563731.82827093 104114.96334587497 121543086081.99821 8207.397357838347 438290448.4036703
0.47291666666666665 -60428.34571673214 -115648460354.07771 -6631.178035765966 -133778960.97734086 102806.84226263131 121599987353.62935 8196.586823110189 432917811.6819755
0.4732638888888889 -82113.88494993909 -108396455802.05836 -4811.558280929416 -194098432.17084703 101498.34369472352 121656186413.22266 8185.91188221083 427538532.815567
0.4736111111111111 -95285.85087034263 -98466819473.44594 -2526.3290739947174 -248135127.27957672 100189.47269456567 121711682397.38005 8175.372616981475 422152693.201811
0.4739583333333333 -98880.23430650347 -86101899807.15031 -4.120632004771017e-10 -294694086.85540664 98880.23430650347 121766474453.35829 8164.969108187967 416760374.3820814
0.47430555555555554 -92795.18685285562 -71604329616.22368 2519.9413276294595 -332798572.18859154 97570.6335669072 121820561739.0879 8154.701435521579 411361658.0399795
0.47465277777777776 -77876.52237296823 -55329612479.92808 4787.25794276105 -361710002.30309826 96260.67550426669 121873943423.19154 8144.569677599666 405956625.99956006
0.475 -55810.42432866019 -37677397240.341515 6581.008536779824 -380941274.9123934 94950.36513928624 121926618685.00232 8134.5739119664695 400545360.2235484
0.4753472222222222 -28936.26096116145 -19081654959.061623 7727.06239730066 -390263262.158316 93639.70748497934 121978586714.58176 8124.714215093743 395127942.8115572
0.4756944444444444 -5.157251854202728e-09 -0.003408141790074289 8114.99066238148 -389704455.9982912 92328.70754676306 122029846712.7377 8114.99066238148 389704455.9982912
0.47604166666666664 28125.91421298636 19097581735.982975 7708.696652445706 -379543919.4536966 91017.37032255458 122080397891.04189 8105.403328158616 384274982.15175825
0.47638888888888886 52727.687978485454 37740319523.881355 6549.762984766919 -360297873.7975384 89705.70080286852 122130239471.84706 8095.95228568369 378839603.77147675
0.47673611111111114 71512.00870821635 55468273556.647766 4753.206326113701 -332700413.6281395 88393.70397091102 122179370688.3044 8086.637607145527 373398403.48666734
0.47708333333333336 82819.3184645944 71843692843.34885 2496.0722147451306 -297678987.52519953 87081.38480267959 122227790784.38007 8077.459363663895 367951464.05445963
0.4774305555555556 85768.74826705761 86461834526.38487 3.55365031884388e-11 -256325407.98844633 85768.74826705761 122275499014.87209 8068.417625290177 362498868.3580769
0.4777777777777778 80322.23828782579 98960976962.49004 -2490.5263168284337 -209863257.5784621 84455.79932591452 122322494645.42656 8059.512461007997 357040699.40503216
0.478125 67263.7301893176 109031378621.6774 -4732.108557170968 -159612636.2342367 83142.54293420303 122368776952.55382 8050.743938733874 351577040.32531595
0.47847222222222224 48097.87002882428 116422960712.95082 -6506.205380050758 -106953245.96889426 81828.98404005676 122414345223.6445 8042.112125317835 346107974.36957496
0.47881944444444446 24880.5427279979 120951522810.8967 -7640.423879577818 -53286832.62970844 80515.12758488992 122459198756.98502 8033.617086544056 340633584.9072958
0.4791666666666667 7.757497030207988e-10 122503336861.77312 -8025.258887131455 -1.641365967313767e-06 79200.97850349714 122503336861.77312 8025.258887131455 335153955.424986
0.4795138888888889 -24068.265025854875 121038004901.9022 -7624.655842051134 51571620.17479429 77886.54172415244 122546758858.13312 8017.037590734326 329669169.52434385
0.4798611111111111 -45007.78781192981 116589508639.68532 -6479.3792944483175 100176916.29917608 76571.82216870804 122589464077.13063 8008.953259942876 324179310.9204294
0.48020833333333335 -60884.05016762957 109265423678.65326 -4702.8733046078405 144679718.81628376 75256.82475269708 122631451860.78761 8001.005956283885 318684463.4398402
0.48055555555555557 -70322.59712325734 99244316489.96228 -2470.033323093815 184085354.38037053 73941.5543854318 122672721562.09659 7993.19574022122 313184711.01886845
0.4809027777777778 -72626.01597010589 86771387158.1879 -1.212601723725976e-10 217562711.8052592 72626.01597010589 122713272545.035 7985.522671156419 307680137.701669
0.48125 -67820.0440872282 72152464312.81567 2465.3335043950024 244461334.76382485 71310.21440389499 122753104184.57922 7977.986807429287 302170827.6384168
0.48159722222222223 -56626.46056055639 55746499445.45679 4684.99419977037 264323202.2346405 69994.1545780594 122792215866.7182 7970.5882063183835 296656865.0834691
0.48194444444444445 -40367.82232129654 37956744988.826256 6442.466813313264 276889010.0682695 68677.84137804525 122830606988.46706 7963.326924041616 291138334.3935144
0.4822916666666667 -20815.78018507235 19220833176.321445 7566.798723102571 282098921.48475724 67361.2796835856 122868276957.88043 7956.203015756731 285615320.0257249
0.4826388888888889 -1.358885150005311e-09 0.0012644061972666635 7949.216535561872 280087906.53591186 66044.47436880553 122905225194.06537 7949.216535561872 280087906.53591186
0.4829861111111111 20001.875965635416 -19232280138.3503 7553.640400395743 271175936.4185279 64727.43030232203 122941451127.19417 7942.367536496058 274556178.5766636
0.48333333333333334 37271.55239538893 -38001968763.808624 6420.080622581555 255853434.09782603 63410.15234734997 122976954198.51697 7935.656070539711 269020220.8954971
0.48368055555555556 50234.00532339508 -55846158529.09927 4660.597574682908 234762504.42862085 62092.64536180268 123011733860.37402 7929.0821886151325 263480118.33299392
0.4840277777777778 57800.378175665435 -72324500469.57713 2448.2322360571775 208674571.7194924 60774.914198398445 123045789576.20769 7922.645940587008 257935955.8209465
0.484375 59456.96370476196 -87030080954.70541 2.055527651786382e-10 178465137.86572358 59456.96370476196 123079120820.57439 7916.347375262858 252387818.3804872
0.4847222222222222 55293.28337558489 -99599479413.88835 -2444.3820696577072 145086437.75841287 58138.798723529646 123111727079.15608 7910.186540393519 246835791.1202268
0.48506944444444444 45968.68871838773 -109721758005.3495 -4645.950726824298 109538809.26995765 56820.42409245517 123143607848.77153 7904.163482673606 241279959.2343902
0.48541666666666666 32623.165757072242 -117146160649.39616 -6389.841328725179 72841611.99328712 55501.844644511686 123174762637.3876 7898.278247741937 235720408.0009387
0.4857638888888889 16743.48795659885 -121688330616.06831 -7506.242923657758 36004522.02069057 54183.065207999774 123205190964.12988 7892.530880181988 230157222.77970523
0.4861111111111111 1.657601662180145e-09 -123234892359.29341 -7886.921423522314 3.5211195692719444e-06 52864.09060664977 123234892359.29341 7886.921423522314 224590489.01051384
0.4864583333333333 -15928.258002647752 -121746283624.74895 -7495.70430449539 -34262322.24502676 51544.9256597301 123263866364.3529 7881.449920236964 219020292.2113111
0.48680555555555555 -29521.852379972435 -117257767031.32939 -6371.9120267781245 -65958663.248221 50225.57518215018 123292112531.97302 7876.116411745899 213446717.97627872
0.48715277777777777 -39565.82071116454 -109878595270.08075 -4626.411249560668 -94370937.97844239 48906.04398456887 123319630426.01802 7870.920938415378 207869851.97395948
0.4875 -45257.29577015778 -99789349669.14766 -2430.6855091579905 -118902949.34137914 47586.3368734996 123346419621.56157 7865.863539558357 202289779.94537503
0.4878472222222222 -46266.45865141603 -87237517011.13327 -2.888599300424034e-10 -139092562.0682447 46266.45865141603 123372479704.89598 7860.944253434861 196706587.70213675
0.48819444444444443 -42746.58002994067 -72531413043.9747 2427.6879138122754 -154619620.12084642 44946.41411685979 123397810273.54138 7856.163117252363 191120361.12456384
0.48854166666666665 -35294.34372435564 -56032602020.01016 4615.007762337146 -165309497.30878222 43626.20806454652 123422410936.25453 7851.520167166117 185531186.15979326
0.4888888888888889 -24866.75194456949 -38146998818.1201 6348.368844690653 -171132300.02176398 42305.84528547439 123446281313.03752 7847.01543827955 179939148.81989494
0.4892361111111111 -12665.163665288068 -19314872828.461906 7458.802402840581 -172197867.10606927 40985.33056702884 123469421035.14603 7842.648964644564 174344335.17997265
0.4895833333333333 5.83344444564629e-10 0.0009080911955716039 7838.4207792618945 -168746831.37627688 39664.66869309241 123491829745.09763 7838.4207792618945 168746831.37627688
0.48993055555555554 11848.90574325009 19321769407.90849 7450.891466649813 -161138116.71027616 38343.864444151404 123513507096.6795 7834.330914081399 163146723.60431093
0.49027777777777776 21761.527899517107 38174245292.08655 6334.910007005749 -149833341.11795032 37022.92259740281 123534452754.95613 7830.379400002394 157544098.11692935
0.490625 28883.401703420583 56092644742.39429 4600.340227758767 -135378677.0081261 35701.84792686312 123554666396.27673 7826.566266873948 151939041.22244444
0.4909722222222222 32697.9366551982 72635061587.53828 2417.4064320923303 -118384782.9944722 34380.645203477055 123574147708.28227 7822.891543495165 146331639.28272688
0.4913194444444444 33059.31919522521 87393375143.79141 3.7162907794164736e-10 -99505465.40875666 33059.31919522521 123592896389.91249 7819.355257615479 140721978.7113072
0.49166666666666664 30184.51251563022 100003328620.67912 -2415.263675014676 -79415751.23711565 31737.87466723175 123610912151.41237 7815.957435934895 135110145.97146833
0.49201388888888886 24607.31685922126 110153528064.1053 -4592.188726205765 -58790057.07086438 30416.31638187376 123628194714.33876 7812.698104104285 129496227.57434613
0.49236111111111114 17101.405660951743 117593139307.63556 -6318.080743845751 -38281121.082237825 29094.64909889066 123644743811.56631 7809.577286725622 123880310.07702741
0.49270833333333336 8582.291153521606 122138092500.76476 -7424.513051819563 -18500327.805745248 27772.8775754924 123660559187.29337 7806.595007352201 118262480.08064207
0.4930555555555556 -1.0385452161331605e-10 123675640597.04782 -7803.751288488921 2.2113462098355827e-07 26451.00656646774 123675640597.04782 7803.751288488921 112642824.22845374
0.4934027777777778 -7765.300667049875 122167158806.01189 -7419.235776391094 16741840.025364133 25129.040824294123 123689987807.69221 7801.04615159243 107021429.20395459
0.49375 -13993.394742885135 117649115437.35732 -6309.102540497236 31333823.15636851 23806.98509924768 123703600597.42911 7798.479617071407 101398381.72895992
0.49409722222222224 -18190.62102473733 110232189721.03395 -4582.404217889192 43480381.0512636 22484.844139511843 123716478755.80583 7796.051704286729 95773768.56169277
0.49444444444444446 -20126.8502124431 100098557956.32594 -2408.405041470813 52987474.77211876 21162.62269128618 123728622083.71924 7793.762431551651 90147676.49487513
0.4947916666666667 -19840.32549889666 87497414595.41681 -1.1406961253411693e-11 59764801.160574414 19840.32549889666 123740030393.41995 7791.611816131987 84520192.35381569
0.4951388888888889 -17611.62396330646 72738838483.1252 2407.118740522962 63824485.73263406 18517.957304906096 123750703508.51665 7789.599874246316 78891402.99450156
0.4954861111111111 -13911.47021299359 56186155375.52245 4577.51085674798 65276381.18493899 17195.522850223228 123760641263.97989 7787.726621066098 73261395.30167945
0.49583333333333335 -9329.931105903375 38246985034.5257 6298.999903277783 64320195.84530199 15873.026874211493 123769843506.14575 7785.992070715839 67630256.186942
0.49618055555555557 -4496.34377768636 19363193722.937984 7403.40076593113 61234773.43337249 14550.474114801513 123778310092.71915 7784.396236273223 61998072.586819306
0.4965277777777778 -9.066789295677092e-11 0.0004242338370365186 7782.939129769264 56364931.46085502 13227.869308598625 123786040892.77719 7782.939129769264 56364931.46085502
0.496875 3678.914433741828 -19365497329.008625 7400.761133216977 50106337.98394961 11905.217190994408 123793035786.77182 7781.620762188393 50730919.78969565
0.49722222222222223 6220.250655364666 -38256085943.59182 6294.509108800013 42888963.13497241 10582.522496276153 123799294666.53253 7780.441143468577 45096124.57317132
0.49756944444444445 7491.327440152704 -56206210937.60177 4572.616757734154 35159681.298691146 9259.789957738145 123804817435.26888 7779.4002825014195 39460632.82838336
0.4979166666666667 7548.558687917892 -72773459327.82216 2403.6881305385864 27364620.881287266 7937.024307791242 123809604007.57242 7778.498187132259 33824531.587781265
0.4982638888888889 6614.2302780721175 -87549474565.67645 9.523533825827357e-11 19931860.82160411 6614.2302780721175 123813654309.41872 7777.73486416022 28187907.8972453
0.4986111111111111 5032.4324332141905 -100170031529.02158 -2403.2592558041274 13255056.359649086 5291.412599556145 123816968278.16899 7777.110319338304 22550848.814174302
0.49895833333333334 3210.6454296246084 -110324023185.59091 -4570.985227439349 7678541.716025231 3968.576002664926 123819545862.57141 7776.624557373429 16913441.40555829
0.49930555555555556 1555.1182643941304 -117761136984.70123 -6291.140716755217 3484405.4032448623 2645.7252173795964 123821387022.76224 7776.277581926479 11275772.74606708
0.4996527777777778 408.78775802802653 -122298031385.42232 -7395.481469860442 881966.5503633772 1322.8649733484083 123822491730.26678 7776.069395612363 5637929.916125222
0.5 1.3095213732511144e-24 -123822859968.0 -7776.0 2.7905358757946594e-21 7.425731591905917e-11 123822859968.0 7776.0 3.1647853688389754e-07


==> Envelop_approx1.dat <==
t1 R1tild R1bar
0.05 -10248989.730327357 -10931753.978683902
0.05125 -10184149.141851611 -10871874.14357118
0.0525 -10117588.199859843 -10810231.669562934
0.05375 -10049289.964904254 -10746809.124816932
0.055 -9979236.360793475 -10681587.943612603
0.05625 -9907408.148005005 -10614548.399885723
0.0575 -9833784.897825282 -10545669.581491232
0.05875 -9758344.967232568 -10474929.365209294
0.06 -9681065.474537797 -10402304.392509766
0.06125 -9601922.275797714 -10327770.046089176
0.0625 -9520889.942014407 -10251300.42719458
0.06375 -9437941.737135287 -10172868.333748022
0.065 -9353049.59686707 -10092445.23928527
0.06625 -9266184.10831664 -10010001.272721596
0.0675 -9177314.490471823 -9925505.198957643
0.06875 -9086408.575534342 -9838924.400337562
0.07 -8993432.791117094 -9750224.858971493
0.07125 -8898352.14331741 -9659371.139934177
0.0725 -8801130.2006774 -9566326.375350365
0.07375 -8701729.079042638 -9471052.249378765
0.075 -8600109.427329166 -9373508.984104086
0.07625 -8496230.414209442 -9273655.326347774
0.0775 -8390049.715726603 -9171448.535407042
0.07875 -8281523.503846324 -9066844.371731086
0.08 -8170606.435955389 -8959797.086543782
0.08125 -8057251.645315128 -8850259.412420893
0.0825 -7941410.732477928 -8738182.55483002
0.08375 -7823033.7576744715 -8623516.18464076
0.085 -7702069.234178685 -8506208.43161219
0.08625 -7578464.1226572925 -8386205.878864366
0.0875 -7452163.826510506 -8263453.558340376
0.08875 -7323112.188209075 -8137894.9472642485
0.09 -7191251.486633974 -8009471.965600758
0.09125 -7056522.435423057 -7878124.974521469
0.0925 -6918864.182329624 -7743792.775882049
0.09375 -6778214.309596813 -7606412.612714526
0.095 -6634508.835351498 -7465920.170738243
0.09625 -6487682.216021114 -7322249.58089287
0.0975 -6337667.349775792 -7175333.422895779
0.09875 -6184395.580998333 -7025102.729826228
0.1 -6027796.70578393 -6871486.993738547
0.10125 -5867798.978470767 -6714414.172304626
0.1025 -5704329.119202703 -6553810.696487973
0.10375 -5537312.3225243045 -6389601.479248571
0.105 -5366672.267008285 -6221709.925278947
0.10625 -5192331.125914947 -6050057.941771402
0.1075 -5014209.578882721 -5874565.95021451
0.10875 -4832226.824648232 -5695152.899218262
0.11 -4646300.594794439 -5511736.278365655
0.11125 -4456347.168524154 -5324232.133088345
0.1125 -4262281.388456309 -5132555.080563659
0.11375 -4064016.677442036 -4936618.326629789
0.115 -3861465.056396365 -4736333.683715153
0.11625 -3654537.163141894 -4531611.589778165
0.1175 -3443142.272259554 -4322361.128252385
0.11875 -3227188.3159414916 -4108490.048992293
0.12 -3006581.9058406996 -3889904.7902138885
0.12125 -2781228.355911155 -3666510.501424334
0.1225 -2551031.7062325226 -3438211.067334073
0.12375 -2315894.747811957 -3204909.132744549
0.125 -2075719.0483564674 -2966506.128404327
0.12625 -1830404.9790073326 -2722902.297825692
0.1275 -1579851.7420290606 -2473996.725053531
0.12875 -1323957.399443747 -2219687.363377954
0.13 -1062618.9026023971 -1959871.0649815486
0.13125 -795732.1226828491 -1694443.6115115725
0.1325 -523191.8821054555 -1423299.7455675653
0.13375 -244891.9868552368 -1146333.2030933276
0.135 39274.74029950029 -863436.7466633603
0.13625 329416.4257037268 -574502.1996518688
0.1375 625642.1098389102 -279420.4812729029
0.13875 928061.7114845228 21918.35752004129
0.14 1236785.9910308903 329625.09728799807
0.14125 1551926.512955414 643811.3125261895
0.1425 1873595.607476097 964589.3332633888
0.14375 2201906.3313951995 1292072.2058536694
0.145 2536972.428147593 1626373.6529753665
0.14625 2878908.2870678804 1967608.0328510837
0.1475 3227828.9018909046 2315890.297703594
0.14875 3583849.8285009344 2671335.9514630213
0.15 3947087.141944822 3034061.006740218
0.15125 4317657.3927249415 3404181.941082832
0.1525 4695677.562388206 3781815.652529451
0.15375 5081265.0184273 4167079.414479222
0.155 5474537.468511488 4560090.829892958
0.15625 5875612.914063608 4960967.78484367
0.1575 6284609.603201091 5369828.40143324
0.15875 6701645.983058888 5786790.990093889
0.16 7126840.651511827 6211974.001291959
0.16125 7560312.308315717 6645495.976652685
0.1625 8002179.705685139 7087475.499524765
0.16375 8452561.598327385 7538031.145003639
0.165 8911576.692951687 7997281.429432661
0.16625 9379343.59727325 8465344.759402351
0.1675 9855980.768532155 8942339.380266529
0.16875 10341606.461546978 9428383.324196717
0.17 10836338.676323622 9923594.357793976
0.17125 11340295.105239945 10428089.929279748
0.1725 11853593.079826828 10941987.115285749
0.17375 12376349.517167367 11465402.567264838
0.175 12908680.865934564 11998452.457543317
0.17625 13450703.052089695 12541252.425036775
0.1775 14002531.424262859 13093917.520650772
0.17875 14564280.698837625 13656562.15238879
0.18 15136064.904761914 14229300.03018895
0.18125 15717997.328106781 14812244.110511847
0.1825 16310190.456397079 15405506.540702924
0.18375 16912755.922734566 16009198.603150195
0.185 17525804.449737906 16623430.659261813
0.18625 18149445.793321263 17248312.0932851
0.1875 18783788.686335675 17883951.255991146
0.18875 19428940.78209507 18530455.40824703
0.19 20085008.597811144 19187930.664499875
0.19125 20752097.45796027 19856481.93619553
0.1925 21430311.43760557 20536212.875155494
0.19375 22119753.305698186 21227225.816935845
0.195 22820524.468380798 21929621.72419142
0.19625 23532724.91231813 22643500.13006951
0.1975 24256453.14807672 23368959.081655934
0.19875 24991806.153579324 24106095.083498538
0.2 25738879.317656673 24855003.041230816
0.20125 26497766.38372102 25615776.20532013
0.2025 27268559.393585302 26388506.114964414
0.20375 28051348.63145192 27173282.542161185
0.205 28846222.568094816 27970193.43597276
0.20625 29653267.805259146 28779324.867011674
0.2075 30472569.020301886 29600760.972169913
0.20875 31304208.911098108 30434583.899616424
0.21 32148268.141235996 31280873.754086282
0.21125 33004825.28552502 32139708.542485308
0.2125 33873956.77584014 33011164.119833868
0.21375 34755736.84732715 33895314.13557418
0.215 35650237.48499114 34792229.9802633
0.21625 36557528.370693155 35701980.73267716
0.2175 37477676.8305771 36624633.10734735
0.21875 38410747.78295154 37560251.40255519
0.22 39356803.686648466 38508897.448805444
0.22125 40315904.489883065 39470630.557803586
0.2225 41288107.57963678 40445507.47195888
0.22375 42273467.73158707 41433582.31443619
0.225 43272037.06060621 42434906.53978
0.22625 44283864.97185164 43449528.88513164
0.2275 45308998.11247057 44477495.3220637
0.22875 46347480.32394091 45518849.009052575
0.23 47399352.59507022 46573630.24461185
0.23125 48464653.015674755 47641876.421107806
0.2325 49543416.73096058 48723621.97927914
0.23375 50635675.89662737 49818898.36348181
0.235 51741459.6347169 50927733.97768035
0.23625 52860793.99022657 52050154.142206974
0.2375 53993701.88850893 53186181.05130818
0.23875 55140203.093477674 54335833.73150012
0.24 56300314.16664056 55499128.00075293
0.24125 57474048.42697878 56676076.42852353
0.2425 58661415.91169238 57866688.29665637
0.24375 59862423.33783216 59070969.56117228
0.245 61077074.06483568 60288922.81496389
0.24625 62305368.05798759 61520547.25141669
0.2475 63547301.85282152 62765838.628973566
0.24875 64802868.52048322 64024789.23666226
0.25 66072057.634070955 65297387.86060224
0.25125 67354855.23597328 66583619.75150952
0.2525 68651243.80621833 67883466.59321603
0.25375 69961202.23185407 69196906.47222021
0.255 71284705.77737524 70523913.8482866
0.25625 72621726.05621241 71864459.5261087
0.2575 73972231.00330038 73218510.62805258
0.25875 75336184.8487395 74586030.56799506
0.26 76713548.09256807 75966979.02627356
0.26125 78104277.480656 77361311.92575972
0.2625 79508325.98173937 78768981.40907381
0.26375 80925642.76560472 80189935.81695093
0.265 82356173.18244061 81624119.66777521
0.26625 83799858.74336706 83071473.63829303
0.2675 85256637.10215667 84531934.54551908
0.26875 86726442.03815949 86005435.32984714
0.27 88209203.44044349 87491905.03937683
0.27125 89704847.29316175 88991268.81546894
0.2725 91213295.66215849 90503447.87953943
0.27375 92734466.6828225 92028359.52110215
0.275 94268274.54920053 93565917.08707234
0.27625 95814629.50437778 95116029.9723371
0.2775 97373437.83213758 96678603.61160673
0.27875 98944601.84990567 98253539.47255036
0.28 100528019.9029908 99840735.0502287
0.28125 102123586.36012654 101440083.86282858
0.2825 103731191.61032374 103051475.44870839
0.28375 105350722.06103991 104674795.36476038
0.285 106982060.13767077 106309925.18609643
0.28625 108625084.28437224 107956742.50706315
0.2875 110279668.96621615 109615120.94359207
0.28875 111945684.67268635 111284930.13688934
0.29 113622997.9225176 112966035.75846909
0.29125 115311471.26988423 114658299.51653604
0.2925 117010963.31193867 116361579.16371797
0.29375 118721328.69770616 118075728.50615449
0.295 120442418.13833545 119800597.41394144
0.29625 122174078.41870926 121536031.83293465
0.2975 123916152.41041473 123281873.79791418
0.29875 125668479.08607656 125037961.44710967
0.3 127430893.5350511 126804129.03808737
0.30125 129203226.98048401 128580206.96499962
0.3025 130985306.79772803 130366021.77719441
0.30375 132776956.53412326 132161396.19918615
0.305 134577995.93013465 133966149.15198416
0.30625 136388240.9418485 135780095.77577817
0.3075 138207503.7648221 137603047.4539777
0.30875 140035592.8592865 139434811.8386022
0.31 141872312.97669578 141275192.87701815
0.31125 143717465.1876219 143123990.84002012
0.3125 145570846.9109877 144981002.35124955
0.31375 147432251.94463602 146846020.4179479
0.315 149301470.49722603 148718834.46303698
0.31625 151178289.22145334 150599230.35852104
0.3175 153062491.24858695 152486990.46020487
0.31875 154953856.22431442 154381893.64371914
0.32 156852160.34589 156283715.34184712
0.32125 158757176.400575 158192227.58314246
0.3225 160668673.80536547 160107199.0318328
0.32375 162586418.64799342 162028395.0289958
0.325 164510173.72919783 163955577.635003
0.32625 166439698.60624942 165888505.67321652
0.3275 168374749.63772398 167826934.7749321
0.32875 170315080.0295097 169770617.42555502
0.33 172260439.8820388 171719303.01199853
0.33125 174210576.2387311 173672737.87129217
0.3325 176165233.13563776 175630665.34038934
0.33375 178124151.65227047 177592825.80715737
0.335 180087069.96360633 179558956.76254207
0.33625 182053723.39325058 181528792.85388878
0.3375 184023844.46774584 183502065.9394063
0.33875 185997162.9720124 185478505.14376202
0.34 187973406.0059045 187457836.91478908
0.34125 189952298.04186618 189439785.08129215
0.3425 191933560.98367372 191424070.91193745
0.34375 193916914.22624278 193410413.17520508
0.345 195902074.7164909 195398528.20039487
0.34625 197888757.01523098 197388129.93966022
0.3475 199876673.36008248 199378930.0310583
0.34875 201865533.72938192 201370637.86259678
0.35 203855045.90707153 203362960.63725597
0.35125 205844915.54855162 205355603.4389732
0.3525 207834846.2474729 207348269.29956356
0.35375 209824539.60345286 209340659.26656315
0.355 211813695.29069373 211332472.47197104
0.35625 213802011.12748381 213323406.201872
0.3575 215789183.14655924 215313155.96691686
0.35875 217774905.66630808 217301415.5736434
0.36 219758871.36279193 219287877.19661072
0.36125 221740771.34256604 221272231.4513312
0.3625 223720295.2162758 223254167.4679743
0.36375 225697131.17300493 225233372.9658208
0.365 227670966.05535537 227209534.32844472
0.36625 229641485.4352349 229182336.67960143
0.3675 231608373.69032794 231151463.95979503
0.36875 233571314.08123007 233116599.00350693
0.37 235529988.8292157 235077423.61705506
0.37125 237484079.1946222 237033618.65706626
0.3725 239433265.55582076 238984864.10953254
0.37375 241377227.48875234 240930839.16942897
0.375 243315643.84700164 242871222.32086813
0.37625 245248192.84238636 244805691.41776496
0.3775 247174552.12603438 246733923.7649876
0.37875 249094398.86992478 248655596.199969
0.38 251007409.84886596 250570385.17475224
0.38125 252913261.5228853 252477966.8384442
0.3825 254811630.1200045 254378017.12005264
0.38375 256702191.7193732 256270211.81167737
0.385 258584622.3347372 258154226.65203348
0.38625 260458597.99820912 260029737.41027403
0.3875 262323794.8443217 261896419.97009173
0.38875 264179889.19433087 263753950.41406775
0.39 266026557.64074498 265602005.108243
0.39125 267863477.13205123 267440260.78688374
0.3925 269690325.0576129 269268394.6374149
0.39375 271506779.3327087 271086084.38549227
0.395 273312518.4836899 272893008.3801887
0.39625 275107221.7332217 274688845.67926246
0.3975 276890569.08558816 276473276.1344846
0.39875 278662241.4120271 278245980.4769947
0.4 280421920.5360713 280006640.40265733
0.40125 282169289.3188641 281754938.65739286
0.4025 283904031.7444264 283490559.12245345
0.40375 285625833.00484204 285213186.8996157
0.405 287334379.5853378 286922508.39626503
0.40625 289029359.3492269 288618211.4103393
0.4075 290710461.62269026 290299985.21510726
0.40875 292377377.27936673 291967520.6437539
0.41 294029798.8247234 293620510.1737407
0.41125 295667420.48018086 295258648.01091903
0.4125 297289938.2669612 296881630.1733634
0.41375 298897050.0896362 298489154.5749004
0.415 300488455.8193436 300080921.10830337
0.41625 302063857.3766465 301656631.7281267
0.4175 303622958.81400627 303215990.5331517
0.41875 305165466.39784384 304758703.8484156
0.42 306691088.69015974 306284480.30679774
0.42125 308199536.6296875 307793030.93013585
0.4225 309690523.6125515 309284069.2098431
0.42375 311163765.5724042 310757311.18700206
0.425 312618981.0600145 312212475.5319063
0.42625 314055891.3222806 313649283.6230238
0.4275 315474220.38064176 315067459.6253558
0.42875 316873695.1088621 316466730.56816506
0.43 318254045.31015927 317846826.4220465
0.43125 319615003.7936549 319207480.1753152
0.4325 320956306.4501166 320548427.9096844
0.43375 322277692.3269704 321869408.8752112
0.435 323578903.70255584 323170165.5644798
0.43625 324859686.1595989 324450443.7860027
0.4375 326119788.65787786 325709992.7368102
0.43875 327358963.60605854 326948565.07420677
0.44 328576966.9326732 328165916.9866686
0.44125 329773558.1562193 329361808.2638578
0.4425 330948500.4543548 330536002.3657317
0.44375 332101560.7321669 331688266.4907205
0.445 333232509.68948853 332818371.64295274
0.44625 334341121.88724333 333926092.6985045
0.4475 335427175.8127933 335011208.4706501
0.44875 336490453.9442679 336073501.77409095
0.45 337530742.81385386 337112759.4881429
0.45125 338547833.0700217 338128772.6188576
0.4525 339541519.53867006 339121336.36005926
0.45375 340511601.283164 340090250.1532736
0.455 341457881.6632506 341035317.74653023
0.45625 342380168.39282686 341956347.25201714
0.4575 343278273.5965451 342853151.2025681
0.45875 344152013.86523116 343725546.60696256
0.46 345001210.31010133 344573355.0040208
0.46125 345825688.6157553 345396402.51547366
0.4625 346625279.0919294 346194519.8975896
0.46375 347399816.7239904 346967542.5915413
0.465 348149141.22215414 347715310.77249444
0.46625 348873097.06941044 348437669.3974005
0.4675 349571533.56813866 349134468.25147897
0.46875 350244304.88539684 349805561.9933705
0.47 350891270.09686995 350450810.1989475
0.47125 351512293.22945976 351070077.40376586
0.4725 352107243.3025044 351663233.14414155
0.47375 352675994.36761105 352230151.99684143
0.475 353218425.5470874 352770713.61737055
0.47625 353734421.07096094 353284802.77684444
0.4775 354223870.312571 353772309.3974336
0.47875 354686667.8227206 354233128.58636653
0.48 355122713.36237866 354667160.6684805
0.48125 355531911.9339185 355074311.2173079
0.4825 355914173.8108816 355454491.0846868
0.48375 356269414.56625885 355807616.42888665
0.485 356597555.09927577 356133608.74123716
0.48625 356898521.6606734 356432394.87125254
0.4875 357172245.87647736 356703907.0502404
0.48875 357418664.77024406 356948082.91338956
0.49 357637720.7837773 357164865.5203244
0.49125 357829361.79630774 357354203.3741229
0.4925 357993541.1421281 357516050.438789
0.49375 358130217.62667716 357650366.1551721
0.495 358239355.54106736 357757115.45533025
0.49625 358320924.67504984 357836268.775329
0.4975 358374900.3284127 357887802.0664739
0.49875 358401263.32080734 357911696.8049688
0.5 358400000.0 357907940.0


==> Envelop_approx2.dat <==
t2 R2tild R2bar
0.013888888888888888 -1918348584.6042519 -1927495068.5318851
0.01423611111111111 -1917509263.0289173 -1926733995.9622383
0.014583333333333334 -1916649092.9096057 -1925952033.3093748
0.014930555555555556 -1915768056.231327 -1925149162.0561972
0.015277777777777777 -1914866133.7014894 -1924325362.4081435
0.015625 -1913943304.7108622 -1923480613.2541428
0.01597222222222222 -1912999547.2945423 -1922614892.1275988
0.016319444444444445 -1912034838.093031 -1921728175.1674612
0.016666666666666666 -1911049152.3133445 -1920820437.0793526
0.017013888888888887 -1910042463.6901846 -1919891651.0967512
0.017361111111111112 -1909014744.447239 -1918941788.942264
0.017708333333333333 -1907965965.2584584 -1917970820.7889602
0.018055555555555554 -1906896095.2094755 -1916978715.221747
0.01840277777777778 -1905805101.7590947 -1915965439.1988966
0.01875 -1904692950.7007961 -1914930958.0135407
0.019097222222222224 -1903559606.1243792 -1913875235.2553394
0.019444444444444445 -1902405030.377673 -1912798232.772165
0.019791666666666666 -1901229184.0282888 -1911699910.6318963
0.02013888888888889 -1900032025.825512 -1910580227.0842826
0.02048611111111111 -1898813512.662209 -1909439138.5228882
0.020833333333333332 -1897573599.5368812 -1908276599.447133
0.021180555555555557 -1896312239.5157743 -1907092562.4244072
0.021527777777777778 -1895029383.6950676 -1905886978.0522792
0.021875 -1893724981.1631763 -1904659794.9207911
0.022222222222222223 -1892398978.963133 -1903410959.5748518
0.022569444444444444 -1891051322.055043 -1902140416.4767034
0.022916666666666665 -1889681953.2786787 -1900848107.9685042
0.02326388888888889 -1888290813.3161213 -1899533974.2350025
0.02361111111111111 -1886877840.65453 -1898197953.2662864
0.023958333333333335 -1885442971.5489955 -1896839980.8206642
0.024305555555555556 -1883986139.9855096 -1895459990.3876152
0.024652777777777777 -1882507277.6440074 -1894057913.1508698
0.025 -1881006313.8615546 -1892633677.951582
0.025347222222222222 -1879483175.595601 -1891187211.2515812
0.025694444444444443 -1877937787.3873472 -1889718437.0967648
0.026041666666666668 -1876370071.325255 -1888227277.0806127
0.02638888888888889 -1874779947.0086253 -1886713650.3077502
0.02673611111111111 -1873167331.5112925 -1885177473.3576727
0.027083333333333334 -1871532139.3454528 -1883618660.2485752
0.027430555555555555 -1869874282.4256172 -1882037122.4012923
0.027777777777777776 -1868193670.0325956 -1880432768.603313
0.028125 -1866490208.7777352 -1878805504.9730115
0.02847222222222222 -1864763802.567159 -1877155234.923898
0.028819444444444446 -1863014352.566166 -1875481859.1290176
0.029166666666666667 -1861241757.1638036 -1873785275.4855297
0.029513888888888888 -1859445911.9374475 -1872065379.0793018
0.029861111111111113 -1857626709.6176267 -1870322062.1497433
0.030208333333333334 -1855784040.052902 -1868555214.0546699
0.030555555555555555 -1853917790.1749034 -1866764721.2353683
0.03090277777777778 -1852027843.9634843 -1864950467.1817431
0.03125 -1850114082.4119997 -1863112332.3976045
0.03159722222222222 -1848176383.4927483 -1861250194.3661287
0.03194444444444444 -1846214622.1224947 -1859363927.5153608
0.03229166666666667 -1844228670.1281877 -1857453403.1839721
0.03263888888888889 -1842218396.2127848 -1855518489.587045
0.03298611111111111 -1840183665.9211907 -1853559051.7820694
0.03333333333333333 -1838124341.6063879 -1851574951.6350505
0.033680555555555554 -1836040282.3956795 -1849566047.7867525
0.034027777777777775 -1833931344.157062 -1847532195.6190875
0.034375 -1831797379.4657745 -1845473247.2216904
0.034722222222222224 -1829638237.5709646 -1843389051.3585386
0.035069444444444445 -1827453764.3625195 -1841279453.4348402
0.035416666666666666 -1825243802.3380413 -1839144295.4640112
0.03576388888888889 -1823008190.5699568 -1836983416.0347462
0.03611111111111111 -1820746764.6728177 -1834796650.2783656
0.036458333333333336 -1818459356.7707098 -1832583829.8362243
0.03680555555555556 -1816145795.4648094 -1830344782.8272753
0.03715277777777778 -1813805905.801194 -1828079333.8158727
0.0375 -1811439509.238654 -1825787303.7796054
0.03784722222222222 -1809046423.6167955 -1823468510.077387
0.03819444444444445 -1806626463.1242335 -1821122766.4176748
0.03854166666666667 -1804179438.2669673 -1818749882.8268454
0.03888888888888889 -1801705155.836936 -1816349665.6177504
0.03923611111111111 -1799203418.8806736 -1813921917.358385
0.03958333333333333 -1796674026.6682203 -1811466436.8407972
0.03993055555555555 -1794116774.662125 -1808983019.0501025
0.04027777777777778 -1791531454.4866636 -1806471455.1337094
0.040625 -1788917853.8971844 -1803931532.370656
0.04097222222222222 -1786275756.7496767 -1801363034.1412268
0.04131944444444444 -1783604942.9704719 -1798765739.8965917
0.041666666666666664 -1780905188.5261135 -1796139425.128744
0.04201388888888889 -1778176265.393423 -1793483861.3405406
0.04236111111111111 -1775417941.5297577 -1790798816.015986
0.042708333333333334 -1772629980.8434005 -1788084052.590596
0.043055555555555555 -1769812143.1641688 -1785339330.4220448
0.043402777777777776 -1766964184.214172 -1782564404.7609203
0.04375 -1764085855.5787654 -1779759026.721674
0.044097222222222225 -1761176904.6776972 -1776922943.2537746
0.044444444444444446 -1758237074.7364354 -1774055897.113067
0.04479166666666667 -1755266104.7576475 -1771157626.8332129
0.04513888888888889 -1752263729.4929168 -1768227866.6974556
0.04548611111111111 -1749229679.414617 -1765266346.7104633
0.04583333333333333 -1746163680.687953 -1762272792.5704288
0.04618055555555556 -1743065455.143278 -1759246925.6413214
0.04652777777777778 -1739934720.2484746 -1756188462.925354
0.046875 -1736771189.081673 -1753097117.035626
0.04722222222222222 -1733574570.3040226 -1749972596.168952
0.04756944444444444 -1730344568.13276 -1746814604.0789433
0.04791666666666667 -1727080882.314448 -1743622840.0492089
0.04826388888888889 -1723783208.0983484 -1740396998.8667874
0.04861111111111111 -1720451236.2101154 -1737136770.7957847
0.04895833333333333 -1717084652.8256133 -1733841841.5512545
0.049305555555555554 -1713683139.54486 -1730511892.2731209
0.049652777777777775 -1710246373.3663933 -1727146599.5005493
0.05 -1706774026.6615853 -1723745635.1462793
0.050347222222222224 -1703265767.1493583 -1720308666.4713259
0.050694444444444445 -1699721257.8709927 -1716835356.0598254
0.051041666666666666 -1696140157.165178 -1713325361.7940626
0.05138888888888889 -1692522118.6433222 -1709778336.8297992
0.05173611111111111 -1688866791.16494 -1706193929.5716743
0.052083333333333336 -1685173818.8134167 -1702571783.648949
0.05243055555555556 -1681442840.871866 -1698911537.8913982
0.05277777777777778 -1677673491.7992003 -1695212826.3053827
0.053125 -1673865401.2065434 -1691475278.0502572
0.05347222222222222 -1670018193.833685 -1687698517.4148207
0.05381944444444445 -1666131489.525846 -1683882163.794127
0.05416666666666667 -1662204903.210703 -1680025831.6664565
0.05451388888888889 -1658238044.8755093 -1676129130.5705152
0.05486111111111111 -1654230519.5445404 -1672191665.0828297
0.05520833333333333 -1650181927.2567067 -1668213034.7953784
0.05555555555555555 -1646091863.0434523 -1664192834.2935073
0.05590277777777778 -1641959916.9067528 -1660130653.1339254
0.05625 -1637785673.7974567 -1656026075.823069
0.05659722222222222 -1633568713.5938349 -1651878681.7956216
0.05694444444444444 -1629308611.0802922 -1647688045.3932686
0.057291666666666664 -1625004935.9263074 -1643453735.8436136
0.05763888888888889 -1620657252.6657407 -1639175317.2395263
0.05798611111111111 -1616265120.676206 -1634852348.5184848
0.058333333333333334 -1611828094.1587021 -1630484383.4422166
0.058680555555555555 -1607345722.1176069 -1626070970.576739
0.059027777777777776 -1602817548.3406749 -1621611653.272325
0.059375 -1598243111.3795574 -1617105969.6440132
0.059722222222222225 -1593621944.5302224 -1612553452.5520887
0.060069444444444446 -1588953575.8139462 -1607953629.5830333
0.06041666666666667 -1584237527.9582708 -1603306023.030497
0.06076388888888889 -1579473318.378365 -1598610149.8767133
0.06111111111111111 -1574660459.1585393 -1593865521.773932
0.06145833333333333 -1569798457.0340478 -1589071645.0263073
0.06180555555555556 -1564886813.373088 -1584228020.5718486
0.06215277777777778 -1559925024.159082 -1579334143.9647517
0.0625 -1554912579.9731848 -1574389505.357877
0.06284722222222222 -1549848965.976992 -1569393589.485485
0.06319444444444444 -1544733661.89557 -1564345875.646257
0.06354166666666666 -1539566142.0006962 -1559245837.686554
0.06388888888888888 -1534345875.0943272 -1554092943.9838886
0.0642361111111111 -1529072324.4922998 -1548886657.4306157
0.06458333333333334 -1523744948.0083437 -1543626435.4179754
0.06493055555555556 -1518363197.9382977 -1538311729.8202975
0.06527777777777778 -1512926521.044543 -1532941986.979464
0.065625 -1507434358.5408063 -1527516647.6896582
0.06597222222222222 -1501886146.0770373 -1522035147.182345
0.06631944444444444 -1496281313.724689 -1516496915.1114655
0.06666666666666667 -1490619285.9622002 -1510901375.5389614
0.06701388888888889 -1484899481.6606605 -1505247946.9204688
0.06736111111111111 -1479121314.0699022 -1499536042.0913608
0.06770833333333333 -1473284190.8045943 -1493765068.2529173
0.06805555555555555 -1467387513.8308907 -1487934426.958923
0.06840277777777778 -1461430679.4530776 -1482043514.102326
0.06875 -1455413078.3005793 -1476091719.9022722
0.06909722222222223 -1449334095.3152847 -1470078428.891436
0.06944444444444445 -1443193109.7390392 -1464003019.9034913
0.06979166666666667 -1436989495.1013772 -1457864866.0608957
0.07013888888888889 -1430722619.207671 -1451663334.7629867
0.07048611111111111 -1424391844.1273494 -1445397787.674235
0.07083333333333333 -1417996526.1824737 -1439067580.7128606
0.07118055555555555 -1411536015.9365919 -1432672064.039618
0.07152777777777777 -1405009658.183815 -1426210582.0469427
0.071875 -1398416791.9381943 -1419682473.3483074
0.07222222222222222 -1391756750.4232657 -1413087070.7677665
0.07256944444444445 -1385028861.0620165 -1406423701.329957
0.07291666666666667 -1378232445.4670293 -1399691686.2501912
0.07326388888888889 -1371366819.4307876 -1392890340.9248497
0.07361111111111111 -1364431292.9165199 -1386018974.9221487
0.07395833333333333 -1357425170.0490384 -1379076891.9730427
0.07430555555555556 -1350347749.1059885 -1372063389.9624293
0.07465277777777778 -1343198322.5093231 -1364977760.9206967
0.075 -1335976176.8170877 -1357819291.015451
0.07534722222222222 -1328680592.7154255 -1350587260.5435567
0.07569444444444444 -1321310845.0108705 -1343280943.9234176
0.07604166666666666 -1313866202.6229265 -1335899609.6876073
0.0763888888888889 -1306345928.5769315 -1328442520.4756594
0.07673611111111112 -1298749279.9970932 -1320908933.027192
0.07708333333333334 -1291075508.0999796 -1313298098.1753337
0.07743055555555556 -1283323858.188085 -1305609260.8403542
0.07777777777777778 -1275493569.6438327 -1297841660.0236206
0.078125 -1267583875.9237187 -1289994528.801799
0.07847222222222222 -1259594004.5528722 -1282067094.3213577
0.07881944444444444 -1251523177.1197233 -1274058577.7933152
0.07916666666666666 -1243370609.271127 -1265968194.4882905
0.07951388888888888 -1235135510.707618 -1257795153.7318316
0.0798611111111111 -1226817085.179022 -1249538658.8999624
0.08020833333333334 -1218414530.4803002 -1241197907.415122
0.08055555555555556 -1209927038.447728 -1232772090.7422767
0.08090277777777778 -1201353794.9552987 -1224260394.385334
0.08125 -1192693979.9113922 -1215661997.8838737
0.08159722222222222 -1183946767.2558475 -1206976074.8101287
0.08194444444444444 -1175111324.9571314 -1198201792.7662826
0.08229166666666667 -1166186815.0099108 -1189338313.3819275
0.08263888888888889 -1157172393.4329035 -1180384792.3120046
0.08298611111111111 -1148067210.266961 -1171340379.234821
0.08333333333333333 -1138870409.5734074 -1162204217.850497
0.08368055555555555 -1129581129.4327986 -1152975445.879612
0.08402777777777778 -1120198501.9438117 -1143653195.0621681
0.084375 -1110721653.2224526 -1134236591.1568067
0.08472222222222223 -1101149703.4016702 -1124724753.940372
0.08506944444444445 -1091481766.6310093 -1115116797.2076647
0.08541666666666667 -1081716951.0768607 -1105411828.7715786
0.08576388888888889 -1071854358.9226587 -1095608950.4633975
0.08611111111111111 -1061893086.3696547 -1085707258.1335347
0.08645833333333333 -1051832223.6378303 -1075705841.652446
0.08680555555555555 -1041670854.9670079 -1065603784.911778
0.08715277777777777 -1031408058.6185105 -1055400165.82599
0.0875 -1021042906.8768976 -1045094056.334118
0.08784722222222222 -1010574466.0519665 -1034684522.4017922
0.08819444444444445 -1000001796.481212 -1024170624.0236658
0.08854166666666667 -989323952.532419 -1013551415.2260565
0.08888888888888889 -978539982.6066338 -1002825944.0698686
0.08923611111111111 -967648929.1413171 -991993252.6538513
0.08958333333333333 -956649828.6139711 -981052377.1180832
0.08993055555555556 -945541711.5457952 -970002347.6477475
0.09027777777777778 -934323602.5058507 -958842188.4772887
0.090625 -922994520.1154546 -947570917.8947409
0.09097222222222222 -911553477.0527656 -936187548.246413
0.09131944444444444 -899999480.0577592 -924691085.9417753
0.09166666666666666 -888331529.9374452 -913080531.4587779
0.0920138888888889 -876548621.5714785 -901354879.3493754
0.09236111111111112 -864649743.9178078 -889513118.2452606
0.09270833333333334 -852633880.01893 -877554230.8640444
0.09305555555555556 -840500007.0081896 -865477194.0156395
0.09340277777777778 -828247096.1164604 -853280978.6088845
0.09375 -815874112.6791438 -840964549.6585573
0.09409722222222222 -803380016.1433856 -828526866.2926546
0.09444444444444444 -790763760.0756694 -815966881.7598834
0.09479166666666666 -778024292.1695689 -803283543.4375548
0.09513888888888888 -765160554.2539444 -790475792.8396496
0.0954861111111111 -752171482.301326 -777542565.6252781
0.09583333333333334 -739056006.4365424 -764482791.6073229
0.09618055555555556 -725813050.9458658 -751295394.7615523
0.09652777777777778 -712441534.2861494 -737979293.2357619
0.096875 -698940369.0944089 -724533399.3594158
0.09722222222222222 -685308462.1977607 -710956619.6535225
0.09756944444444444 -671544714.6234965 -697247854.840733
0.09791666666666667 -657648021.6095277 -683405999.8558278
0.09826388888888889 -643617272.6151263 -669429943.8563858
0.09861111111111111 -629451351.3319132 -655318570.2338818
0.09895833333333333 -615149135.6951873 -641070756.6249213
0.09930555555555555 -600709497.8955045 -626685374.9228613
0.09965277777777778 -586131304.3905176 -612161291.2896935
0.1 -571413415.9172344 -597497366.1682396
0.10034722222222223 -556554687.5043894 -582692454.2945637
0.10069444444444445 -541553968.485212 -567745404.7107466
0.10104166666666667 -526410102.51051646 -552655060.7779603
0.10138888888888889 -511121927.5619296 -537420260.1897384
0.10173611111111111 -495688275.96557367 -522039834.98559994
0.10208333333333333 -480107974.4059448 -506512611.5650154
0.10243055555555555 -464379843.9401117 -490837410.70152813
0.10277777777777777 -448502700.012145 -475013047.55723196
0.103125 -432475352.46795 -459038331.69758916
0.10347222222222222 -416296605.57026356 -442912067.1064985
0.10381944444444445 -399965258.01402646 -426633052.2015423
0.10416666666666667 -383480102.94196516 -410200079.8497007
0.10451388888888889 -366839927.9605855 -393611937.3832326
0.10486111111111111 -350043515.1562672 -376867406.61591876
0.10520833333333333 -333089641.1118529 -359965263.85949004
0.10555555555555556 -315977076.92333114 -342904279.94046456
0.10590277777777778 -298704588.21697164 -325683220.21716636
0.10625 -281270935.1665956 -308300844.59709424
0.10659722222222222 -263674872.5112805 -290755907.5545734
0.10694444444444444 -245915149.57322562 -273047158.14861566
0.10729166666666666 -227990510.27597097 -255173340.04118514
0.1076388888888889 -209899693.16285023 -237133191.5156667
0.10798611111111112 -191641431.41582432 -218925445.49562785
0.10833333333333334 -173214452.8745017 -200548829.56390238
0.10868055555555556 -154617480.0554439 -182002065.9819156
0.10902777777777778 -135849230.17184386 -163283871.70928887
0.109375 -116908415.15338433 -144392958.42379016
0.10972222222222222 -97793741.6664611 -125328032.5415082
0.11006944444444444 -78503911.13461907 -106087795.23726617
0.11041666666666666 -59037619.75932763 -86670942.465516
0.11076388888888888 -39393558.54101777 -67076164.981229156
0.1111111111111111 -19570413.300348647 -47302148.36132962
0.11145833333333334 433135.3001001328 -27347573.026180856
0.11180555555555556 20618411.73406931 -7211114.261562906
0.11215277777777778 40986745.58937918 13108557.759200685
0.1125 61539471.54550339 33612777.95282373
0.11284722222222222 82277929.35091713 54302886.303319186
0.11319444444444444 103203463.80004226 75180227.83900487
0.11354166666666667 124317424.70998137 96246152.609235
0.11388888888888889 145621166.89697742 117502015.66082495
0.11423611111111111 167116050.1526009 138949177.01424938
0.11458333333333333 188803439.21962947 160589001.63954037
0.11493055555555555 210684703.76766133 182422859.43183544
0.11527777777777778 232761218.36848804 204452125.1868242
0.115625 255034362.4711233 226678178.57571757
0.11597222222222223 277505520.3766234 249102404.12008855
0.11631944444444445 300176081.212641 271726191.1664161
0.11666666666666667 323047438.90754807 294550933.8602073
0.11701388888888889 346120992.16455543 317578031.12012833
0.11736111111111111 369398144.435345 340808886.61159176
0.11770833333333333 392880303.89348626 364244908.7202091
0.11805555555555555 416568883.407605 387887510.52493805
0.11840277777777777 440465300.5142876 411738109.77100134
0.11875 464570977.39066315 435798128.84243834
0.11909722222222222 488887340.8267835 460068994.7345027
0.11944444444444445 513415822.197686 484552139.02570486
0.11979166666666667 538157857.4351627 509248997.84961236
0.12013888888888889 563114886.9994107 534161011.86645234
0.12048611111111111 588288355.850137 559289626.234248
0.12083333333333333 613679713.417764 584636290.5800015
0.12118055555555556 639290413.5739851 610202458.9702542
0.12152777777777778 665121914.6023659 635989589.8816661
0.121875 691175679.1685153 661999146.1712353
0.12222222222222222 717453174.2900251 688232595.0461806
0.12256944444444444 743955871.3061652 714691408.0336277
0.12291666666666666 770685245.847273 741377060.9500949
0.1232638888888889 797642777.8040218 768291033.8706104
0.12361111111111112 824829951.2961582 795434811.0975465
0.12395833333333334 852248254.6412942 822809881.1294025
0.12430555555555556 879899180.323195 850417736.6290354
0.12465277777777778 907784224.9599265 878259874.3918921
0.125 935904889.271752 906337795.3137926
0.12534722222222222 964262678.048664 934653004.3585533
0.12569444444444444 992859100.1178386 963207010.5253983
0.12604166666666666 1021695668.3106389 992001326.8159611
0.12638888888888888 1050773899.4294803 1021037470.2011518
0.1267361111111111 1080095314.214496 1050316961.5878136
0.12708333333333333 1109661437.3097284 1079841325.7849622
0.12743055555555555 1139473797.2293346 1109612091.469842
0.12777777777777777 1169533926.323353 1139630791.1539035
0.128125 1199843360.743324 1169898961.1482532
0.1284722222222222 1230403640.4075909 1200418141.5290003
0.12881944444444443 1261216308.9663694 1231189876.10236
0.12916666666666668 1292282913.7666333 1262215712.3695033
0.1295138888888889 1323605005.8166595 1293497201.4910858
0.12986111111111112 1355184139.7503784 1325035898.251636
0.13020833333333334 1387021873.7914732 1356833361.0236185
0.13055555555555556 1419119769.7172174 1388891151.7313168
0.13090277777777778 1451479392.8221512 1421210835.8143888
0.13125 1484102311.8813367 1453793982.1912987
0.13159722222222223 1516990099.113537 1486642163.222342
0.13194444444444445 1550144330.1441593 1519756954.6726415
0.13229166666666667 1583566583.967787 1553139935.6747293
0.1326388888888889 1617258442.910673 1586792688.6909149
0.1329861111111111 1651221492.592858 1620716799.4755185
0.13333333333333333 1685457321.8901234 1654913857.0367851
0.13368055555555555 1719967522.8957076 1689385453.5985374
0.13402777777777777 1754753690.8816867 1724133184.5616918
0.134375 1789817424.2603269 1759158648.4654188
0.13472222222222222 1825160324.5449665 1794463446.948212
0.13506944444444444 1860783996.310841 1830049184.708588
0.13541666666666666 1896690047.155585 1865917469.4656532
0.13576388888888888 1932880087.659578 1902069911.9193757
0.1361111111111111 1969355731.3459752 1938508125.7106953
0.13645833333333332 2006118594.6405602 1975233727.3813114
0.13680555555555557 2043170296.8313859 2012248336.333387
0.1371527777777778 2080512460.0281584 2049553574.788866
0.1375 2118146709.1214163 2087151067.7486622
0.13784722222222223 2156074671.7414794 2125042442.951631
0.13819444444444445 2194297978.217145 2163229330.8332815
0.13854166666666667 2232818261.5342407 2201713364.4842405
0.1388888888888889 2271637157.293883 2240496179.608647
0.13923611111111112 2310756303.6705613 2279579414.482058
0.13958333333333334 2350177341.3699393 2318964709.909432
0.13993055555555556 2389901913.586537 2358653709.1826773
0.14027777777777778 2429931665.961165 2398648058.0381727
0.140625 2470268246.538081 2438949404.6137986
0.14097222222222222 2510913305.7219796 2479559399.406097
0.14131944444444444 2551868496.2348266 2520479695.226951
0.14166666666666666 2593135473.0723553 2561711947.160192
0.14201388888888888 2634715893.4604964 2603257812.5179176
0.1423611111111111 2676611416.811461 2645118950.796695
0.14270833333333333 2718823704.679742 2687297023.633479
0.14305555555555555 2761354420.7178264 2729793694.7613306
0.14340277777777777 2804205230.6317415 2772610629.964968
0.14375 2847377802.1363487 2815749497.0361037
0.1440972222222222 2890873804.910516 2859211965.7285433
0.14444444444444443 2934694910.5520315 2902999707.7131605
0.14479166666666668 2978842792.532327 2947114396.532568
0.1451388888888889 3023319126.1509933 2991557707.55566
0.14548611111111112 3068125588.490157 3036331317.9319777
0.14583333333333334 3113263858.368558 3081436906.5458336
0.14618055555555556 3158735616.2955403 3126876153.970199
0.14652777777777778 3204542544.4247866 3172650742.420516
0.146875 3250686326.5078597 3218762355.7082486
0.14722222222222223 3297168647.847597 3265212679.1942034
0.14756944444444445 3343991195.251244 3312003399.7417293
0.14791666666666667 3391155656.983493 3359136205.6697254
0.1482638888888889 3438663722.719259 3406612786.705426
0.1486111111111111 3486517083.496258 3454434833.9369626
0.14895833333333333 3534717431.66759 3502604039.7659416
0.14930555555555555 3583266460.853773 3551122097.859545
0.14965277777777777 3632165865.8949475 3599990703.1026306
0.15 3681417342.80277 3649211551.5496817
0.15034722222222222 3731022588.7120447 3698786340.3764906
0.15069444444444444 3780983301.832344 3748716767.83162
0.15104166666666666 3831301181.399331 3799004533.1878633
0.15138888888888888 3881977927.6258416 3849651336.693358
0.1517361111111111 3933015241.653092 3900658879.5226207
0.15208333333333332 3984414825.5013776 3952028863.727395
0.15243055555555557 4036178382.020771 4003762992.187274
0.1527777777777778 4088307614.841594 4055862968.560237
0.153125 4140804228.32481 4108330497.2329917
0.15347222222222223 4193669927.5121665 4161167283.2710743
0.15381944444444445 4246906418.076161 4214375032.3689194
0.15416666666666667 4300515406.269906 4267955450.7996683
0.1545138888888889 4354498598.876803 4321910245.36482
0.15486111111111112 4408857703.160055 4376241123.343787
0.15520833333333334 4463594426.812028 4430949792.44325
0.15555555555555556 4518710477.903434 4486037960.746306
0.15590277777777778 4574207564.832384 4541507336.661527
0.15625 4630087396.273307 4597359628.871952
0.15659722222222222 4686351681.125605 4653596546.283639
0.15694444444444444 4743002128.462313 4710219797.974377
0.15729166666666666 4800040447.478532 4767231093.142138
0.15763888888888888 4857468347.439641 4824632141.053244
0.1579861111111111 4915287537.629512 4882424650.990597
0.15833333333333333 4973499727.29847 4940610332.201651
0.15868055555555555 5032106625.611152 4999190893.846263
0.15902777777777777 5091109941.59422 5058168044.944403
0.159375 5150511384.083875 5117543494.323681
0.1597222222222222 5210312661.673391 5177318950.566837
0.16006944444444443 5270515482.660265 5237496121.958974
0.16041666666666668 5331121554.993515 5298076716.434768
0.1607638888888889 5392132586.220543 5359062441.525394
0.16111111111111112 5453550283.434194 5420455004.30555
0.16145833333333334 5515376353.219341 5482256111.340042
0.16180555555555556 5577612501.59961 5544467468.630544
0.16215277777777778 5640260433.983881 5607090781.562051
0.1625 5703321855.112549 5670127754.849193
0.16284722222222223 5766798469.003935 5733580092.482577
0.16319444444444445 5830691978.900235 5797449497.674812
0.16354166666666667 5895004087.21362 5861737672.806583
0.1638888888888889 5959736495.47208 5926446319.372434
0.1642361111111111 6024890904.265212 5991577137.926632
0.16458333333333333 6090469013.18979 6057131828.028756
0.16493055555555555 6156472520.795337 6123112088.189188
0.16527777777777777 6222903124.529581 6189519615.814599
0.165625 6289762520.683647 6256356107.15317
0.16597222222222222 6357052404.337341 6323623257.23986
0.16631944444444444 6424774469.304139 6391322759.841384
0.16666666666666666 6492930408.076262 6459456307.401305
0.16701388888888888 6561521911.769445 6528025590.984782
0.1673611111111111 6630550670.067718 6597032300.22341
0.16770833333333332 6700018371.168171 6666478123.259866
0.16805555555555557 6769926701.725308 6736364746.692405
0.1684027777777778 6840277346.795697 6806693855.519403
0.16875 6911071989.782217 6877467133.08368
0.16909722222222223 6982312312.378357 6948686261.0167465
0.16944444444444445 7053999994.512398 7020352919.183038
0.16979166666666667 7126136714.2914915 7092468785.623885
0.1701388888888889 7198724147.945593 7165035536.501585
0.17048611111111112 7271763969.771398 7238054846.043317
0.17083333333333334 7345257852.076237 7311528386.484895
0.17118055555555556 7419207465.121546 7385457828.014438
0.17152777777777778 7493614477.066903 7459844838.716241
0.171875 7568480553.913142 7534691084.514027
0.17222222222222222 7643807359.446169 7609998229.114657
0.17256944444444444 7719596555.180206 7685767933.951443
0.17291666666666666 7795849800.301144 7762001858.127422
0.17326388888888888 7872568751.60976 7838701658.358719
0.1736111111111111 7949755063.464984 7915868988.917631
0.17395833333333333 8027410387.726891 7993505501.575787
0.17430555555555555 8105536373.699714 8071612845.547033
0.17465277777777777 8184134668.074934 8150192667.4306555
0.175 8263206914.874113 8229246611.154019
0.1753472222222222 8342754755.391639 8308776317.915552
0.17569444444444443 8422779828.137623 8388783426.127461
0.17604166666666668 8503283768.780492 8469269571.358408
0.1763888888888889 8584268210.089701 8550236386.276203
0.17673611111111112 8665734781.878368 8631685500.590406
0.17708333333333334 8747685110.945621 8713618540.994814
0.17743055555555556 8830120821.019266 8796037131.109932
0.17777777777777778 8913043532.698109 8878942891.425417
0.178125 8996454863.394371 8962337439.242472
0.17847222222222223 9080356427.275936 9046222388.616112
0.17881944444444445 9164749835.20875 9130599350.297531
0.17916666666666667 9249636694.698912 9215469931.676231
0.1795138888888889 9335018609.835007 9300835736.722301
0.1798611111111111 9420897181.230074 9386698365.92843
0.18020833333333333 9507274005.963882 9473059416.252207
0.18055555555555555 9594150677.524881 9559920481.058022
0.18090277777777777 9681528785.752207 9647283150.059095
0.18125 9769409916.77789 9735149009.259651
0.18159722222222222 9857795652.968496 9823519640.896679
0.18194444444444444 9946687572.86729 9912396623.381908
0.18229166666666666 10036087251.136036 10001781531.24383
0.18263888888888888 10125996258.496883 10091675935.069384
0.1829861111111111 10216416161.67428 10182081401.445984
0.18333333333333332 10307348523.336618 10272999492.903172
0.18368055555555557 10398794902.038277 10364431767.854626
0.1840277777777778 10490756852.16117 10456379780.539682
0.184375 10583235923.85662 10548845080.965313
0.18472222222222223 10676233662.987164 10641829214.847801
0.18506944444444445 10769751611.06813 10735333723.554419
0.18541666666666667 10863791305.209427 10829360144.045176
0.1857638888888889 10958354278.057281 10923910008.814587
0.18611111111111112 11053442057.735855 11018984845.833244
0.18645833333333334 11149056167.789026 11114586178.489672
0.18680555555555556 11245198127.122004 11210715525.531847
0.18715277777777778 11341869449.942926 11307374401.008919
0.1875 11439071645.704758 11404564314.213009
0.18784722222222222 11536806219.04673 11502286769.620687
0.18819444444444444 11635074669.736172 11600543266.834776
0.18854166666666666 11733878492.610102 11699335300.526056
0.18888888888888888 11833219177.516935 11798664360.374826
0.1892361111111111 11933098209.258238 11898531931.012743
0.18958333333333333 12033517067.53031 11998939491.964434
0.18993055555555555 12134477226.86596 12099888517.589155
0.19027777777777777 12235980156.576233 12201380477.022703
0.190625 12338027320.692184 12303416834.118925
0.1909722222222222 12440620177.906502 12405999047.391691
0.19131944444444443 12543760181.515406 12509128569.956532
0.19166666666666668 12647448779.360416 12612806849.472427
0.1920138888888889 12751687413.770094 12717035328.083696
0.19236111111111112 12856477521.501966 12821815442.361849
0.19270833333333334 12961820533.684364 12927148623.247324
0.19305555555555556 13067717875.758253 13033036295.991484
0.19340277777777778 13174170967.419247 13139479880.09856
0.19375 13281181222.55949 13246480789.267536
0.19409722222222223 13388750049.209667 13354040431.334148
0.19444444444444445 13496878849.481012 13462160208.21293
0.19479166666666667 13605569019.507355 13570841515.839256
0.1951388888888889 13714821949.387272 13680085744.111435
0.1954861111111111 13824639023.126102 13789894276.832869
0.19583333333333333 13935021618.578217 13900268491.654163
0.19618055555555555 14045971107.389267 14011209760.015442
0.19652777777777777 14157488854.938362 14122719447.08859
0.196875 14269576220.280369 14234798911.719458
0.19722222222222222 14382234556.088417 14347449506.370478
0.19756944444444444 14495465208.596193 14460672577.062786
0.19791666666666666 14609269517.540396 14574469463.318913
0.19826388888888888 14723648816.103336 14688841498.105204
0.1986111111111111 14838604430.855455 14803790007.774406
0.19895833333333332 14954137681.69803 14919316312.008389
0.19930555555555557 15070249881.805841 15035421723.760782
0.1996527777777778 15186942337.569908 15152107549.199728
0.2 15304216348.540274 15269375087.650705
0.20034722222222223 15422073207.369087 15387225631.539572
0.20069444444444445 15540514199.75335 15505660466.33529
0.20104166666666667 15659540604.378057 15624680870.493217
0.2013888888888889 15779153692.859348 15744288115.397942
0.20173611111111112 15899354729.687546 15864483465.306726
0.20208333333333334 16020144972.1705 15985268177.292618
0.20243055555555556 16141525670.376886 16106643501.187748
0.20277777777777778 16263498067.079716 16228610679.526934
0.203125 16386063397.699675 16351170947.490887
0.20347222222222222 16509222890.248745 16474325532.850094
0.20381944444444444 16632977765.273985 16598075655.908308
0.20416666666666666 16757329235.801062 16722422529.446272
0.20451388888888888 16882278507.278376 16847367358.665712
0.2048611111111111 17007826777.520622 16972911341.133097
0.20520833333333333 17133975236.653122 17099055666.72376
0.20555555555555555 17260725067.055786 17225801517.56597
0.20590277777777777 17388077443.30731 17353150067.98524
0.20625 17516033532.12965 17481102484.448483
0.2065972222222222 17644594492.33217 17609659925.508522
0.20694444444444443 17773761474.756336 17738823541.74862
0.20729166666666668 17903535622.220253 17868594475.72695
0.2076388888888889 18033918069.463444 17998973861.92156
0.20798611111111112 18164909943.091583 18129962826.674942
0.20833333333333334 18296512361.521492 18261562488.13915
0.20868055555555556 18428726434.92618 18393773956.220764
0.20902777777777778 18561553265.17994 18526598332.526047
0.209375 18694993945.803753 18660036710.306297
0.20972222222222223 18829049561.910492 18794090174.403133
0.21006944444444445 18963721190.15054 18928759801.194027
0.21041666666666667 19099009898.657387 19064046658.53801
0.2107638888888889 19234916746.993465 19199951805.721348
0.2111111111111111 19371442786.095795 19336476293.40342
0.21145833333333333 19508589058.222206 19473621163.562733
0.21180555555555555 19646356596.897358 19611387449.443043
0.21215277777777777 19784746426.85898 19749776175.49958
0.2125 19923759564.00431 19888788357.34556
0.21284722222222222 20063397015.33654 20028425001.6985
0.21319444444444444 20203659778.91154 20168687106.32704
0.21354166666666666 20344548843.7845 20309575659.997635
0.21388888888888888 20486065189.957058 20451091642.42149
0.2142361111111111 20628209788.3242 20593236024.201706
0.21458333333333332 20770983600.621525 20736009766.78042
0.21493055555555557 20914387579.372612 20879413822.38615
0.2152777777777778 21058422667.83642 21023449133.981277
0.215625 21203089799.955074 21168116635.209824
0.21597222222222223 21348389900.30145 21313417250.344967
0.21631944444444445 21494323884.027355 21459351894.23732
0.21666666666666667 21640892656.811466 21605921472.262806
0.2170138888888889 21788097114.807487 21753126880.270912
0.21736111111111112 21935938144.59281 21900969004.5332
0.21770833333333334 22084416623.116837 22049448721.691788
0.21805555555555556 22233533417.6498 22198566898.708088
0.21840277777777778 22383289385.731613 22348324392.81168
0.21875 22533685375.12099 22498722051.449444
0.21909722222222222 22684722223.74443 22649760712.23457
0.21944444444444444 22836400759.64588 22801441202.896156
0.21979166666666666 22988721800.936047 22953764341.22863
0.22013888888888888 23141686155.742233 23106730935.04142
0.2204861111111111 23295294622.158165 23260341782.109035
0.22083333333333333 23449547988.194046 23414597670.120926
0.22118055555555555 23604447031.7268 23569499376.631737
0.22152777777777777 23759992520.45046 23725047669.011852
0.221875 23916185211.82672 23881243304.397762
0.2222222222222222 24073025853.035877 24038087029.643185
0.22256944444444443 24230515180.92753 24195579581.269623
0.22291666666666668 24388653921.97181 24353721685.417744
0.2232638888888889 24547442792.210686 24512514057.79854
0.22361111111111112 24706882497.209667 24671957403.645073
0.22395833333333334 24866973732.00902 24832052417.66386
0.22430555555555556 25027717181.0762 24992799783.987083
0.22465277777777778 25189113518.257492 25154200176.124363
0.225 25351163406.730526 25316254256.91521
0.22534722222222223 25513867498.956657 25478962678.48146
0.22569444444444445 25677226436.63359 25642326082.17994
0.22604166666666667 25841240850.648266 25806345098.55531
0.2263888888888889 26005911361.02996 25971020347.293068
0.2267361111111111 26171238576.9035 26136352437.173008
0.22708333333333333 26337223096.442745 26302341966.022453
0.22743055555555555 26503865506.82421 26468989520.670086
0.22777777777777777 26671166384.181004 26636295676.89973
0.228125 26839126293.556843 26804260999.404533
0.22847222222222222 27007745788.86052 26972886041.74127
0.22881944444444444 27177025412.820145 27142171346.284714
0.22916666666666666 27346965696.938065 27312117444.18252
0.22951388888888888 27517567161.445717 27482724855.310116
0.2298611111111111 27688830315.258793 27653994088.225765
0.23020833333333332 27860755655.93266 27825925640.126106
0.23055555555555557 28033343669.617905 27998519996.80165
0.2309027777777778 28206594831.016098 28171777632.592636
0.23125 28380509603.33593 28345699010.344975
0.23159722222222223 28555088438.24943 28520284581.366688
0.23194444444444445 28730331775.84836 28695534785.384212
0.23229166666666667 28906240044.6012 28871450050.49934
0.2326388888888889 29082813661.30977 29048030793.14597
0.23298611111111112 29260053031.06654 29225277418.0473
0.23333333333333334 29437958547.21215 29403190318.173447
0.23368055555555556 29616530591.292816 29581769874.69883
0.23402777777777778 29795769533.018448 29761016456.96023
0.234375 29975675730.220596 29940930422.41481
0.23472222222222222 30156249528.810974 30121512116.598667
0.23506944444444444 30337491262.739765 30302761873.08509
0.23541666666666666 30519401253.954823 30484680013.44373
0.23576388888888888 30701979812.360443 30667266847.19952
0.2361111111111111 30885227235.77686 30850522671.792023
0.23645833333333333 31069143809.899876 31034447772.535133
0.23680555555555555 31253729808.26046 31219042422.576675
0.23715277777777777 31438985492.184933 31404306882.858665
0.2375 31624911110.7554 31590241402.077587
0.2378472222222222 31811506900.770096 31776846216.644886
0.23819444444444443 31998773086.70448 31964121550.648033
0.23854166666666668 32186709880.672043 32152067615.811295
0.2388888888888889 32375317482.385906 32340684611.45738
0.23923611111111112 32564596079.120144 32529972724.46875
0.23958333333333334 32754545845.671913 32719932129.24981
0.23993055555555556 32945166944.323383 32910562987.688732
0.24027777777777778 33136459524.80423 33101865449.12002
0.240625 33328423724.254215 33293839650.28716
0.24097222222222223 33521059667.186134 33486485715.305458
0.24131944444444445 33714367465.448936 33679803755.62522
0.24166666666666667 33908347218.1913 33873793869.99531
0.2420138888888889 34102999011.8252 34068456144.42681
0.2423611111111111 34298322919.98994 34263790652.156933
0.24270833333333333 34494319003.51657 34459797453.613495
0.24305555555555555 34690987310.392075 34656476596.37918
0.24340277777777777 34888327875.72459 34853828115.15666
0.24375 35086340721.70822 35051852031.733444
0.24409722222222222 35285025857.588455 35250548354.94736
0.24444444444444444 35484383279.6279 35449917080.6522
0.24479166666666666 35684412971.07214 35649958191.68368
0.24513888888888888 35885114902.11581 35850671657.82548
0.2454861111111111 36086489029.86945 36052057435.776054
0.24583333333333332 36288535298.32583 36254115469.11507
0.24618055555555557 36491253638.32749 36456845688.27079
0.2465277777777778 36694643967.533554 36660248010.48712
0.246875 36898706190.38794 36864322339.79162
0.24722222222222223 37103440198.08675 37069068566.96298
0.24756944444444445 37308845868.546936 37274486569.49976
0.24791666666666667 37514923066.3745 37480576211.588425
0.2482638888888889 37721671642.83347 37687337344.07252
0.24861111111111112 37929091435.814964 37894769804.42166
0.24895833333333334 38137182269.80658 38102873416.7008
0.24930555555555556 38345943955.86207 38311647991.5401
0.24965277777777778 38555376291.57131 38521093326.10495
0.25 38765479061.0308 38731209204.06613
0.2503472222222222 38976252034.81395 38941995395.57053
0.25069444444444444 39187694969.942154 39153451657.21196
0.25104166666666666 39399807609.856094 39365577732.00249
0.2513888888888889 39612589684.38697 39578373349.343796
0.2517361111111111 39826040909.72861 39791838224.999176
0.2520833333333333 40040160988.40935 40005972061.0655
0.25243055555555555 40254949609.26465 40220774545.94579
0.25277777777777777 40470406447.409836 40436245354.32192
0.253125 40686531164.21277 40652384147.1275
0.2534722222222222 40903323407.26795 40869190571.521675
0.25381944444444443 41120782810.36937 41086664260.862236
0.25416666666666665 41338908993.48517 41304804834.68025
0.2545138888888889 41557701562.731575 41523611898.653786
0.2548611111111111 41777160110.347595 41743085044.582954
0.2552083333333333 41997284214.67006 41963223850.36466
0.25555555555555554 42218073440.10879 42184027879.96798
0.25590277777777776 42439527337.12222 42405496683.409645
0.25625 42661645442.19322 42627629796.72999
0.2565972222222222 42884427277.80553 42850426741.969315
0.2569444444444444 43107872352.42001 43073887027.14414
0.25729166666666664 43331980160.45179 43298010146.22445
0.25763888888888886 43556750182.24729 43522795579.11061
0.25798611111111114 43782181884.061874 43748242791.61107
0.25833333333333336 44008274718.0375 43974351235.42008
0.2586805555555556 44235028122.18119 44201120348.09606
0.2590277777777778 44462441520.34336 44428549553.03998
0.259375 44690514322.196594 44656638259.474236
0.25972222222222224 44919245923.21501 44885385862.42189
0.26006944444444446 45148635704.65362 45114791742.68599
0.2604166666666667 45378683033.52827 45344855266.829796
0.2607638888888889 45609387262.59575 45575575787.15657
0.2611111111111111 45840747730.33429 45806952641.690254
0.26145833333333335 46072763760.92451 46038985154.15643
0.26180555555555557 46305434664.23042 46271672633.963264
0.2621527777777778 46538759735.78117 46505014376.18328
0.2625 46772738256.7527 46739009661.53501
0.26284722222222223 47007369493.95016 46973657756.36549
0.26319444444444445 47242652699.79016 47208957912.632454
0.2635416666666667 47478587112.28401 47444909367.887535
0.2638888888888889 47715171955.020676 47681511345.259315
0.2642361111111111 47952406437.1504 47918763053.43695
0.26458333333333334 48190289753.36878 48156663686.65419
0.26493055555555556 48428821083.90083 48395212424.67351
0.2652777777777778 48667999594.48571 48634408432.77077
0.265625 48907824436.361664 48874250861.720276
0.2659722222222222 49148294746.25121 49114738847.77986
0.26631944444444444 49389409646.34704 49355871512.676834
0.26666666666666666 49631168244.29778 49597647963.59382
0.2670138888888889 49873569633.19454 49840067293.15514
0.2673611111111111 50116612891.557365 50083128579.41356
0.2677083333333333 50360297083.32263 50326830885.83726
0.26805555555555555 50604621257.83015 50571173261.29748
0.26840277777777777 50849584449.81112 50816154740.05596
0.26875 51095185679.37626 51061774341.75346
0.2690972222222222 51341423952.00402 51308031071.3978
0.26944444444444443 51588298258.52986 51554923919.35314
0.26979166666666665 51835807575.13498 51802451861.32879
0.2701388888888889 52083950863.33619 52050613858.369095
0.2704861111111111 52332727069.97567 52299408856.843124
0.2708333333333333 52582135127.211296 52548835788.43498
0.27118055555555554 52832173952.50718 52798893570.13456
0.27152777777777776 53082842448.6247 53049581104.2283
0.271875 53334139503.61393 53300897278.29079
0.2722222222222222 53586063990.80512 53552840965.17631
0.2725694444444444 53838614768.80117 53805411023.01105
0.27291666666666664 54091790681.4695 54058606295.18536
0.27326388888888886 54345590557.935326 54312425610.34667
0.27361111111111114 54600013212.57469 54566867782.39283
0.27395833333333336 54855057445.00771 54821931610.46515
0.2743055555555556 55110722040.09297 55077615878.942795
0.2746527777777778 55367005767.921326 55333919357.4369
0.275 55623907383.81085 55590840800.78507
0.27534722222222224 55881425628.30151 55848378949.04645
0.27569444444444446 56139559227.150856 56106532527.4972
0.2760416666666667 56398306891.32948 56365300246.62604
0.2763888888888889 56657667317.01732 56624680802.130585
0.2767361111111111 56917639185.59995 56884672874.913536
0.27708333333333335 57178221163.665565 57145275131.07974
0.27743055555555557 57439411903.00203 57406486221.93338
0.2777777777777778 57701210040.59462 57668304783.97542
0.278125 57963614198.62388 57930729438.90171
0.27847222222222223 58226622984.46384 58193758793.60126
0.27881944444444445 58490234990.681114 58457391440.15497
0.2791666666666667 58754448795.033394 58721625955.83458
0.2795138888888889 59019262960.469246 58986460903.10227
0.2798611111111111 59284676035.12794 59251894829.61043
0.28020833333333334 59550686552.33946 59517926268.20182
0.28055555555555556 59817293030.625244 59784553736.91022
0.2809027777777778 60084493973.69899 60051775738.961266
0.28125 60352287870.468 60319590762.773834
0.2815972222222222 60620673195.03491 60587997281.96181
0.28194444444444444 60889648406.69969 60856993755.33585
0.28229166666666666 61159211949.962234 61126578626.90639
0.2826388888888889 61429362254.524994 61396750325.88592
0.2829861111111111 61700097735.296196 61667507266.692505
0.2833333333333333 61971416792.393616 61938847848.953186
0.28368055555555555 62243317811.14832 62210770457.508156
0.28402777777777777 62515799162.10906 62483273462.41492
0.284375 62788859201.047005 62756355218.95296
0.2847222222222222 63062496268.96086 63030014067.629166
0.28506944444444443 63336708692.08227 63304248334.18285
0.28541666666666665 63611494781.88164 63579056329.59203
0.2857638888888889 63886852835.074425 63854436350.07923
0.2861111111111111 64162781133.62781 64130386677.118614
0.2864583333333333 64439277944.76758 64406905577.44251
0.28680555555555554 64716341520.98544 64683991303.04905
0.28715277777777776 64993970100.04698 64961642091.209854
0.2875 65272161904.999565 65239856164.47811
0.2878472222222222 65550915144.18106 65518631730.69725
0.2881944444444444 65830228011.22853 65797966983.00972
0.28854166666666664 66110098685.08765 66077860099.86623
0.28888888888888886 66390525330.02232 66358309245.03555
0.28923611111111114 66671506095.62473 66639312567.61456
0.28958333333333336 66953039116.825676 66920868202.03839
0.2899305555555556 67235122513.90549 67202974268.091675
0.2902777777777778 67517754392.5052 67485628870.91943
0.290625 67800932843.63802 67768830101.03871
0.29097222222222224 68084655943.70145 68052576034.350624
0.29131944444444446 68368921754.489334 68336864732.15248
0.2916666666666667 68653728323.20502 68621694241.15093
0.2920138888888889 68939073682.47388 68907062593.47452
0.2923611111111111 69224955850.3574 69192967806.68762
0.29270833333333335 69511372830.36664 69479407883.80414
0.29305555555555557 69798322611.47647 69766380813.30167
0.2934027777777778 70085803168.14055 70053884569.13632
0.29375 70373812460.30597 70341917110.75768
0.29409722222222223 70662348433.42883 70630476383.12408
0.29444444444444445 70951409018.4899 70919560316.7185
0.2947916666666667 71240992132.01114 71209166827.56497
0.2951388888888889 71531095676.07162 71499293817.24455
0.2954861111111111 71821717538.32506 71789939172.9128
0.29583333333333334 72112855592.01678 72081100767.31686
0.29618055555555556 72404507696.0015 72372776458.8131
0.2965277777777778 72696671694.76146 72664964091.38554
0.296875 72989345418.42479 72957661494.6638
0.2972222222222222 73282526682.78445 73250866483.94238
0.29756944444444444 73576213289.31738 73544576860.1997
0.29791666666666666 73870403025.20404 73838790410.11769
0.2982638888888889 74165093663.34868 74133504906.10197
0.2986111111111111 74460282962.39943 74428718106.30203
0.2989583333333333 74755968666.76909 74724427754.63206
0.29930555555555555 75052148506.65645 75020631580.79216
0.29965277777777777 75348820198.06752 75317327300.2897
0.3 75645981442.83778 75614512614.46152
0.3003472222222222 75943629928.65416 75912185210.49583
0.30069444444444443 76241763329.0779 76210342761.45526
0.30104166666666665 76540379303.56728 76508982926.2995
0.3013888888888889 76839475497.50163 76808103349.9093
0.3017361111111111 77139049542.2045 77107701663.10963
0.3020833333333333 77439099054.96819 77407775482.69424
0.30243055555555554 77739621639.07834 77708322411.45044
0.30277777777777776 78040614883.83864 78009340038.1834
0.303125 78342076364.59642 78310825937.74217
0.3034722222222222 78644003642.76808 78612777671.04494
0.3038194444444444 78946394265.8655 78915192785.10533
0.30416666666666664 79249245767.52211 79218068813.05875
0.30451388888888886 79552555667.52007 79521403274.18935
0.30486111111111114 79856321471.81741 79825193673.9572
0.30520833333333336 80160540672.57536 80129437504.02586
0.3055555555555556 80465210748.18672 80434132242.29037
0.3059027777777778 80770329163.3039 80739275352.90561
0.30625 81075893368.86784 81044864286.31511
0.30659722222222224 81381900802.13689 81350896479.27997
0.30694444444444446 81688348886.71667 81657369354.90862
0.3072916666666667 81995235032.58942 81964280322.68634
0.3076388888888889 82302556636.14467 82271626778.50583
0.3079861111111111 82610311080.20956 82579406104.69759
0.30833333333333335 82918495734.07985 82887615670.06085
0.30868055555555557 83227107953.55157 83196252829.89531
0.3090277777777778 83536145080.95224 83505314926.03242
0.309375 83845604445.17337 83814799286.86774
0.30972222222222223 84155483361.70274 84124703227.39331
0.31006944444444445 84465779132.6573 84435024049.23051
0.3104166666666667 84776489046.81635 84745759040.6634
0.3107638888888889 85087610379.65509 85056905476.67206
0.3111111111111111 85399140393.3787 85368460618.96683
0.31145833333333334 85711076336.95648 85680421716.02237
0.31180555555555556 86023415446.15671 85992786003.11256
0.3121527777777778 86336154943.58159 86305550702.34547
0.3125 86649292038.70277 86618713022.69885
0.3128472222222222 86962823927.897 86932270160.05588
0.31319444444444444 87276747794.48236 87246219297.24124
0.31354166666666666 87591060808.75487 87560557604.05795
0.3138888888888889 87905760128.0252 87875282237.32385
0.3142361111111111 88220842896.65619 88190390340.90935
0.3145833333333333 88536306246.1002 88505879045.77449
0.31493055555555555 88852147294.93733 88821745470.0075
0.31527777777777777 89168363148.9134 89137986718.86275
0.315625 89484950900.9792 89454599884.79965
0.3159722222222222 89801907631.32912 89771582047.52168
0.31631944444444443 90119230407.44069 90088930274.01582
0.31666666666666665 90436916284.11469 90406641618.59247
0.3170138888888889 90754962303.5146 90724713122.92531
0.3173611111111111 91073365495.20801 91043141816.09229
0.3177083333333333 91392122876.20667 91361924714.61595
0.31805555555555554 91711231451.0082 91681058822.50514
0.31840277777777776 92030688211.63765 92000541131.29637
0.31875 92350490137.68915 92320368620.09578
0.3190972222222222 92670634196.36864 92640538255.62148
0.3194444444444444 92991117342.53607 92961046992.24617
0.31979166666666664 93311936518.7486 93281891772.04015
0.32013888888888886 93633088655.30417 93603069524.81476
0.32048611111111114 93954570670.28491 93924577168.16618
0.32083333333333336 94276379469.60124 94246411607.51906
0.3211805555555556 94598511947.03638 94568569736.1714
0.3215277777777778 94920964984.29105 94891048435.33919
0.321875 95243735451.02872 95213844574.20143
0.32222222222222224 95566820204.92072 95536955009.94568
0.32256944444444446 95890216091.69257 95860376587.81383
0.3229166666666667 96213919945.16965 96184106141.14838
0.3232638888888889 96537928587.32394 96508140491.43875
0.3236111111111111 96862238828.32071 96832476448.36813
0.32395833333333335 97186847466.56586 97157110809.86089
0.32430555555555557 97511751288.7535 97482040362.13
0.3246527777777778 97836947069.91342 97807261879.7247
0.325 98162431573.45985 98132772125.5791
0.32534722222222223 98488201551.23961 98458567851.06044
0.32569444444444445 98814253743.5812 98784645796.0182
0.3260416666666667 99140584879.34373 99111002688.83287
0.3263888888888889 99467191675.96693 99437635246.46622
0.3267361111111111 99794070839.52094 99764540174.51079
0.32708333333333334 100121219064.75594 100091714167.23994
0.32743055555555556 100448633035.15364 100419153907.65895
0.3277777777777778 100776309422.97754 100746856067.55537
0.328125 101104244889.32448 101074817307.55087
0.3284722222222222 101432436084.17586 101403034277.15205
0.32881944444444444 101760879646.44997 101731503614.80315
0.32916666666666666 102089572204.05396 102060221947.93762
0.3295138888888889 102418510373.93622 102389185893.03098
0.3298611111111111 102747690762.13963 102718392055.65366
0.3302083333333333 103077109963.85463 103047837030.52426
0.33055555555555555 103406764563.47258 103377517401.56305
0.33090277777777777 103736651134.63971 103707429741.94563
0.33125 104066766240.31137 104037570614.15738
0.3315972222222222 104397106432.80644 104367936570.04788
0.33194444444444443 104727668253.86205 104698524150.88553
0.33229166666666665 105058448234.6889 105029329887.41295
0.3326388888888889 105389442896.02673 105360350299.90251
0.3329861111111111 105720648748.1998 105691581898.21161
0.3333333333333333 106052062291.17305 106023021181.83916
0.33368055555555554 106383680014.60883 106354664639.98198
0.33402777777777776 106715498397.92325 106686508751.59143
0.334375 107047513910.34317 107018549985.43025
0.3347222222222222 107379723010.96387 107350784800.13023
0.3350694444444444 107712122148.80635 107683209644.2497
0.33541666666666664 108044707762.87535 108015820956.33133
0.33576388888888886 108377476282.2177 108348615164.96056
0.33611111111111114 108710424125.98099 108681588688.82433
0.33645833333333336 109043547703.47183 109014737936.76938
0.3368055555555556 109376843414.21602 109348059307.86223
0.3371527777777778 109710307648.0169 109681549191.44774
0.3375 110043936785.01596 110015203967.20964
0.33784722222222224 110377727195.75266 110349020005.23035
0.33819444444444446 110711675241.22443 110682993666.051
0.3385416666666667 111045777272.94786 111017121300.73267
0.3388888888888889 111380029633.01944 111351399250.91711
0.3392361111111111 111714428654.17683 111685823848.8878
0.33958333333333335 112048970659.86006 112020391417.63167
0.33993055555555557 112383651964.27393 112355098270.90102
0.3402777777777778 112718468872.45 112689940713.2756
0.340625 113053417680.30844 113024915040.22476
0.34097222222222223 113388494674.72157 113360017538.17064
0.34131944444444445 113723696133.57619 113695244484.55072
0.3416666666666667 114059018325.83727 114030592147.88148
0.3420138888888889 114394457511.6111 114366056787.82141
0.3423611111111111 114730009942.20946 114701634655.23541
0.34270833333333334 115065671860.21371 115037321992.25882
0.34305555555555556 115401439499.53888 115373115032.36127
0.3434027777777778 115737309085.49867 115709010000.41212
0.34375 116073276834.87021 116045003112.74492
0.3440972222222222 116409338955.95944 116381090577.22281
0.34444444444444444 116745491648.66632 116717268593.30383
0.34479166666666666 117081731104.55092 117053533352.10704
0.3451388888888889 117418053506.89925 117389881036.4783
0.3454861111111111 117754455030.7895 117726307821.05643
0.3458333333333333 118090931843.15886 118062809872.34016
0.34618055555555555 118427480102.87027 118399383348.75491
0.34652777777777777 118764095960.7792 118736024400.7194
0.346875 119100775559.80154 119072729170.71376
0.3472222222222222 119437515034.98082 119409493793.34663
0.34756944444444443 119774310513.55623 119746314395.42323
0.34791666666666665 120111158115.03075 120083187096.01335
0.3482638888888889 120448053951.23956 120420108006.52002
0.3486111111111111 120784994126.41875 120757073230.7481
0.3489583333333333 121121974737.274 121094078864.97285
0.34930555555555554 121458991873.04996 121431120998.0096
0.34965277777777776 121796041615.59955 121768195711.28275
0.35 122133120039.45381 122105299078.89575
0.3503472222222222 122470223211.8913 122442427167.70064
0.3506944444444444 122807347193.00891 122779576037.36855
0.35104166666666664 123144488035.79173 123116741740.46002
0.35138888888888886 123481641786.18388 123453920322.49532
0.35173611111111114 123818804483.1595 123791107822.02585
0.35208333333333336 124155972158.79343 124128300270.70476
0.3524305555555556 124493140838.33327 124465493693.35866
0.3527777777777778 124830306540.27031 124802684108.05916
0.353125 125167465276.41154 125139867526.1943
0.35347222222222224 125504613051.95192 125477039952.54123
0.35381944444444446 125841745865.54643 125814197385.33807
0.3541666666666667 126178859709.3825 126151335816.35645
0.3545138888888889 126515950569.2531 126488451230.97441
0.3548611111111111 126853014424.62949 126825539608.24942
0.35520833333333335 127190047248.7341 127162596920.99113
0.35555555555555557 127527045008.61467 127499619135.83543
0.3559027777777778 127864003665.21707 127836602213.31755
0.35625 128200919173.4599 128173542107.94623
0.35659722222222223 128537787482.30777 128510434768.27753
0.35694444444444445 128874604534.84639 128847276136.98946
0.3572916666666667 129211366268.35649 129184062150.95616
0.3576388888888889 129548068614.38858 129520788741.32262
0.3579861111111111 129884707498.83815 129857451833.57996
0.35833333333333334 130221278842.02068 130194047347.6401
0.35868055555555556 130557778558.74692 130530571197.9115
0.3590277777777778 130894202558.3982 130867019293.3743
0.359375 131230546745.00253 131203387537.65631
0.3597222222222222 131566807017.31064 131539671829.10915
0.36006944444444444 131902979268.87138 131875868060.88373
0.36041666666666666 132239059388.10902 132211972121.00731
0.3607638888888889 132575043258.39922 132547979892.45976
0.3611111111111111 132910926758.14575 132883887253.25021
0.3614583333333333 133246705760.85745 133219690076.49397
0.36180555555555555 133582376135.2256 133555384230.4897
0.36215277777777777 133917933745.20105 133890965578.79694
0.3625 134253374450.07135 134226429980.31303
0.3628472222222222 134588694104.53915 134561773289.35158
0.36319444444444443 134923888558.7994 134896991355.71945
0.36354166666666665 135258953658.6178 135232080024.79553
0.3638888888888889 135593885245.40858 135567035137.60841
0.3642361111111111 135928679156.31342 135901852530.91522
0.3645833333333333 136263331224.27971 136236528037.27995
0.36493055555555554 136597837278.1392 136571057485.15208
0.36527777777777776 136932193142.68715 136905436698.94585
0.365625 137266394638.76125 137239661499.11905
0.3659722222222222 137600437583.32104 137573727702.25247
0.3663194444444444 137934317789.52704 137907631121.129
0.36666666666666664 138268031066.82056 138241367564.81372
0.36701388888888886 138601573221.00357 138574932838.73328
0.36736111111111114 138934940054.31818 138908322744.75583
0.36770833333333336 139268127365.52686 139241533081.27103
0.3680555555555556 139601130949.993 139574559643.27066
0.3684027777777778 139933946599.761 139907398222.42868
0.36875 140266570103.63657 140240044607.18158
0.36909722222222224 140598997247.2679 140572494582.80957
0.36944444444444446 140931223813.22617 140904743931.51703
0.3697916666666667 141263245581.08652 141236788432.51367
0.3701388888888889 141595058327.50925 141568623862.09525
0.3704861111111111 141926657826.32114 141900245993.72552
0.37083333333333335 142258039848.59683 142231650598.1173
0.37118055555555557 142589200162.7401 142562833443.31363
0.3715277777777778 142920134534.56598 142893790294.7702
0.371875 143250838727.3822 143224516915.43652
0.37222222222222223 143581308502.0714 143555009065.8384
0.37256944444444445 143911539617.17294 143885262504.1595
0.3729166666666667 144241527828.9654 144215272986.32397
0.3732638888888889 144571268891.54877 144545036266.07874
0.3736111111111111 144900758556.9267 144874548095.0755
0.37395833333333334 145229992575.0895 145203804222.95407
0.37430555555555556 145558966694.09662 145532800397.4244
0.3746527777777778 145887676660.15952 145861532364.35
0.375 146216118217.7243 146189995867.8303
0.3753472222222222 146544287109.55548 146518186650.28412
0.37569444444444444 146872179076.81842 146846100452.53268
0.37604166666666666 147199789859.1629 147173733013.88293
0.3763888888888889 147527115194.8066 147501080072.21097
0.3767361111111111 147854150820.61862 147828137364.04544
0.3770833333333333 148180892472.20294 148154900624.6514
0.37743055555555555 148507335883.98175 148481365588.11343
0.37777777777777777 148833476789.28027 148807527987.42014
0.378125 149159310920.4097 149133383554.5479
0.3784722222222222 149484834008.7516 149458928020.54443
0.37881944444444443 149810041784.84204 149784157115.6133
0.37916666666666665 150134929978.45563 150109066569.19806
0.3795138888888889 150459494318.68988 150433652110.06665
0.3798611111111111 150783730534.04965 150757909466.39514
0.3802083333333333 151107634352.5313 151081834365.8531
0.38055555555555554 151431201501.70776 151405422535.68747
0.38090277777777776 151754427708.81253 151728669702.8075
0.38125 152077308700.82486 152051571593.8693
0.3815972222222222 152399840204.5543 152374123935.36072
0.3819444444444444 152722017946.72565 152696322453.68634
0.38229166666666664 153043837654.06378 153018162875.2518
0.38263888888888886 153365295053.37878 153339640926.5497
0.38298611111111114 153686385871.65097 153660752334.24405
0.38333333333333336 154007105836.1159 153981492825.25558
0.3836805555555556 154327450674.34976 154301858126.84686
0.3840277777777778 154647416114.3546 154621843966.70776
0.384375 154966997884.6437 154941446073.0409
0.38472222222222224 155286191714.32657 155260660174.64636
0.38506944444444446 155604993333.19507 155579482001.008
0.3854166666666667 155923398471.8084 155897907282.37833
0.3857638888888889 156241402861.57892 156215931749.86462
0.3861111111111111 156559002234.8574 156533551135.51373
0.38645833333333335 156876192325.0192 156850761172.3986
0.38680555555555557 157192968866.54962 157167557594.7035
0.3871527777777778 157509327595.1296 157483936137.80972
0.3875 157825264247.72174 157799892538.3817
0.38784722222222223 158140774562.65585 158115422534.45258
0.38819444444444445 158455854279.71542 158430521865.51022
0.3885416666666667 158770499140.2226 158745186272.5828
0.3888888888888889 159084704887.12476 159059411498.32532
0.3892361111111111 159398467265.0805 159373193287.10522
0.38958333333333334 159711782020.5453 159686527385.0881
0.38993055555555556 160024644901.8576 159999409540.3244
0.3902777777777778 160337051659.32532 160311835502.83493
0.390625 160648998045.3113 160623801024.69733
0.3909722222222222 160960479814.3197 160935301860.13165
0.39131944444444444 161271492723.08224 161246333765.58704
0.39166666666666666 161582032530.64392 161556892499.82764
0.3920138888888889 161892094998.44955 161866973824.01852
0.3923611111111111 162201675890.4299 162176573501.81216
0.3927083333333333 162510770973.08755 162485687299.43448
0.39305555555555555 162819376015.58347 162794310985.77115
0.39340277777777777 163127486789.82272 163102440332.45343
0.39375 163435099070.54108 163410071113.94464
0.3940972222222222 163742208635.3911 163717199107.62656
0.39444444444444443 164048811265.02805 164023820093.88495
0.39479166666666665 164354902743.19656 164329929856.19638
0.3951388888888889 164660478856.8164 164635524181.21426
0.3954861111111111 164965535396.06885 164940598858.85468
0.3958333333333333 165270068154.4826 165245149682.383
0.39618055555555554 165574072929.02042 165549172448.49966
0.39652777777777776 165877545520.1649 165852662957.42682
0.396875 166180481732.0045 166155617012.99368
0.3972222222222222 166482877372.3199 166458030422.72345
0.3975694444444444 166784728252.6701 166759898997.9189
0.39791666666666664 167086030188.4782 167061218553.74847
0.39826388888888886 167386778999.11792 167361984909.3326
0.39861111111111114 167686970507.999 167662193887.82953
0.39895833333333336 167986600542.65347 167961841316.52103
0.3993055555555556 168285664934.822 168260923026.89914
0.3996527777777778 168584159520.53906 168559434854.75113
0.4 168882080140.2194 168857372640.246
0.40034722222222224 169179422638.74362 169154732228.02032
0.40069444444444446 169476182865.54407 169451509467.26364
0.4010416666666667 169772356674.69055 169747700211.8047
0.4013888888888889 170067939924.97623 170043300320.19696
0.4017361111111111 170362928480.00293 170338305655.80414
0.40208333333333335 170657318208.2671 170632712086.8861
0.40243055555555557 170951104983.24536 170926515486.6843
0.4027777777777778 171244284683.47995 171219711733.5075
0.403125 171536853192.66406 171512296710.81668
0.40347222222222223 171828806399.7275 171804266307.31134
0.40381944444444445 172120140198.92194 172095616417.01395
0.4041666666666667 172410850489.90628 172386342939.35602
0.4045138888888889 172700933177.83163 172676441779.26257
0.4048611111111111 172990384173.4268 172965908847.23822
0.40520833333333334 173279199393.0833 173254740059.4514
0.40555555555555556 173567374758.94012 173542931337.81992
0.4059027777777778 173854906198.96912 173830478610.0956
0.40625 174141789647.0597 174117377809.9497
0.4065972222222222 174428021043.10318 174403624877.05692
0.40694444444444444 174713596333.07855 174689215757.18076
0.40729166666666666 174998511469.1361 174974146402.25806
0.4076388888888889 175282762409.68262 175258412770.48343
0.4079861111111111 175566345119.4654 175542010826.39365
0.4083333333333333 175849255569.65717 175824936540.9523
0.40868055555555555 176131489737.93997 176107185891.63412
0.40902777777777777 176413043608.5895 176388754862.5089
0.409375 176693913172.55933 176669639444.32568
0.4097222222222222 176974094427.56485 176949835634.5971
0.41006944444444443 177253583378.16724 177229339437.68314
0.41041666666666665 177532376035.85703 177508146864.87463
0.4107638888888889 177810468419.13824 177786253934.47742
0.4111111111111111 178087856553.612 178063656671.89597
0.4114583333333333 178364536472.0594 178340351109.71655
0.41180555555555554 178640504214.52585 178616333287.791
0.41215277777777776 178915755828.40366 178891599253.3197
0.4125 179190287368.5156 179166145060.93515
0.4128472222222222 179464094897.19775 179439966772.7847
0.4131944444444444 179737174484.38263 179713060458.61356
0.41354166666666664 180009522207.68195 179985422195.8479
0.41388888888888886 180281134152.4692 180257048069.67722
0.41423611111111114 180552006411.96265 180527934173.13712
0.41458333333333336 180822135087.30725 180798076607.19174
0.4149305555555556 181091516287.65744 181067471480.81625
0.4152777777777778 181360146130.25928 181336114911.0788
0.415625 181628020740.5321 181604003023.22263
0.41597222222222224 181895136252.151 181871131950.74817
0.41631944444444446 182161488807.1285 182137497835.49496
0.4166666666666667 182427074555.89603 182403096827.7229
0.4170138888888889 182691889657.3855 182667925086.19415
0.4173611111111111 182955930279.1111 182931978778.25446
0.41770833333333335 183219192597.24976 183195254079.9141
0.41805555555555557 183481672796.72305 183457747175.9295
0.4184027777777778 183743367071.27774 183719454259.88382
0.41875 184004271623.56656 183980371534.26794
0.41909722222222223 184264382665.229 184240495210.56085
0.41944444444444445 184523696416.97165 184499821509.31046
0.4197916666666667 184782209108.6488 184758346660.21378
0.4201388888888889 185039916979.34235 185016066902.197
0.4204861111111111 185296816277.4419 185272978483.49585
0.42083333333333334 185552903260.72488 185529077661.73508
0.42118055555555556 185808174196.4357 185784360704.0085
0.4215277777777778 186062625361.36575 186038823886.95804
0.421875 186316253041.93253 186292463496.8536
0.4222222222222222 186569053534.259 186545275829.6721
0.42256944444444444 186821023144.25238 186797257191.1761
0.42291666666666666 187072158187.68317 187048403896.99332
0.4232638888888889 187322454990.26373 187298712272.6947
0.4236111111111111 187571909887.7268 187548178653.87338
0.4239583333333333 187820519225.90378 187796799386.22247
0.42430555555555555 188068279360.8027 188044570825.61362
0.42465277777777777 188315186658.68658 188291489338.1749
0.425 188561237496.15063 188537551300.3681
0.4253472222222222 188806428260.20047 188782753099.067
0.42569444444444443 189050755348.32858 189027091131.6341
0.42604166666666665 189294215168.59256 189270561805.9983
0.4263888888888889 189536804139.69107 189513161540.73145
0.4267361111111111 189778518691.04153 189754886765.12534
0.4270833333333333 190019355262.85602 189995733919.2685
0.42743055555555554 190259310306.21796 190235699454.1221
0.42777777777777776 190498380283.1583 190474779831.59653
0.428125 190736561666.73148 190712971524.62717
0.4284722222222222 190973850941.09122 190950271017.25043
0.4288194444444444 191210244601.56586 191186674804.67883
0.42916666666666664 191445739154.73404 191422179393.37683
0.42951388888888886 191680331118.4997 191656781301.13568
0.42986111111111114 191914017022.16687 191890477057.1486
0.43020833333333336 192146793406.51456 192123263202.08496
0.4305555555555556 192378656823.87125 192355136288.16556
0.4309027777777778 192609603838.18912 192586092879.23636
0.43125 192839631025.1179 192816129550.8425
0.43159722222222224 193068734972.07895 193045242890.30237
0.43194444444444446 193296912278.33893 193273429496.78113
0.4322916666666667 193524159555.08292 193500685981.364
0.4326388888888889 193750473425.48758 193727008967.12952
0.4329861111111111 193975850524.79422 193952395089.22232
0.43333333333333335 194200287500.38147 194176840994.92593
0.43368055555555557 194423781011.83746 194400343343.73517
0.4340277777777778 194646327731.03226 194622898807.42828
0.434375 194867924342.18988 194844504070.13895
0.43472222222222223 195088567541.95993 195065155828.42813
0.43506944444444445 195308254039.48886 195284850791.35526
0.4354166666666667 195526980556.4916 195503585680.5497
0.4357638888888889 195744743827.32224 195721357230.28186
0.4361111111111111 195961540599.0449 195938162187.53357
0.43645833333333334 196177367631.50427 196153997312.0687
0.43680555555555556 196392221697.39572 196368859376.50357
0.4371527777777778 196606099582.33536 196582745166.37695
0.4375 196818998084.92975 196795651480.21936
0.4378472222222222 197030914016.8453 197007575129.6229
0.43819444444444444 197241844202.87772 197218512939.31064
0.43854166666666666 197451785481.02054 197428461747.20493
0.4388888888888889 197660734702.5343 197637418404.49683
0.4392361111111111 197868688732.01462 197845379775.714
0.4395833333333333 198075644447.4605 198052342738.78903
0.43993055555555555 198281598740.3422 198258304185.12738
0.44027777777777777 198486548515.66864 198463261019.675
0.440625 198690490692.05524 198667210160.9855
0.4409722222222222 198893422201.79044 198870148541.2874
0.44131944444444443 199095339990.90286 199072073106.55093
0.44166666666666665 199296241019.22778 199272980816.55444
0.4420138888888889 199496122260.4731 199472868644.95068
0.4423611111111111 199694980702.2857 199671733579.3328
0.4427083333333333 199892813346.31696 199869572621.30005
0.44305555555555554 200089617208.2879 200066382786.523
0.44340277777777776 200285389318.05463 200262161104.8089
0.44375 200480126719.6732 200456904620.16638
0.4440972222222222 200673826471.4638 200650610390.8699
0.4444444444444444 200866485646.07535 200843275489.52414
0.44479166666666664 201058101330.54916 201034897003.1278
0.44513888888888886 201248670626.3829 201225472033.1375
0.44548611111111114 201438190649.5936 201414997695.53098
0.44583333333333336 201626658530.78098 201603471120.86993
0.4461805555555556 201814071415.19022 201790889454.3631
0.4465277777777778 202000426462.77417 201977249855.9289
0.446875 202185720848.25592 202162549500.257
0.44722222222222224 202369951761.19025 202346785576.8707
0.44756944444444446 202553116406.02542 202529955290.18817
0.4479166666666667 202735212002.16437 202712055859.58392
0.4482638888888889 202916235784.0257 202893084519.44968
0.4486111111111111 203096185001.10413 203073038519.2547
0.44895833333333335 203275056918.03098 203251915123.60672
0.44930555555555557 203452848814.63425 203429711612.31143
0.4496527777777778 203629557985.998 203606425280.43228
0.45 203805181742.522 203782053438.34998
0.45034722222222223 203979717409.9808 203956593411.82138
0.45069444444444445 204153162329.58224 204130042542.0386
0.4510416666666667 204325513858.0259 204302398185.6867
0.4513888888888889 204496769367.56146 204473657715.00253
0.4517361111111111 204666926246.04636 204643818517.83203
0.45208333333333334 204835981897.00278 204812877997.68796
0.45243055555555556 205003933739.67554 204980833573.80676
0.4527777777777778 205170779209.08835 205147682681.20544
0.453125 205336515756.1004 205313422770.7382
0.4534722222222222 205501140847.46246 205478051309.1522
0.45381944444444444 205664651965.8727 205641565779.14368
0.45416666666666666 205827046610.03238 205803963679.4132
0.4545138888888889 205988322294.70035 205965242524.721
0.4548611111111111 206148476550.74863 206125399845.94147
0.4552083333333333 206307506925.2161 206284433190.11777
0.45555555555555555 206465410981.36337 206442340120.51605
0.45590277777777777 206622186298.72565 206599118216.67892
0.45625 206777830473.16702 206754765074.47916
0.4565972222222222 206932341116.93314 206909278306.17267
0.45694444444444443 207085715858.7037 207062655540.45105
0.45729166666666665 207237952343.64542 207214894422.49426
0.4576388888888889 207389048233.4635 207365992614.0225
0.4579861111111111 207539001206.4538 207515947793.34787
0.4583333333333333 207687808957.55365 207664757655.4258
0.45868055555555554 207835469198.39343 207812419911.90598
0.45902777777777776 207981979657.3467 207958932291.18295
0.459375 208127338079.58066 208104292538.44647
0.4597222222222222 208271542227.10602 208248498415.73123
0.4600694444444444 208414589878.82684 208391547701.9668
0.46041666666666664 208556478830.58926 208533438193.02625
0.46076388888888886 208697206895.23068 208674167701.77563
0.46111111111111114 208836771902.62805 208813734058.12192
0.46145833333333336 208975171699.74612 208952135109.06137
0.4618055555555556 209112404150.68518 209089368718.72736
0.4621527777777778 209248467136.7282 209225432768.43744
0.4625 209383358556.38834 209360325156.74078
0.46284722222222224 209517076325.45508 209494043799.46445
0.46319444444444446 209649618377.04074 209626586629.7598
0.4635416666666667 209780982661.62646 209757951598.1486
0.4638888888888889 209911167147.10767 209888136672.56818
0.4642361111111111 210040169818.8392 210017139838.41696
0.46458333333333335 210167988679.67993 210144959098.59897
0.46493055555555557 210294621750.03778 210271592473.5684
0.4652777777777778 210420067067.91296 210397038001.37366
0.465625 210544322688.94226 210521293737.7009
0.46597222222222223 210667386686.44196 210644357755.91742
0.46631944444444445 210789257151.45105 210766228147.11453
0.4666666666666667 210909932192.7735 210886903020.15018
0.4670138888888889 211029409937.02036 211006380501.6909
0.4673611111111111 211147688528.65186 211124658736.25348
0.46770833333333334 211264766130.01825 211241735886.2469
0.46805555555555556 211380640921.40158 211357610132.01254
0.4684027777777778 211495311101.0553 211472279671.8654
0.46875 211608774885.2453 211585742722.13397
0.4690972222222222 211721030508.28946 211697997517.2003
0.46944444444444444 211832076222.59683 211809042309.53906
0.46979166666666666 211941910298.7071 211918875369.75717
0.4701388888888889 212050531025.32907 212027494986.63168
0.4704861111111111 212157936709.3787 212134899467.14874
0.4708333333333333 212264125676.01736 212241087136.54108
0.47118055555555555 212369096268.68915 212346056338.32568
0.47152777777777777 212472846849.15775 212449805434.34055
0.471875 212575375797.54352 212552332804.78177
0.4722222222222222 212676681512.3594 212653636848.23944
0.47256944444444443 212776762410.5471 212753715981.73398
0.47291666666666665 212875616927.5122 212852568640.75104
0.4732638888888889 212973243517.15988 212950193279.27713
0.4736111111111111 213069640651.92886 213046588369.83398
0.4739583333333333 213164806822.82602 213141752403.51294
0.47430555555555554 213258740539.4605 213235683890.00873
0.47465277777777776 213351440330.07687 213328381357.6531
0.475 213442904741.5882 213419843353.4479
0.4753472222222222 213533132339.60892 213510068443.0973
0.4756944444444444 213622121708.48685 213599055211.04074
0.47604166666666664 213709871451.33524 213686802260.48425
0.47638888888888886 213796380190.06412 213773308213.43207
0.47673611111111114 213881646565.41138 213858571710.71777
0.47708333333333336 213965669236.9732 213942591412.03452
0.4774305555555556 214048446883.23468 214025365995.96585
0.4777777777777778 214129978201.59903 214106894160.015
0.478125 214210261908.41766 214187174620.63437
0.47847222222222224 214289296739.0186 214266206113.25464
0.47881944444444446 214367081447.7352 214343987392.3132
0.4791666666666667 214443614807.93442 214420517231.28247
0.4795138888888889 214518895612.04456 214495794422.69736
0.4798611111111111 214592922671.58224 214569817778.18277
0.48020833333333335 214665694817.17972 214642586128.4804
0.48055555555555557 214737210898.61115 214714098323.47534
0.4809027777777778 214807469784.81863 214784353232.2219
0.48125 214876470363.938 214853349742.96954
0.48159722222222223 214944211543.3238 214921086763.18787
0.48194444444444445 215010692249.57428 214987563219.5914
0.4822916666666667 215075911428.55582 215052778058.16434
0.4826388888888889 215139868045.42667 215116730244.1838
0.4829861111111111 215202561084.66068 215179418762.24432
0.48333333333333334 215263989550.0703 215240842616.2799
0.48368055555555556 215324152464.82938 215301000829.58752
0.4840277777777778 215383048871.49524 215359892444.8491
0.484375 215440677832.0307 215417516524.1531
0.4847222222222222 215497038427.82553 215473872149.01645
0.48506944444444444 215552129759.7171 215528958420.40503
0.48541666666666666 215605950948.01144 215582774458.75464
0.4857638888888889 215658501132.50287 215635319403.99075
0.4861111111111111 215709779472.49426 215686592415.54852
0.4864583333333333 215759785146.81567 215736592672.392
0.48680555555555555 215808517353.8437 215785319373.0327
0.48715277777777777 215855975311.51974 215832771735.54855
0.4875 215902158257.36795 215878948997.60135
0.4878472222222222 215947065448.5129 215923850416.45462
0.48819444444444443 215990696161.6965 215967475268.9907
0.48854166666666665 216033049693.29498 216009822851.7274
0.4888888888888889 216074125359.33496 216050892480.83426
0.4892361111111111 216113922495.50934 216090683492.14844
0.4895833333333333 216152440457.19272 216129195241.19
0.48993055555555554 216189678619.45642 216166427103.177
0.49027777777777776 216225636377.0828 216202378473.04016
0.490625 216260313144.5798 216237048765.4365
0.4909722222222222 216293708356.19412 216270437414.7634
0.4913194444444444 216325821465.92474 216302543875.1719
0.49166666666666664 216356651947.53568 216333367620.57913
0.49201388888888886 216386199294.56833 216362908144.68094
0.49236111111111114 216414463020.35336 216391164960.96387
0.49270833333333336 216441442658.02246 216418137602.71637
0.4930555555555556 216467137760.51886 216443825623.04013
0.4934027777777778 216491547900.60858 216468228594.86057
0.49375 216514672670.89026 216491346110.93713
0.49409722222222224 216536511683.8049 216513177783.87283
0.49444444444444446 216557064571.64536 216533723246.12375
0.4947916666666667 216576330986.56503 216552982150.0078
0.4951388888888889 216594310600.58646 216570954167.71332
0.4954861111111111 216611003105.6093 216587638991.30685
0.49583333333333335 216626408213.41766 216603036332.74078
0.49618055555555557 216640525655.68777 216617145923.86063
0.4965277777777778 216653355183.99384 216629967516.41144
0.496875 216664896569.81512 216641500882.04428
0.49722222222222223 216675149604.5413 216651745812.3219
0.49756944444444445 216684114099.47784 216660702118.72418
0.4979166666666667 216691789885.85117 216668369632.6529
0.4982638888888889 216698176814.81287 216674748205.43655
0.4986111111111111 216703274757.44397 216679837708.33395
0.49895833333333334 216707083604.75848 216683638032.53833
0.49930555555555556 216709603267.70645 216686149089.18002
0.4996527777777778 216710833677.1769 216687370809.32965
0.5 216710774784.0 216687303144.0


==> Fernandez_Saeed.dat <==
t UKn0 UBRt UBRt2
0.16666666666666666 0.05208700764256324 0.07500000000000001 1174.7180801709721
0.17083333333333334 0.04728927801332368 0.0679462983599816 1064.236602188822
0.175 0.04238263416636215 0.061702685609391156 966.4434717394273
0.17916666666666667 0.037477132924670385 0.05616003973322811 879.6295207699097
0.18333333333333332 0.03266820543838595 0.05122600915238032 802.3482550173978
0.1875 0.02803664833482681 0.046822130772748057 733.3707142783571
0.19166666666666668 0.02364861124995789 0.04288149341947748 671.6488749945701
0.19583333333333333 0.019555779947486036 0.039346834352491485 616.2858361515206
0.2 0.01579585715265941 0.036168981481481476 566.5114198355382
0.20416666666666666 0.012393371178440955 0.033305572907026626 521.6621155244889
0.20833333333333334 0.00936079158000068 0.030719999999999994 481.16452563803
0.2125 0.006699897794273668 0.02838053148753452 444.52164617691164
0.21666666666666667 0.0044033276710999285 0.026259584748433176 411.3014530902181
0.22083333333333333 0.0024562249951827677 0.024333117334671993 381.1273717328118
0.225 0.0008379058902328927 0.02258011707790705 353.6702904505966
0.22916666666666666 0.0004765289310752824 0.020982173348814977 328.64184525512616
0.23333333333333334 0.0015146977697861471 0.019523115368596418 305.7887547300531
0.2375 0.002305605216964155 0.01818870612081223 284.8880258004607
0.24166666666666667 0.0028785059586882225 0.01696638252688818 265.74288412576544
0.24583333333333332 0.0032619830980239466 0.015845034244667634 248.17930944185696
0.25 0.003483245149911817 0.014814814814814815 232.04307756463646
0.25416666666666665 0.003567633762865018 0.013866979983375518 217.1972280512025
0.25833333333333336 0.0035383243213830736 0.012993748923955162 203.5198905356299
0.2625 0.003416194151325779 0.012188184811731582 190.902414170751
0.26666666666666666 0.003219828169977744 0.011444091796874998 179.24775393233824
0.2708333333333333 0.0029656294177396137 0.010755925912958233 168.46907518575338
0.275 0.002668001773372498 0.010118717857260304 158.48854420096743
0.2791666666666667 0.0023395739824576176 0.009528005910936667 149.2362774873759
0.2833333333333333 0.0019914375411068446 0.008979777540977719 140.64942711066345
0.2875 0.0016333755543518507 0.008470418453230124 132.67138271497686
0.2916666666666667 0.0012740649978897926 0.00799666805497709 125.25107393742972
0.29583333333333334 0.0009212404316543109 0.007555580443497618 118.34235937550484
0.3 0.000581812756446848 0.007144490169181527 111.9034903378841
0.30416666666666664 0.00026194173456223284 0.006760982132660966 105.89663934599643
0.30833333333333335 3.293455938741625e-05 0.006402865068689402 100.28748481446124
0.3125 0.0002981066287458489 0.006068148148148148 95.04484457047509
0.31666666666666665 0.0005296274995385393 0.005755020296038245 90.14035191342701
0.32083333333333336 0.0007243629258898606 0.0054618318796373815 85.5481687981898
0.325 0.000880046581933258 0.005187078468826305 81.24473147461097
0.32916666666666666 0.0009953294263026552 0.004929386411288849 77.20852455320153
0.3333333333333333 0.001069813689841125 0.004687500000000001 73.41988001068576
0.3375 0.0011040638321739816 0.004460270040080403 69.86079811369808
0.3416666666666667 0.0010995891412937063 0.00424664364749885 66.51478763680137
0.3458333333333333 0.0010587952064144387 0.004045655133901598 63.366723092409636
0.35 0.0009849040768611624 0.0038564178505869472 60.40271698371421
0.3541666666666667 0.0008818453442669086 0.003678116880784472 57.61000534452772
0.35833333333333334 0.0007541224944188461 0.003510002483326757 54.97684504811936
0.3625 0.0006066605459228907 0.00335138420284211 52.49242155570676
0.36666666666666664 0.0004446421422587453 0.00320162557202377 50.146765938587365
0.37083333333333335 0.00027333985034307297 0.003060139340575992 47.93068014956125
0.375 9.795244213612354e-05 0.0029263831732967535 45.83566964239732
0.37916666666666665 7.654756612431253e-05 0.002799855766596791 43.85388254522943
0.38333333333333336 0.00024554879929630167 0.0026800933387173425 41.97805468716063
0.3875 0.00040491333098566505 0.002566666454114601 40.20145985888986
0.39166666666666666 0.0005510629713603308 0.002459177147030718 38.51786475947004
0.3958333333333333 0.0006810377753139164 0.0023572563132572655 36.92148814373971
0.4 0.0007925266927833511 0.0022605613425925922 35.406963739721135
0.4041666666666667 0.000883871849312678 0.0021687739675644714 33.96930655336157
0.4083333333333333 0.0009540492965922989 0.002081598306689164 32.60388222028055
0.4125 0.0010026301314676922 0.0019987590829156163 31.306379101425676
0.4166666666666667 0.0010297265947422968 0.0019199999999999996 30.072782852376875
0.42083333333333334 0.0010359281022697309 0.0018450822614070072 28.899353225034066
0.425 0.0010222321321983485 0.0017737832179709075 27.782602886056978
0.42916666666666664 0.0009899745216316875 0.001705895131998123 26.719278059117894
0.43333333333333335 0.0009407630639447915 0.0016412240467770735 25.70634081813863
0.4375 0.0008764174131537322 0.0015795887516004135 24.740952876529335
0.44166666666666665 0.000798917275079584 0.0015208198334169996 23.820460733300738
0.44583333333333336 0.0007103597837222801 0.0014647588071312482 22.94238205102324
0.45 0.0006129259121181195 0.0014112573173691906 22.104393153162288
0.45416666666666666 0.0005088548303999255 0.0013601764052451773 21.30431753951292
0.4583333333333333 0.00040042436826920807 0.001311385834300936 20.540115328445385
0.4625 0.00028993521665539096 0.0012647634703584004 19.809873543597284
0.4666666666666667 0.00017969624638222104 0.0012201947105372761 19.111797170628318
0.4708333333333333 7.200834122034841e-05 0.0011775719571444029 18.444200916797964
0.475 3.0855571756635576e-05 0.0011367941325507644 17.805501612528793
0.4791666666666667 0.00012667609086985251 0.0010977662315386236 17.194211199860995
0.48333333333333334 0.00021331959637365728 0.0010603989079305113 16.60893025786034
0.4875 0.0002887774512159991 0.0010246080926076657 16.048342019676245
0.49166666666666664 0.0003512115160509963 0.0009903146402917271 15.51120684011606
0.49583333333333335 0.0003990044826792214 0.0009574440027031634 14.996357076355615
0.5 0.000430812757201646 0.000925925925925926 14.502692347789779


==> Kernel_Upper_arppox.dat <==
t UK0 UKn0 UBLt UBRt
0.014084507042253521 0.035896725074089184 0.03597141428829234 0.03598501329257843 0.07293113425925926
0.014436619718309859 0.03170027001035479 0.03237429798449591 0.032602800972895446 0.06607200810815342
0.014788732394366197 0.027631851522788776 0.028740961975467508 0.02960892189009131 0.06000062464447161
0.015140845070422536 0.023760672998484708 0.025155664930996052 0.02695107292190068 0.05461087197052525
0.015492957746478873 0.020137839769334358 0.021688477880622028 0.024584988554033335 0.04981294601411055
0.01584507042253521 0.016798270549461067 0.018395808000703732 0.022473059706427146 0.045530548075891776
0.01619718309859155 0.013762779000140366 0.015320989257325265 0.020583213926669508 0.04169861271751274
0.016549295774647886 0.01104022699290975 0.0124950556494472 0.018888003131993326 0.038261456784511885
0.016901408450704224 0.008629662558213467 0.009937734943994787 0.017363857024241747 0.03517126459262118
0.017253521126760565 0.006522369076196184 0.007658648119789732 0.015990469411395408 0.03238684279018541
0.017605633802816902 0.004703766784292992 0.005658667321263528 0.014750291658902081 0.029872592592592586
0.01795774647887324 0.0031551229720244295 0.0039313684782938205 0.013628112888213468 0.027597658030220195
0.018309859154929577 0.0018550420082331868 0.002464509925541344 0.01261071072576192 0.025535217345071692
0.018661971830985915 0.0007807203335249361 0.0012414719615769247 0.011686559670935813 0.02366189129708363
0.019014084507042252 9.103591167815276e-05 0.00024260147370029481 0.01084558671177055 0.021957247335981762
0.01936619718309859 0.0007830223174925133 0.0005535818246700283 0.010078965834108696 0.02040338268737969
0.01971830985915493 0.0013170596846784597 0.001169347214733679 0.009378944666543374 0.018984572641414836
0.02007042253521127 0.0017136061884958896 0.0016268988232678654 0.008738697772872214 0.017686972907988895
0.020422535211267606 0.0019915305743058993 0.0019477089199502042 0.008152202117453435 0.016498366959499095
0.020774647887323944 0.0021680165976573386 0.0021520313799878363 0.007614131041664649 0.01540795093120554
0.02112676056338028 0.0022585686447735556 0.002258579611154805 0.007119763744031567 0.014406149977137633
0.02147887323943662 0.0022770897521594453 0.00228434726935413 0.0066649077854405055 0.01348446105250694
0.021830985915492956 0.002236005901938904 0.0022445465199951837 0.006245832569846995 0.012635317964054402
0.022183098591549297 0.0021464139571701294 0.0021526372493357584 0.00585921210014814 0.011851975238414138
0.022535211267605635 0.0020182347737245543 0.0020204211829539173 0.005502075594211074 0.01112840793750904
0.022887323943661973 0.0018603574172501246 0.0018581769489159241 0.005171764779930092 0.010459225024541365
0.02323943661971831 0.00168076478792375 0.0016748153186928114 0.004865896880520462 0.009839594274392207
0.023591549295774648 0.0014866350489751746 0.001478037756265032 0.004582332459924696 0.009265177044180504
0.023943661971830985 0.0012844168730602647 0.0012744856179098174 0.0043191474295002745 0.00873207148612436
0.024295774647887323 0.0010798795171126914 0.0010698715312144932 0.004074608626119555 0.008236763005928443
0.02464788732394366 0.0008781410336995223 0.000869088362045071 0.0038471524625004537 0.007776080953923521
0.025 0.0006836795008332987 0.0006762945416100206 0.003635366226274429 0.0073471606897514445
0.02535211267605634 0.0005003330147302613 0.0004949772328933764 0.003437971667637629 0.006947410289900477
0.025704225352112677 0.0003312944169486992 0.00032799679603612986 0.0032538105685746884 0.0065744812752206614
0.026056338028169014 0.0001791064008721347 0.00017761725760714534 0.003081832031347413 0.006226242826246775
0.02640845070422535 4.566188734328114e-05 4.5528043906794814e-05 0.0029210812616353465 0.005900759030635573
0.02676056338028169 6.778650462626981e-05 6.713781037459232e-05 0.0027706896535772242 0.005596268771668362
0.027112676056338027 0.00016060530785853014 0.0001597843046859137 0.0026298660109564252 0.005311167921537819
0.027464788732394368 0.00023274609049953724 0.00023232818850089213 0.0024978887616957128 0.00504399354964379
0.027816901408450705 0.0002846983395639097 0.0002851670902863656 0.002374099042333564 0.00479340989569967
0.028169014084507043 0.0003174304210204313 0.00031913860869194473 0.0022578945457909 0.004558195891203704
0.02852112676056338 0.0003323206062576975 0.00033547010042498504 0.002148724039955066 0.0043372340416754085
0.028873239436619718 0.0003310808234411361 0.00033571996486903683 0.002046082476783667 0.004129500506759589
0.029225352112676056 0.0003156761960704368 0.000321712099865098 0.0019495066220784913 0.003934056236496519
0.029577464788732393 0.0002882435796192168 0.000295465840427358 0.0018585711450618133 0.0037500390402794757
0.02992957746478873 0.0002510122147339684 0.00025912407198937535 0.0017728851146239675 0.0035766564807165383
0.03028169014084507 0.00020622932173437012 0.00021488233460127687 0.0016920888557872317 0.003413179498157828
0.03063380281690141 0.00015609300829733704 0.00016492162634640234 0.0016158511257023923 0.0032589366833578456
0.030985915492957747 0.00010269430462424082 0.00011134731016945021 0.0015438665734922414 0.0031133091258819094
0.031338028169014084 4.796952569476172e-05 5.6136075455556014e-05 0.0014758534525918185 0.002975725774661184
0.03169014084507042 6.336460390566681e-06 1.092356325930795e-06 0.0014115515580023245 0.002845659254743236
0.03204225352112676 5.869606216744601e-05 5.2184984591604435e-05 0.0013507203641543945 0.0027226220909364234
0.0323943661971831 0.00010781440960456098 0.0001023254861440873 0.0012931373419344506 0.0026061632948445462
0.032746478873239435 0.00015263534637524923 0.00014819975219169886 0.0012385964359231969 0.002495865276850252
0.03309859154929577 0.00019233920643102533 0.00018892272864707064 0.0011869066850772295 0.002391341049031993
0.03345070422535211 0.00022633379940005746 0.00022384873106880103 0.0011378909719954033 0.0022922316888753617
0.03380281690140845 0.0002542401049375168 0.00025255960211072377 0.00109138488758726 0.002198204037038824
0.03415492957746479 0.000275874150842381 0.0002748475039080012 0.0010472356994323847 0.0021089486054190775
0.03450704225352113 0.0002912264408595266 0.00029069386715559274 0.001005301413413739 0.002024177674386588
0.03485915492957747 0.00030044012716459707 0.000300245940766598 0.0009654499193477226 0.0019436235603737687
0.035211267605633804 0.00030378891063868223 0.0003037922332524671 0.0009275582123387488 0.0018670370370370366
0.03556338028169014 0.0003016554232004633 0.00030173793189564344 0.0008915116824735116 0.0017941858950140282
0.03591549295774648 0.0002945106189259306 0.00029458115167384073 0.0008572034662546811 0.0017248536268887622
0.03626760563380282 0.00028289449332281305 0.0002828906248359634 0.000824533853868265 0.0016588382253862918
0.036619718309859155 0.00026739827352728916 0.0002672852133368249 0.0007934097469944176 0.0015959510840669808
0.03697183098591549 0.00024864808680456866 0.0002484154253891688 0.0007637441624176579 0.0015360159908984733
0.03732394366197183 0.00022729002223557395 0.00022694695493366494 0.0007354557771777422 0.0014788682060677268
0.03767605633802817 0.00020397645136724965 0.0002035461447420582 0.0007084685114340157 0.001424353616270954
0.038028169014084505 0.00017935346311593554 0.00017886720136100026 0.0006827111456004134 0.0013723279584988602
0.03838028169014084 0.0001540492889200354 0.00015354096024917252 0.0006581169686508686 0.0013226561070295026
0.03873239436619718 0.00012866363807780955 0.00012816500601681505 0.000634623454800634 0.0012752114179612306
0.039084507042253525 0.00010375791921851436 0.0001032949870729955 0.0006121719660421638 0.0012298751261722019
0.03943661971830986 7.984638371098437e-05 7.943701637578563e-05 0.0005907074782584824 0.0011865357900884273
0.0397887323943662 5.738828080873383e-05 5.7041110276180445e-05 0.000570178328855633 0.0011450887800858285
0.04014084507042254 3.6781155944223306e-05 3.649567624520462e-05 0.0005505359840517899 0.001105435806749306
0.040492957746478875 1.8355447657618785e-05 1.8123109614262046e-05 0.0005317348241363888 0.0010674844855683258
0.04084507042253521 2.3705424287225993e-06 2.1765933669105603e-06 0.0005137319451704852 0.0010311479349686934
0.04119718309859155 1.098757027924954e-05 1.1161790182155062e-05 0.0004964869757414096 0.0009963444048679093
0.04154929577464789 2.1606936543299333e-05 2.1781532602472515e-05 0.0004799619075124123 0.0009629969332003462
0.041901408450704225 2.9448515528669324e-05 2.964267933953858e-05 0.0004641209384229172 0.0009310330280915602
0.04225352112676056 3.454330442632117e-05 3.477328009686672e-05 0.0004489303274985544 0.0009003843735711021
0.0426056338028169 3.698778761419224e-05 3.726532726419551e-05 0.00043435826032360407 0.0008709865569026912
0.04295774647887324 3.6937855231390585e-05 3.726926113874922e-05 0.0004203747243127992 0.0008427788157816837
0.043309859154929575 3.460139939399518e-05 3.498718318619802e-05 0.0004069513929956994 0.0008157038038043633
0.04366197183098591 3.022984926111326e-05 3.0664977012585414e-05 0.0003940615185957558 0.0007897073727534001
0.04401408450704225 2.41089452308181e-05 2.458358621273646e-05 0.00038167983224861015 0.0007647383703703706
0.044366197183098595 1.6549075754911733e-05 1.7049734970762326e-05 0.00036978245126069475 0.0007407484524008836
0.04471830985915493 7.875506237297282e-06 8.386398614831907e-06 0.00035834679286045226 0.0007176919078017973
0.04507042253521127 1.5811813075951714e-06 1.0766639507226816e-06 0.00034735149394100163 0.000695525496094315
0.04542253521126761 1.1494145092447241e-05 1.101201574703509e-05 0.0003367763363353075 0.0006742082959324104
0.045774647887323945 2.1548582921071524e-05 2.11030117524636e-05 0.0003266021772032886 0.0006537015640338353
0.04612676056338028 3.144906828619682e-05 3.105139945370361e-05 0.0003168108841452005 0.0006339686036917602
0.04647887323943662 4.0925771540081876e-05 4.058386470278152e-05 0.0003073852746874019 0.0006149746421495129
0.04683098591549296 4.97394707171668e-05 4.9457392223499154e-05 0.0002983090598155368 0.0005966867161795505
0.047183098591549295 5.768531153871177e-05 5.746336666618473e-05 0.00028956679125655035 0.0005790735652612815
0.04753521126760563 6.459532667693596e-05 6.443039508907209e-05 0.00028114381223499457 0.0005621055318011331
0.04788732394366197 7.033976809133961e-05 7.022588202183759e-05 0.0002730262114510534 0.0005457544678827725
0.04823943661971831 7.48273415033591e-05 7.4756431361785e-05 0.00026520078004775214 0.0005299936480760677
0.048591549295774646 7.800445800598572e-05 7.796718355874705e-05 0.0002576549713531612 0.0005147976878705277
0.04894366197183098 7.985363425578119e-05 7.984022097769161e-05 0.00025037686320015867 0.0005001424673329634
0.04929577464788732 8.039118030266948e-05 8.039218890700827e-05 0.00024335512264166205 0.0004860050596202201
0.049647887323943665 7.966431400110919e-05 7.967128504089588e-05 0.0002365789728932943 0.0004723636640063193
0.05 7.774783468204196e-05 7.775376762273259e-05 0.00023003816234831853 0.0004591975431094653
0.05035211267605634 7.47404780243333e-05 7.474012342120227e-05 0.0002237229355214913 0.00044648696402830077
0.05070422535211268 7.076106076536456e-05 7.075102317735239e-05 0.0002176240057893132 0.0004342131431187798
0.051056338028169015 6.594450961693337e-05 6.59231760065672e-05 0.0002117325298041046 0.00042235819416317687
0.05140845070422535 6.043785493574861e-05 6.0405177238541106e-05 0.00020604008346847128 0.00041090507970129134
0.05176056338028169 5.439625750907619e-05 5.435342784351897e-05 0.0002005386393651275 0.00039983756531093115
0.05211267605633803 4.797912683796061e-05 4.792818907745954e-05 0.00019522054554476265 0.00038914017664042343
0.052464788732394366 4.1346381884006555e-05 4.128982402066998e-05 0.0001900785055817581 0.00037879815901031876
0.0528169014084507 3.465490029650393e-05 3.4595268595875884e-05 0.00018510555981409606 0.00036879743941472333
0.05316901408450704 2.8055199194306765e-05 2.799476834750099e-05 0.00018029506768984558 0.0003591245907649282
0.05352112676056338 2.1688389059072895e-05 2.162891332473787e-05 0.00017564069114816032 0.0003497667982292726
0.053873239436619716 1.5683441365452763e-05 1.5626001170946894e-05 0.0001711363789678613 0.0003407118275335827
0.054225352112676053 1.0154809447413802e-05 1.0099757171040115e-05 0.00016677635202140347 0.00033194799509611366
0.05457746478873239 5.200439995222979e-06 5.147438698823893e-06 0.00016255508937640013 0.0003234641398797927
0.054929577464788736 9.002089100189181e-07 8.483494515833585e-07 0.00015846731519091297 0.00031524959685273686
0.05528169014084507 2.6851904306353424e-06 2.7372145800022414e-06 0.00015450798635245082 0.00030729417195559235
0.05563380281690141 5.514886262095999e-06 5.568570711811723e-06 0.00015067228081406712 0.0002995881184812294
0.05598591549295775 7.567984533213188e-06 7.624797290631347e-06 0.00014695558658414423 0.0002921221147788102
0.056338028169014086 8.843243310748902e-06 8.904423266594317e-06 0.00014335349132940493 0.0002848872432002315
0.05669014084507042 9.35827964100889e-06 9.424670107421075e-06 0.00013986177255342907 0.00027787497021249634
0.05704225352112676 9.148336408681766e-06 9.220268395367563e-06 0.0001364763883154947 0.00027107712760471303
0.0573943661971831 8.264649905273643e-06 8.341883699324534e-06 0.00013319346845690853 0.00026448589472318444
0.057746478873239436 6.772470988993909e-06 6.854198215170635e-06 0.0001300093063041773 0.0002580937816724743
0.058098591549295774 4.748803137838158e-06 4.833705450767804e-06 0.00012692035082039285 0.0002518936134244405
0.05845070422535211 2.279928779725255e-06 2.366284188910765e-06 0.00012392319917808414 0.00024587851478103246
0.05880281690140845 5.411994636986551e-07 4.553754989966613e-07 0.00012101458972853455 0.0002400418961401898
0.059154929577464786 3.6176238156061224e-06 3.5344177197900204e-06 0.00011819139534418464 0.00023437744001746723
0.059507042253521124 6.851024848394329e-06 6.7724606149875934e-06 0.00011545061711224897 0.00022887908827906426
0.05985915492957746 1.0144269655564218e-05 1.0072155989658478e-05 0.00011278937835907715 0.00022354103004478364
0.060211267605633806 1.3403797610614058e-05 1.3339599485813698e-05 0.0001102049189860944 0.0002183576902220851
0.06056338028169014 1.654178560205947e-05 1.6486530016281844e-05 0.00010769459009937216 0.00021332371863486425
0.06091549295774648 1.9478045267069212e-05 1.943226716756434e-05 0.00010525584891600839 0.00020843397971287645
0.06126760563380282 2.2141616421819577e-05 2.2105346715444725e-05 0.00010288625393155419 0.00020368354270986535
0.061619718309859156 2.4472032954285055e-05 2.444482661933374e-05 0.00010058346033370217 0.00019906767242044206
0.061971830985915494 2.6420249303879686e-05 2.6401248215218236e-05 9.834521564837033e-05 0.00019458182036761934
0.06232394366197183 2.794922675883838e-05 2.7937249204696647e-05 9.61693556051677e-05 0.0001902216164346363
0.06267605633802817 2.9034188740969892e-05 2.9027835917499332e-05 9.405380021002628e-05 0.000185982860916324
0.0630281690140845 2.9662562704545765e-05 2.966033180125797e-05 9.199655001352792e-05 0.0001818615169667704
0.06338028169014084 2.983363307863981e-05 2.9834026892095117e-05 8.999568256414829e-05 0.00017785370342145225
0.06373239436619718 2.955793479128506e-05 2.9559559007718393e-05 8.804934903629188e-05 0.00017395568797331688
0.06408450704225352 2.8856420390514503e-05 2.8858061577189484e-05 8.615577102359659e-05 0.00017016388068352646
0.06443661971830986 2.7759435778423512e-05 2.776011548904554e-05 8.431323748855502e-05 0.00016647482780872763
0.0647887323943662 2.6305540333088493e-05 2.6304543302818388e-05 8.252010186002993e-05 0.00016288520592778414
0.06514084507042253 2.4540206961076473e-05 2.4537083890051843e-05 8.077477927073812e-05 0.00015939181635191745
0.06549295774647887 2.2514436664984812e-05 2.2508984341409437e-05 7.90757439272415e-05 0.00015599157980314074
0.0658450704225352 2.0283320785286377e-05 2.027554408809657e-05 7.742152660541957e-05 0.0001526815313467548
0.06619718309859154 1.7904582373495264e-05 1.7894643903990706e-05 7.581071226480477e-05 0.00014945881556449955
0.06654929577464788 1.543712634755598e-05 1.5425289998122306e-05 7.424193777554515e-05 0.00014632068195573022
0.06690140845070422 1.2939626246169642e-05 1.2926200933711792e-05 7.271388975211547e-05 0.0001432644805547101
0.06725352112676056 1.0469173582785992e-05 1.0454462712012394e-05 7.122530248823498e-05 0.00014028765775279598
0.0676056338028169 8.080013973018835e-06 8.064275064538462e-06 6.977495598776379e-05 0.0001373877523149265
0.06795774647887325 5.8223923118719324e-06 5.805809777749097e-06 6.836167408664655e-05 0.00013456239158042538
0.06830985915492958 3.741527220663323e-06 3.724199659465934e-06 6.698432266124827e-05 0.00013180928783869235
0.06866197183098592 1.8767326690924306e-06 1.858674450599702e-06 6.564180791868882e-05 0.000129126234870881
0.06901408450704226 2.60702020023185e-07 2.418574868975056e-07 6.433307476502567e-05 0.00012651110464916175
0.0693661971830986 1.0810333238473893e-06 1.1007658674155674e-06 6.305710524736648e-05 0.00012396184418563013
0.06971830985915493 2.13046199449889e-06 2.1512001226655126e-06 6.181291706620684e-05 0.00012147647252336054
0.07007042253521127 2.8772626998139642e-06 2.8991075144957356e-06 6.059956215449334e-05 0.0001190530778625165
0.07042253521126761 3.318785750883766e-06 3.341791266124745e-06 5.941612532010208e-05 0.00011668981481481479
0.07077464788732395 3.459850112459087e-06 3.4839978585605766e-06 5.8261722948602963e-05 0.00011438490178000621
0.07112676056338028 3.3123646250572625e-06 3.337546202837168e-06 5.7135501763349106e-05 0.00011213661843837676
0.07147887323943662 2.8947865767297297e-06 2.920795918716517e-06 5.603663764008986e-05 0.00010994330335359664
0.07183098591549296 2.231435057079608e-06 2.257971070106823e-06 5.496433447345572e-05 0.00010780335168054764
0.0721830985915493 1.351680317577697e-06 1.3783595003354473e-06 5.391782309280452e-05 0.00010571521297304545
0.07253521126760563 2.8903351261427213e-07 3.154111663608299e-07 5.28963602250522e-05 0.00010367738908664324
0.07288732394366197 9.198364420490359e-07 8.942385747439165e-07 5.189922750223496e-05 0.00010168843217195606
0.07323943661971831 2.2361306893722925e-06 2.211793053409367e-06 5.092573051167012e-05 9.97469427541863e-05
0.07359154929577465 3.619964217591429e-06 3.597337278673506e-06 4.997519788669234e-05 9.785156789475452e-05
0.07394366197183098 5.031397357421526e-06 5.010871528187438e-06 4.904698043604844e-05 9.600099943115458e-05
0.07429577464788732 6.431428120949292e-06 6.4133083490246704e-06 4.814045031013283e-05 9.419397229135181e-05
0.07464788732394366 7.78292073702346e-06 7.767407784803153e-06 4.725500020233847e-05 9.242926287923293e-05
0.075 9.051448677527252e-06 9.038628426644844e-06 4.6390042583888165e-05 9.070568752779563e-05
0.07535211267605633 1.0206033965753797e-05 1.0195875300428609e-05 4.554500897059283e-05 8.902210101693462e-05
0.07570422535211267 1.1219768438109962e-05 1.1212129479327685e-05 4.471934922006355e-05 8.737739515284042e-05
0.07605633802816901 1.2070306715355213e-05 1.2064948463928292e-05 4.391253085797787e-05 8.577049740617876e-05
0.07640845070422535 1.2740224753416267e-05 1.273683061646e-05 4.312403843207158e-05 8.420036960636003e-05
0.07676056338028169 1.3217241828078071e-05 1.3215441095748897e-05 4.23533728925938e-05 8.266600668934391e-05
0.07711267605633802 1.3494307527777586e-05 1.3493700661131363e-05 4.160005099802576e-05 8.11664354965514e-05
0.07746478873239436 1.3569558679593453e-05 1.3569742270895402e-05 4.086360474492382e-05 7.970071362257691e-05
0.0778169014084507 1.3446154041153842e-05 1.3446743501281229e-05 4.0143580820803e-05 7.826792830950724e-05
0.07816901408450705 1.3131997015988335e-05 1.3132645398205059e-05 3.943954007903086e-05 7.686719538576262e-05
0.07852112676056339 1.2639358581044488e-05 1.263977042225181e-05 3.875105703475227e-05 7.549765824747637e-05
0.07887323943661972 1.1984414068396457e-05 1.1984353665133785e-05 3.807771938091236e-05 7.41584868805267e-05
0.07922535211267606 1.1186708450189585e-05 1.1186002534620941e-05 3.7419127523491985e-05 7.284887692142682e-05
0.0795774647887324 1.0268565388731464e-05 1.026710067477288e-05 3.6774894135110947e-05 7.156804875536428e-05
0.07992957746478874 9.254455578571309e-06 9.252172069539536e-06 3.614464372619595e-05 7.031524664976468e-05
0.08028169014084507 8.17033988411643e-06 8.167221134113594e-06 3.552801223294884e-05 6.908973792183162e-05
0.08063380281690141 7.043002505185302e-06 7.039064190327613e-06 3.4924646621386216e-05 6.789081213858872e-05
0.08098591549295775 5.89938892736959e-06 5.894667102200133e-06 3.4334204506757076e-05 6.671778034802036e-05
0.08133802816901409 4.765962756252753e-06 4.760503056212619e-06 3.3756353787677594e-05 6.556997433997305e-05
0.08169014084507042 3.6680947138791637e-06 3.6619435358044895e-06 3.31907722943529e-05 6.444674593554334e-05
0.08204225352112676 2.629496095020878e-06 2.6226944760768773e-06 3.2637147450285935e-05 6.33474663037374e-05
0.0823943661971831 1.671707840695403e-06 1.6642883973846519e-06 3.2095175946900865e-05 6.227152530424433e-05
0.08274647887323944 8.136550810095262e-07 8.056420027024602e-07 3.1564563430535454e-05 6.1218330855219e-05
0.08309859154929577 7.127552501728025e-08 6.268727754875638e-08 3.104502420128221e-05 6.018730832502164e-05
0.08345070422535211 5.427715673838555e-07 5.51917451722229e-07 3.0536280923181554e-05 5.917789994690951e-05
0.08380281690140845 1.0193108986628118e-06 1.028991764429105e-06 3.0038064345293575e-05 5.818956425572251e-05
0.08415492957746479 1.352768142470398e-06 1.3629498052219009e-06 2.9550113033196403e-05 5.7221775545648284e-05
0.08450704225352113 1.541197509232981e-06 1.5518284154849892e-06 2.907217311047974e-05 5.627402334819388e-05
0.08485915492957746 1.5862210474788152e-06 1.597227816797008e-06 2.8603998009821656e-05 5.534581192953085e-05
0.0852112676056338 1.492882986240673e-06 1.504167974249985e-06 2.8145348233255653e-05 5.44366598064182e-05
0.08556338028169014 1.2694244996302166e-06 1.2808657845969461e-06 2.7695991121252044e-05 5.354609927994333e-05
0.08591549295774648 9.269862287451408e-07 9.384401574993408e-07 2.7255700630255245e-05 5.267367598635523e-05
0.08626760563380281 4.792476624819301e-07 4.905538204749657e-07 2.6824257118333907e-05 5.181894846429668e-05
0.08661971830985915 5.7986010142894905e-08 4.6997786726292715e-08 2.640144713861669e-05 5.098148773777271e-05
0.08697183098591549 6.672377619550669e-07 6.567389154172273e-07 2.5987063240200498e-05 5.016087691422223e-05
0.08732394366197183 1.3298406458900346e-06 1.3199946877408122e-06 2.558090377623171e-05 4.935671079708751e-05
0.08767605633802816 2.026434652925536e-06 2.0173879997051114e-06 2.51827727188747e-05 4.856859551230271e-05
0.0880281690140845 2.7374653357757024e-06 2.729338959703854e-06 2.4792479480893777e-05 4.779614814814816e-05
0.08838028169014084 3.4436713620732703e-06 3.4365539409138923e-06 2.4409838743586913e-05 4.7038996407940877e-05
0.08873239436619719 4.126548873676048e-06 4.120491978081975e-06 2.4034670290820743e-05 4.629677827505523e-05
0.08908450704225353 4.768781578627298e-06 4.763797245361219e-06 2.366679884892786e-05 4.556914168978919e-05
0.08943661971830986 5.354626839664858e-06 5.350687665148316e-06 2.3306053932236315e-05 4.485574423761233e-05
0.0897887323943662 5.87024958787096e-06 5.867291259551144e-06 2.2952269694012673e-05 4.4156252848352304e-05
0.09014084507042254 6.3039976157337885e-06 6.301923599360452e-06 2.2605284782608297e-05 4.347034350589469e-05
0.09049295774647888 6.646613623326656e-06 6.645301559409223e-06 2.226494220260767e-05 4.2797700967989596e-05
0.09084507042253522 6.891381236822625e-06 6.890690483362323e-06 2.193108918078623e-05 4.213801849577565e-05
0.09119718309859155 7.0342040303012845e-06 7.033983728655872e-06 2.1603577036693414e-05 4.149099759264822e-05
0.09154929577464789 7.07361830471693e-06 7.073715344104929e-06 2.1282261057684002e-05 4.0856347752114705e-05
0.09190140845070423 7.010741968772e-06 7.011008278900637e-06 2.096700037822848e-05 4.023378621429439e-05
0.09225352112676057 6.849163291607238e-06 6.849461993824632e-06 2.065765786334036e-05 3.962303773073501e-05
0.0926056338028169 6.59477453355284e-06 6.5949846168092464e-06 2.0354099995964697e-05 3.902383433723131e-05
0.09295774647887324 6.255556496582853e-06 6.25557584022717e-06 2.005619676817895e-05 3.843591513434456e-05
0.09330985915492958 5.841320866109878e-06 5.841067591616224e-06 1.976382157606318e-05 3.7859026075333805e-05
0.09366197183098592 5.363417844194721e-06 5.362830126683231e-06 1.947685111810251e-05 3.7292919761221905e-05
0.09401408450704225 4.834417008581547e-06 4.8334516036739e-06 1.9195165296990547e-05 3.673735524273067e-05
0.09436619718309859 4.267769584750079e-06 4.266399416119684e-06 1.89186471247075e-05 3.6192097828830094e-05
0.09471830985915493 3.6774604009833255e-06 3.6756716032810665e-06 1.864718263075233e-05 3.565691890165737e-05
0.09507042253521127 3.0776577230453775e-06 3.075446541247321e-06 1.8380660773412495e-05 3.513159573757082e-05
0.0954225352112676 2.482368946004331e-06 2.4797388583737574e-06 1.8118973353960327e-05 3.461591133411396e-05
0.09577464788732394 1.9051097667091e-06 1.902069130189649e-06 1.7862014933668803e-05 3.410965424267328e-05
0.09612676056338028 1.3585939789645528e-06 1.3551544023090482e-06 1.760968275354444e-05 3.361261840662252e-05
0.09647887323943662 8.544504321080216e-07 8.506259742286322e-07 1.7361876656678384e-05 3.312460300475423e-05
0.09683098591549295 4.029729790038514e-07 3.9878015967590166e-07 1.7118499013121475e-05 3.26454122998075e-05
0.09718309859154929 1.2908418661090608e-08 8.366927338155087e-09 1.687945464719222e-05 3.217485549190798e-05
0.09753521126760563 3.087134787244857e-07 3.1357957298850965e-07 1.6644650767130452e-05 3.171274657674418e-05
0.09788732394366197 5.567047789813933e-07 5.618655699937133e-07 1.6413996897012826e-05 3.1258904208310214e-05
0.0982394366197183 7.277970098999899e-07 7.332153284599163e-07 1.618740481084968e-05 3.081315156605249e-05
0.09859154929577464 8.206707139643683e-07 8.263010069329913e-07 1.5964788468785682e-05 3.0375316226263755e-05
0.09894366197183098 8.359371840849642e-07 8.417249356556234e-07 1.574606395533008e-05 2.9945230037574173e-05
0.09929577464788733 7.760737856056422e-07 7.819556571911506e-07 1.553114941954486e-05 2.9522729000394955e-05
0.09964788732394367 6.453153843798388e-07 6.512201707881541e-07 1.5319965017122242e-05 2.910765315017571e-05
0.1 4.49505454772012e-07 4.5535586649682787e-07 1.511243285428514e-05 2.869984644434158e-05
0.10035211267605634 1.959114017966988e-07 2.0162659530219088e-07 1.4908476933447415e-05 2.8299156652782232e-05
0.10070422535211268 1.0699053211542902e-07 1.0149183331188854e-07 1.470802310057234e-05 2.7905435251768798e-05
0.10105633802816902 4.4975471947294125e-07 4.4455073292416493e-07 1.4510998994170885e-05 2.7518537321180096e-05
0.10140845070422536 8.222233901168853e-07 8.17385672439164e-07 1.4317333995882948e-05 2.713832144492374e-05
0.1017605633802817 1.2137947702626334e-06 1.2093847810377342e-06 1.4126959182587218e-05 2.6764649614442303e-05
0.10211267605633803 1.6136950983756971e-06 1.6097611951509512e-06 1.3939807279987328e-05 2.6397387135198554e-05
0.10246478873239437 2.0112475705642018e-06 2.007822665067734e-06 1.3755812617623761e-05 2.6036402536038003e-05
0.1028169014084507 2.396131533832878e-06 2.3932315840927565e-06 1.3574911085263171e-05 2.568156748133071e-05
0.10316901408450704 2.7586256906654117e-06 2.756249133936585e-06 1.3397040090618143e-05 2.5332756685798005e-05
0.10352112676056338 3.0898296835331334e-06 3.0879578376478224e-06 1.322213851835272e-05 2.4989847831933197e-05
0.10387323943661972 3.3818591679144915e-06 3.380457551363769e-06 1.3050146690330107e-05 2.4652721489928864e-05
0.10422535211267606 3.628010328607652e-06 3.627030779399103e-06 1.2881006327061078e-05 2.4321261040026464e-05
0.1045774647887324 3.8228907155174835e-06 3.822274131740265e-06 1.2714660510312701e-05 2.3995352597207026e-05
0.10492957746478873 3.962514239940463e-06 3.9621937256762e-06 1.2551053646838888e-05 2.3674884938144923e-05
0.10528169014084507 4.0443591498340764e-06 4.044263331326116e-06 1.2390131433195258e-05 2.3359749430349207e-05
0.1056338028169014 4.067388763980371e-06 4.067445043409286e-06 1.223184082160266e-05 2.3049839963420208e-05
0.10598591549295774 4.0320356644403295e-06 4.0321732011122986e-06 1.2076129986824455e-05 2.2745052882351215e-05
0.10633802816901408 3.940150902974359e-06 3.940303150815596e-06 1.1922948294024408e-05 2.244528692280801e-05
0.10669014084507042 3.794920552210444e-06 3.795027233877705e-06 1.1772246267572934e-05 2.215044314832134e-05
0.10704225352112676 3.6007526136660917e-06 3.600761069635869e-06 1.162397556077063e-05 2.1860424889329538e-05
0.1073943661971831 3.363137872944374e-06 3.363003782980369e-06 1.1478088926459391e-05 2.15751376840111e-05
0.10774647887323943 3.088488762624643e-06 3.0881762913134128e-06 1.13345401884921e-05 2.129448922084892e-05
0.10809859154929577 2.7839606532435764e-06 2.783442116099922e-06 1.1193284214033137e-05 2.101838928287009e-05
0.10845070422535211 2.457260242953653e-06 2.4565154211664247e-06 1.1054276886662977e-05 2.0746749693507104e-05
0.10880281690140844 2.1164458590145747e-06 2.115461107147383e-06 1.0917475080260964e-05 2.04794842640283e-05
0.10915492957746478 1.7697245229647404e-06 1.7684918141550914e-06 1.0782836633641227e-05 2.0216508742487042e-05
0.10950704225352113 1.4252505701917881e-06 1.4237666087695108e-06 1.0650320325917832e-05 1.995774076414122e-05
0.10985915492957747 1.0909304587604632e-06 1.0891959630384703e-06 1.0519885852575851e-05 1.9703099803296054e-05
0.11021126760563381 7.742381566924687e-07 7.722573786323455e-07 1.0391493802225825e-05 1.9452507126524892e-05
0.11056338028169015 4.820451672004368e-07 4.798256748938513e-07 1.0265105634020263e-05 1.920588574722452e-05
0.11091549295774648 2.204688436319873e-07 2.1802155164926733e-07 1.0140683655710993e-05 1.8963160381462625e-05
0.11126760563380282 5.257832851125749e-09 7.91843694251442e-09 1.001819100232739e-05 1.8724257405076836e-05
0.11161971830985916 1.908923815710315e-07 1.9374789508579746e-07 9.897591615455978e-06 1.848910481198597e-05
0.1119718309859155 3.3326282051919744e-07 3.362905667896735e-07 9.778850223102527e-06 1.8257632173675636e-05
0.11232394366197183 4.303201360249306e-07 4.334928937492841e-07 9.661932320118646e-06 1.8029770599821427e-05
0.11267605633802817 4.811624927479895e-07 4.844484122453362e-07 9.54680414917518e-06 1.7805452700014468e-05
0.11302816901408451 4.860311354218931e-07 4.893939227628222e-07 9.433432682265552e-06 1.758461254655498e-05
0.11338028169014085 4.462786156316994e-07 4.496780386629903e-07 9.321785602722757e-06 1.736718563828102e-05
0.11373239436619718 3.643106413553808e-07 3.6770337837834507e-07 9.211831287734063e-06 1.7153108865400327e-05
0.11408450704225352 2.435034765122854e-07 2.4684429241352917e-07 9.103538791338258e-06 1.6942320475294564e-05
0.11443661971830986 8.809939530026573e-08 9.13425949052021e-08 8.99687782789059e-06 1.6734760039266186e-05
0.1147887323943662 9.691679480557005e-08 9.381571686703002e-08 8.891818755981301e-06 1.6530368420199028e-05
0.11514084507042253 3.059567212927457e-07 3.0303933799143996e-07 8.788332562793741e-06 1.6329087741104966e-05
0.11549295774647887 5.329791351201824e-07 5.302823688811376e-07 8.686390848888955e-06 1.6130861354529643e-05
0.11584507042253521 7.716483221164711e-07 7.692028709258478e-07 8.58596581340369e-06 1.5935633812791285e-05
0.11619718309859155 1.015496123927875e-06 1.0133251431942631e-06 8.487030239649494e-06 1.5743350839027533e-05
0.11654929577464788 1.2580834516057292e-06 1.256201585061728e-06 8.389557481100788e-06 1.5553959299025915e-05
0.11690140845070422 1.4931572820948861e-06 1.4915701087139237e-06 8.293521447760283e-06 1.536740717381453e-05
0.11725352112676056 1.7147993401501353e-06 1.7135032722972084e-06 8.198896592890492e-06 1.5183643532990155e-05
0.1176056338028169 1.917562976702331e-06 1.9165456105176467e-06 8.105657900100403e-06 1.5002618508761863e-05
0.11795774647887323 2.096595147404289e-06 2.095836032924957e-06 8.01378087077684e-06 1.482428327068881e-05
0.11830985915492957 2.2477408577245265e-06 2.247212626480917e-06 7.92324151185025e-06 1.4648590001091702e-05
0.11866197183098591 2.367627957600991e-06 2.3672977218913297e-06 7.834016323885055e-06 1.4475491871117983e-05
0.11901408450704225 2.45373072236992e-06 2.453561645022438e-06 7.746082289485117e-06 1.4304943017441516e-05
0.11936619718309859 2.504411230455955e-06 2.5043641576387814e-06 7.659416862004914e-06 1.4136898519578134e-05
0.11971830985915492 2.518938125549341e-06 2.5189731782290282e-06 7.5739979545576355e-06 1.3971314377798978e-05
0.12007042253521127 2.4974829162012937e-06 2.4975609474707753e-06 7.489803929311477e-06 1.3808147491624229e-05
0.12042253521126761 2.441094505062943e-06 2.4411783492135003e-06 7.406813587065739e-06 1.3647355638880319e-05
0.12077464788732395 2.3516531412086704e-06 2.351708604061923e-06 7.32500615709867e-06 1.3488897455304213e-05
0.12112676056338029 2.231805442190108e-06 2.2318020083272262e-06 7.244361287279169e-06 1.3332732414679016e-05
0.12147887323943662 2.084882529661707e-06 2.084793788242019e-06 7.164859034434731e-06 1.3178820809485504e-05
0.12183098591549296 1.914803657782201e-06 1.9146074721576047e-06 7.086479854968337e-06 1.3027123732054778e-05
0.1221830985915493 1.7259679830665892e-06 1.725646448325416e-06 7.009204595717077e-06 1.2877603056207604e-05
0.12253521126760564 1.5231373256777857e-06 1.5226765710331053e-06 6.933014485045643e-06 1.2730221419366584e-05
0.12288732394366197 1.3113129043479286e-06 1.3107028031076345e-06 6.857891124168004e-06 1.2584942205127626e-05
0.12323943661971831 1.095609090598143e-06 1.0948429391585403e-06 6.7838164786907876e-06 1.2441729526277629e-05
0.12359154929577465 8.811272239206787e-07 8.802014434438037e-07 6.710772870372029e-06 1.2300548208245794e-05
0.12394366197183099 6.728324603457374e-07 6.717463616857397e-07 6.6387429690893e-06 1.2161363772976208e-05
0.12429577464788732 4.754364951736944e-07 4.741921309358324e-07 6.567709785011235e-06 1.2024142423209899e-05
0.12464788732394366 2.9328881029775715e-07 2.9189091959635725e-07 6.497656660966817e-06 1.1888851027164768e-05
0.125 1.3027885177036804e-07 1.2873488537612236e-07 6.428567265006808e-06 1.1755457103602313e-05
0.12535211267605634 1.0248750800009709e-08 1.1928552734797876e-08 6.360425583152018e-06 1.162392880727025e-05
0.12570422535211268 1.2556414884840906e-07 1.2736666582186395e-07 6.293215912323193e-06 1.1494234914710618e-05
0.126056338028169 2.1360602325128063e-07 2.1551519591030493e-07 6.226922853447476e-06 1.136634481042315e-05
0.12640845070422535 2.7301811909398926e-07 2.7501496956028625e-07 6.16153130473652e-06 1.1240228473374064e-05
0.1267605633802817 3.031679923216589e-07 3.0523076466212137e-07 6.097026455131591e-06 1.1115856463840766e-05
0.12711267605633803 3.0414782747570057e-07 3.062522794871198e-07 6.033393777910979e-06 1.0993199910583104e-05
0.12746478873239436 2.7675762002149176e-07 2.788774833810947e-07 5.970619024455314e-06 1.0872230498332305e-05
0.1278169014084507 2.2247144117622128e-07 2.2457905041051524e-07 5.9086882181664234e-06 1.0752920455588781e-05
0.12816901408450704 1.4338790696081403e-07 1.4545498033370063e-07 5.84758764853558e-06 1.0635242542720404e-05
0.12852112676056338 4.2166345972820095e-08 4.416488504963632e-08 5.787303865357037e-06 1.0519170040353062e-05
0.1288732394366197 7.804950780117961e-08 7.614624683609242e-08 5.7278236730829155e-06 1.0404676738045477e-05
0.12922535211267605 2.137181888126898e-07 2.1193470869035072e-07 5.669134125315621e-06 1.0291736923240675e-05
0.1295774647887324 3.6099520752338356e-07 3.5935282960429553e-07 5.611222519434058e-06 1.0180325370486509e-05
0.12992957746478873 5.158332975257225e-07 5.143493283600292e-07 5.554076391350064e-06 1.0070417330918065e-05
0.13028169014084506 6.740856139825134e-07 6.727726733995e-07 5.497683510391527e-06 9.961988521994841e-06
0.1306338028169014 8.316092702069366e-07 8.304748249107489e-07 5.4420318743088375e-06 9.855015117485895e-06
0.13098591549295774 9.843666430215941e-07 9.83412775252849e-07 5.387109704401326e-06 9.749473737696296e-06
0.13133802816901408 1.1285219875982743e-06 1.12774541164977e-06 5.332905440760549e-06 9.64534143992848e-06
0.1316901408450704 1.2605310742692765e-06 1.2599233960482218e-06 5.279407737627241e-06 9.542595709172174e-06
0.13204225352112675 1.3772217869418337e-06 1.3767699849405514e-06 5.226605458859018e-06 9.441214449016921e-06
0.1323943661971831 1.475863897405428e-06 1.4755509888196924e-06 5.174487673505787e-06 9.341175972781222e-06
0.13274647887323943 1.5542265429175413e-06 1.5540323874740281e-06 5.123043651490148e-06 9.24245899485262e-06
0.13309859154929576 1.6106222762213234e-06 1.6105244633784295e-06 5.072262859389896e-06 9.145042622233139e-06
0.1334507042253521 1.6439369173505709e-06 1.6439116803715991e-06 5.022134956320073e-06 9.048906346284723e-06
0.13380281690140844 1.6536448050575027e-06 1.6536679079799785e-06 4.9726497899118535e-06 8.954030034669382e-06
0.13415492957746478 1.6398094125590896e-06 1.6398569628685765e-06 4.9237973923858075e-06 8.860393923478985e-06
0.13450704225352111 1.6030696483835884e-06 1.6031187983813228e-06 4.875567976717085e-06 8.767978609549748e-06
0.13485915492957745 1.5446125000089906e-06 1.5446420123575582e-06 4.827951932890066e-06 8.676765042956628e-06
0.1352112676056338 1.466132988483593e-06 1.4661236549117878e-06 4.780939824240255e-06 8.586734519682906e-06
0.13556338028169015 1.3697826800844162e-06 1.3697175954428335e-06 4.734522383881089e-06 8.497868674460506e-06
0.1359154929577465 1.2581082413693667e-06 1.2579729469003301e-06 4.688690511213535e-06 8.410149473776586e-06
0.13626760563380283 1.1339817228374541e-06 1.1337642416609498e-06 4.643435268516271e-06 8.323559209042103e-06
0.13661971830985917 1.0005244111494043e-06 1.0002152048317424e-06 4.598747877614491e-06 8.238080489918272e-06
0.1369718309859155 8.610261987564427e-07 8.606180760688396e-07 4.554619716625228e-06 8.153696237796813e-06
0.13732394366197184 7.188624821109122e-07 7.183504897058971e-07 4.511042316777287e-06 8.070389679430062e-06
0.13767605633802818 5.774106154753256e-07 5.767919355930867e-07 4.4680073593039116e-06 7.98814434070717e-06
0.13802816901408452 4.399679176002375e-07 4.392417907476834e-07 4.425506672406285e-06 7.90694404057261e-06
0.13838028169014085 3.0967315479402345e-07 3.088408365410137e-07 4.383532228286124e-06 7.826772885083459e-06
0.1387323943661972 1.8943330844716355e-07 1.8849806010324496e-07 4.342076140245598e-06 7.747615261601883e-06
0.13908450704225353 8.185728082001923e-08 8.082438487037462e-08 4.301130659852884e-06 7.66945583311947e-06
0.13943661971830987 1.0801996557680467e-08 1.1925212782673383e-08 4.260688174171698e-06 7.592279532710034e-06
0.1397887323943662 8.669580797991402e-08 8.789996205092316e-08 4.220741203053228e-06 7.5160715581077285e-06
0.14014084507042254 1.4441725486658928e-07 1.4569093635868543e-07 4.181282396488884e-06 7.440817366407281e-06
0.14049295774647888 1.830274833006843e-07 1.843573414290529e-07 4.1423045320223626e-06 7.366502668883337e-06
0.14084507042253522 2.0207008985363127e-07 2.0344100107289704e-07 4.103800512219544e-06 7.293113425925924e-06
0.14119718309859156 2.0157354802002773e-07 2.0296887669292377e-07 4.065763362194798e-06 7.220635842089159e-06
0.1415492957746479 1.8204178925942662e-07 1.83443746255515e-07 4.028186227192294e-06 7.149056361250388e-06
0.14190140845070423 1.4443335870906818e-07 1.4582345346568545e-07 3.991062370220963e-06 7.078361661877047e-06
0.14225352112676057 9.012983900221656e-08 9.148941112719551e-08 3.954385169741793e-06 7.0085386523985476e-06
0.1426056338028169 2.0894489437187756e-08 2.2205297301637546e-08 3.918148117406163e-06 6.939574466680654e-06
0.14295774647887324 6.11777245120253e-08 5.993288767663129e-08 3.882344815843989e-06 6.87145645959979e-06
0.14330985915492958 1.537173405123417e-07 1.5255403705166007e-07 3.846968976500435e-06 6.8041722027148685e-06
0.14366197183098592 2.5414331779535e-07 2.5307489834473887e-07 3.8120144175200225e-06 6.737709480034227e-06
0.14401408450704226 3.597300169991478e-07 3.5876712989231405e-07 3.7774750616769876e-06 6.672056283875386e-06
0.1443661971830986 4.676765195170911e-07 4.6682672707022024e-07 3.7433449343507732e-06 6.607200810815341e-06
0.14471830985915493 5.751765354580572e-07 5.74444060538119e-07 3.7096181615455207e-06 6.543131457729231e-06
0.14507042253521127 6.794871657597566e-07 6.788727833477482e-07 3.676288967952563e-06 6.479836817915202e-06
0.1454225352112676 7.779948446349104e-07 7.774959232694339e-07 3.6433516750548397e-06 6.417305677303432e-06
0.14577464788732394 8.682768909217564e-07 8.67887578811845e-07 3.610800699272238e-06 6.355527010747254e-06
0.14612676056338028 9.481572373630845e-07 9.478687784860872e-07 3.5786305501468734e-06 6.2944899783944305e-06
0.14647887323943662 1.0157550806883078e-06 1.0155562381349446e-06 3.5468358285673867e-06 6.234183922136644e-06
0.14683098591549296 1.0695253971122029e-06 1.0694029549529502e-06 3.515411225031285e-06 6.174598362135349e-06
0.1471830985915493 1.1082904913553784e-06 1.1082298028364164e-06 3.4843515179444373e-06 6.1157229934221574e-06
0.14753521126760563 1.1312619860759164e-06 1.1312475351867816e-06 3.453651571956868e-06 6.0575476825719675e-06
0.14788732394366197 1.1380529059963993e-06 1.1380688513495607e-06 3.42330633633394e-06 6.000062464447161e-06
0.1482394366197183 1.1286797604833667e-06 1.1287104346897997e-06 3.393310843362144e-06 5.9432575390111204e-06
0.14859154929577464 1.1035547735506405e-06 1.1035851173707214e-06 3.3636602067886384e-06 5.887123268209488e-06
0.14894366197183098 1.0634686453509947e-06 1.0634845631839362e-06 3.3343496202937663e-06 5.831650172917525e-06
0.14929577464788732 1.0095644488581293e-06 1.009553079873829e-06 3.305374355995773e-06 5.776828929952058e-06
0.14964788732394366 9.433034649732046e-07 9.432533716283106e-07 3.2767297629869802e-06 5.722650369146461e-06
0.15 8.664239347357599e-07 8.663252168813639e-07 3.2484112659006453e-06 5.669105470487227e-06
0.15035211267605633 7.808938554958435e-07 7.807382032048498e-07 3.2204143635078532e-06 5.616185361310679e-06
0.15070422535211267 6.888590663160849e-07 6.886397675675609e-07 3.1927346273436843e-06 5.563881313558414e-06
0.151056338028169 5.925879548057913e-07 5.922998750801399e-07 3.165367700362015e-06 5.512184741090135e-06
0.15140845070422534 4.94414171992705e-07 4.940537217089548e-07 3.1383092956182727e-06 5.461087197052526e-06
0.15176056338028168 3.9667876336144673e-07 3.9624386616857925e-07 3.1115551949795143e-06 5.410580371302872e-06
0.15211267605633802 3.0167311308026383e-07 3.01163183732962e-07 3.085101247861189e-06 5.3606560878861725e-06
0.15246478873239436 2.1158405558181837e-07 2.1099999102981454e-07 3.0589433699899657e-06 5.311306302564517e-06
0.1528169014084507 1.2844243548829316e-07 1.277866175054288e-07 3.0330775421920536e-06 5.262523100397502e-06
0.15316901408450703 5.407629535533756e-08 5.335259815291627e-08 3.007499809206402e-06 5.214298693372556e-06
0.15352112676056337 9.930256625870626e-09 1.0716464270329186e-08 2.98220627852224e-06 5.166625418083995e-06
0.1538732394366197 6.227159700440634e-08 6.311346806006227e-08 2.957193119240382e-06 5.119495733459717e-06
0.15422535211267605 1.0194782306914462e-07 1.0283708075992632e-07 2.9324565609577692e-06 5.072902218534463e-06
0.15457746478873238 1.282841269920992e-07 1.2921115824035197e-07 2.907992892674721e-06 5.026837570268542e-06
0.15492957746478872 1.4094195676101248e-07 1.4189596058643458e-07 2.883798461724381e-06 4.981294601411057e-06
0.15528169014084506 1.3992181524880763e-07 1.408910119767147e-07 2.859869672723854e-06 4.936266238406559e-06
0.1556338028169014 1.2555775322937157e-07 1.2652965516332214e-07 2.8362029865465557e-06 4.891745519344203e-06
0.15598591549295773 9.850381342402415e-08 9.946555193696839e-08 2.812794919315289e-06 4.847725591948418e-06
0.1563380281690141 5.971287584969276e-08 6.065157420093147e-08 2.7896420414155885e-06 4.8041997116101636e-06
0.15669014084507044 1.0408535018807046e-08 1.1311711192505566e-08 2.7667409765288866e-06 4.761161239457893e-06
0.15704225352112677 4.794919756939855e-08 4.709321759169633e-08 2.74408840068503e-06 4.718603640467273e-06
0.1573943661971831 1.137034308080457e-07 1.1290511128331404e-07 2.721681041333765e-06 4.676520481608872e-06
0.15774647887323945 1.8504412000407387e-07 1.8431234769919063e-07 2.6995156764347255e-06 4.634905430032919e-06
0.15809859154929579 2.6005484178953454e-07 2.5939661354677703e-07 2.6775891335655434e-06 4.593752251290327e-06
0.15845070422535212 3.3676141957158606e-07 3.361816034076439e-07 2.6558982890476624e-06 4.553054807589176e-06
0.15880281690140846 4.131811737230969e-07 4.1268235718799503e-07 2.6344400670894762e-06 4.512807056085882e-06
0.1591549295774648 4.873715747420321e-07 4.869540086553616e-07 2.613211438946409e-06 4.473003047210267e-06
0.15950704225352114 5.574771125412445e-07 5.571387520079783e-07 2.5922094220975583e-06 4.433636923023803e-06
0.15985915492957747 6.217732594265815e-07 6.215098977539945e-07 2.5714310794385507e-06 4.3947029156102925e-06
0.1602112676056338 6.787064959343369e-07 6.78511981261582e-07 2.55087351849024e-06 4.356195345498277e-06
0.16056338028169015 7.269294845687059e-07 7.26796004159172e-07 2.530533890622921e-06 4.318108620114476e-06
0.1609154929577465 7.653306130333875e-07 7.65249026654631e-07 2.5104093902957074e-06 4.2804372322675905e-06
0.16126760563380282 7.930572817632247e-07 7.93017483639455e-07 2.490497254310745e-06 4.243175758661795e-06
0.16161971830985916 8.095324760749908e-07 8.095237646388948e-07 2.4707947610819547e-06 4.206318858439292e-06
0.1619718309859155 8.144643365242902e-07 8.144757725705522e-07 2.451299229917964e-06 4.169861271751273e-06
0.16232394366197184 8.078486175300319e-07 8.078693541645555e-07 2.4320080203189533e-06 4.1337978183567055e-06
0.16267605633802817 7.899640995088849e-07 7.899836711827499e-07 2.4129185312870864e-06 4.098123396248316e-06
0.1630281690140845 7.613611894204294e-07 7.613697519072531e-07 2.3940282006502635e-06 4.0628329803051945e-06
0.16338028169014085 7.228441047923702e-07 7.22832622762443e-07 2.3753345043988794e-06 4.027921620971459e-06
0.1637323943661972 6.754471834462946e-07 6.75407566841512e-07 2.3568349560353393e-06 3.993384442960402e-06
0.16408450704225352 6.204059921704149e-07 6.203311864797244e-07 2.338527105936041e-06 3.959216643983588e-06
0.16443661971830986 5.591240198924549e-07 5.590080583340655e-07 2.3204085407255607e-06 3.925413493504365e-06
0.1647887323943662 4.93135832406679e-07 4.929738597219195e-07 2.3024768826627975e-06 3.891970331515271e-06
0.16514084507042254 4.24067634847636e-07 4.238559128118102e-07 2.2847297890387927e-06 3.8588825673388195e-06
0.16549295774647887 3.5359623383832247e-07 3.533321377456889e-07 2.267164951586016e-06 3.826145678451188e-06
0.1658450704225352 2.834074130555341e-07 2.830894265096563e-07 2.2497800958988467e-06 3.7937552093283015e-06
0.16619718309859155 2.151547338241101e-07 2.1478244643880513e-07 2.2325729808650204e-06 3.7617067703138525e-06
0.1665492957746479 1.5041974673021598e-07 1.49993856174662e-07 2.215541398107827e-06 3.729996036508794e-06
0.16690140845070423 9.067455205818547e-08 9.019686864710112e-08 2.1986831714388082e-06 3.6986187466818442e-06
0.16725352112676056 3.724757745996649e-08 3.6721026583967605e-08 2.1819961563207634e-06 3.6675707022005775e-06
0.1676056338028169 8.706647551107366e-09 9.2780320994541e-09 2.1654782393408154e-06 3.636847765982657e-06
0.16795774647887324 4.623304675743902e-08 4.684414681569002e-08 2.1491273376933653e-06 3.6064458614667928e-06
0.16830985915492958 7.459632930244303e-08 7.524099219597741e-08 2.132941398672701e-06 3.5763609716030177e-06
0.1686619718309859 9.329567854775187e-08 9.396680031889148e-08 2.116918399175058e-06 3.5465891378618737e-06
0.16901408450704225 1.0207351894819689e-07 1.0276316651489862e-07 2.1010563452099757e-06 3.5171264592621174e-06
0.1693661971830986 1.0091822885330301e-07 1.0161780379493742e-07 2.0853532714206933e-06 3.487969091416561e-06
0.16971830985915493 9.006081566677312e-08 9.076125887134857e-08 2.069807240613467e-06 3.459113245595678e-06
0.17007042253521126 6.996571655225522e-08 7.06577492409366e-08 2.0544163432955695e-06 3.4305551878085975e-06
0.1704225352112676 4.131602929625448e-08 4.199042233112974e-08 2.039178697221833e-06 3.4022912379011375e-06
0.17077464788732394 4.9936105458154015e-09 5.64147078719083e-09 2.024092446949525e-06 3.3743177686705254e-06
0.17112676056338028 3.7945400841980186e-08 3.733234071593109e-08 2.0091557634014317e-06 3.346631204996458e-06
0.1714788732394366 8.629897214613142e-08 8.572807526960048e-08 1.994366843436929e-06 3.319228022988173e-06
0.17183098591549295 1.3875072582386123e-07 1.3822819928837877e-07 1.9797239094309162e-06 3.292104749147202e-06
0.1721830985915493 1.9390383020866747e-07 1.9343451373233502e-07 1.9652252088604514e-06 3.2652579595454866e-06
0.17253521126760563 2.503163661223215e-07 2.499035730700058e-07 1.950869013898901e-06 3.2386842790185427e-06
0.17288732394366196 3.0653727928758343e-07 3.061826987379986e-07 1.93665362101749e-06 3.212380380373367e-06
0.1732394366197183 3.611420267508066e-07 3.6084569149748436e-07 1.9225773505940837e-06 3.1863429836107942e-06
0.17359154929577464 4.127670462816457e-07 4.125273674932733e-07 1.9086385465290374e-06 3.160568855162003e-06
0.17394366197183098 4.601422200356213e-07 4.599560851427075e-07 1.8948355758680314e-06 3.135054807138889e-06
0.1742957746478873 5.021205661957881e-07 5.019834927615403e-07 1.8811668284316633e-06 3.1097976965980323e-06
0.17464788732394365 5.377044728763274e-07 5.37610808061687e-07 1.8676307164517544e-06 3.0847944248179693e-06
0.175 5.660678848582761e-07 5.660110378443467e-07 1.8542256742141629e-06 3.060041936589524e-06
0.17535211267605633 5.865739629442903e-07 5.865466564890292e-07 1.8409501577080174e-06 3.0355372195189195e-06
0.17570422535211266 5.987878548229609e-07 5.987823820528145e-07 1.8278026442812206e-06 3.011277303343421e-06
0.176056338028169 6.024843420906157e-07 6.024928156187282e-07 1.8147816323021132e-06 2.98725925925926e-06
0.17640845070422534 5.976502572028149e-07 5.97664839577611e-07 1.8018856408271659e-06 2.9634801992616035e-06
0.17676056338028168 5.84481693342534e-07 5.844948004424253e-07 1.7891132092745815e-06 2.9399372754963048e-06
0.17711267605633804 5.633761563319408e-07 5.633806283569564e-07 1.7764628971036942e-06 2.916627679623237e-06
0.17746478873239438 5.34919927801402e-07 5.349091656647505e-07 1.7639332835000625e-06 2.8935486421909517e-06
0.17781690140845072 4.998710201284926e-07 4.998390880194857e-07 1.7515229670660951e-06 2.870697432022444e-06
0.17816901408450705 4.5913820374128905e-07 4.5907990114579943e-07 1.739230565517186e-06 2.8480713556118244e-06
0.1785211267605634 4.137566741543869e-07 4.136675824650469e-07 1.727054715383159e-06 2.825667756531656e-06
0.17887323943661973 3.648609978443015e-07 3.64737507736976e-07 1.7149940717149876e-06 2.8034840148507706e-06
0.17922535211267607 3.136560314426621e-07 3.134953573842061e-07 1.7030473077966487e-06 2.781517546562341e-06
0.1795774647887324 2.6138654677977546e-07 2.6118673440805186e-07 1.6912131148620268e-06 2.759765803022019e-06
0.17992957746478874 2.0930631450610648e-07 2.0906624530570757e-07 1.6794902018167554e-06 2.738226270395944e-06
0.18028169014084508 1.586474011938113e-07 1.5836679707244843e-07 1.6678772949649306e-06 2.716896469118418e-06
0.18063380281690142 1.1059041920616844e-07 1.1026984749276951e-07 1.6563731377405543e-06 2.695773953359075e-06
0.18098591549295776 6.623643581497242e-08 6.587731311107401e-08 1.6449764904436701e-06 2.6748563104993498e-06
0.1813380281690141 2.6581199002620378e-08 2.6185790476026305e-08 1.633686129981052e-06 2.6541411606180663e-06
0.18169014084507043 7.507726606044709e-09 7.936317267273065e-09 1.622500849611396e-06 2.6336261559859783e-06
0.18204225352112677 3.5310397565595954e-08 3.5768253053439644e-08 1.6114194586949052e-06 2.613308980569078e-06
0.1823943661971831 5.627007584866933e-08 5.675251049572273e-08 1.6004407824471911e-06 2.593187349540514e-06
0.18274647887323944 7.000463024343129e-08 7.050626038224605e-08 1.5895636616974158e-06 2.5732590088009433e-06
0.18309859154929578 7.631353067509179e-08 7.682837336635216e-08 1.5787869526505767e-06 2.553521734507169e-06
0.18345070422535212 7.518032065545613e-08 7.570192201928152e-08 1.5681095266538742e-06 2.533973332608885e-06
0.18380281690140846 6.677056427503539e-08 6.72921562516072e-08 1.5575302699670689e-06 2.5146116383933995e-06
0.1841549295774648 5.1425374441291234e-08 5.194005625812121e-08 1.5470480835367658e-06 2.4954345160381585e-06
0.18450704225352113 2.9650735743738077e-08 3.015167392845246e-08 1.5366618827745429e-06 2.476439858170938e-06
0.18485915492957747 2.1029357825741757e-09 2.583574475170463e-09 1.5263705973388437e-06 2.457625585437557e-06
0.1852112676056338 3.0429489426412884e-08 2.9975217630817856e-08 1.516173170920587e-06 2.438989646076957e-06
0.18556338028169014 6.70468095110958e-08 6.662428275757987e-08 1.5060685610323967e-06 2.42053001550353e-06
0.18591549295774648 1.0676159884589425e-07 1.0637532580993796e-07 1.4960557388014023e-06 2.402244695896535e-06
0.18626760563380282 1.485240728315687e-07 1.4817754281912369e-07 1.486133688765533e-06 2.384131715796484e-06
0.18661971830985916 1.9124861578164942e-07 1.9094418724522036e-07 1.4763014086732442e-06 2.366189129708363e-06
0.1869718309859155 2.3384083369663003e-07 2.3357966702720907e-07 1.4665579092866096e-06 2.3484150177115593e-06
0.18732394366197183 2.752244609679067e-07 2.7500649872907866e-07 1.4569022141877264e-06 2.330807485076369e-06
0.18767605633802817 3.143674626308935e-07 3.141914574853265e-07 1.4473333595883418e-06 2.3133646618869585e-06
0.1880281690140845 3.503067026270202e-07 3.501702903138908e-07 1.4378503941426927e-06 2.296084702670667e-06
0.18838028169014084 3.821705926665485e-07 3.8207040475750454e-07 1.4284523787634384e-06 2.278965786033526e-06
0.18873239436619718 4.0919919433724635e-07 4.0913100334076776e-07 1.4191383864406803e-06 2.262006114301881e-06
0.18908450704225352 4.3076131737044063e-07 4.3072020523131637e-07 1.4099075020639768e-06 2.245203913170005e-06
0.18943661971830986 4.4636823745599167e-07 4.4634877771235945e-07 1.4007588222473227e-06 2.2285574313535854e-06
0.1897887323943662 4.5568374547655884e-07 4.5568018932353584e-07 1.3916914551570151e-06 2.2120649402489873e-06
0.19014084507042253 4.5853033413952767e-07 4.585367913679796e-07 1.3827045203423756e-06 2.195724733598176e-06
0.19049295774647887 4.548914252698551e-07 4.5490203239997027e-07 1.3737971485692577e-06 2.1795351271591987e-06
0.1908450704225352 4.4490963902800227e-07 4.4491870878196077e-07 1.3649684816563008e-06 2.1634944583821225e-06
0.19119718309859154 4.2888120261941167e-07 4.2888335098327485e-07 1.3562176723138748e-06 2.147601086090332e-06
0.19154929577464788 4.072466883655024e-07 4.07236937666367e-07 1.3475438839856675e-06 2.13185339016708e-06
0.19190140845070422 3.8057835717419207e-07 3.8055221563501175e-07 1.3389462906928615e-06 2.116249771247204e-06
0.19225352112676056 3.495644615437482e-07 3.495179814930687e-07 1.3304240768808699e-06 2.1007886504139073e-06
0.1926056338028169 3.1499093057301994e-07 3.1492074873303436e-07 1.321976437268559e-06 2.0854684689005207e-06
0.19295774647887323 2.7772091660810344e-07 2.7762428057278076e-07 1.313602576699938e-06 2.0702876877971395e-06
0.19330985915492957 2.386727280012712e-07 2.385475131158374e-07 1.3053017099982524e-06 2.05524478776207e-06
0.1936619718309859 1.9879670416303247e-07 1.9864142455760652e-07 1.2970730618224502e-06 2.0403382687379686e-06
0.19401408450704224 1.5905160712931654e-07 1.5886542373241503e-07 1.288915866525971e-06 2.0255666496726206e-06
0.19436619718309858 1.20381108034198e-07 1.2016383513035e-07 1.280829368017815e-06 2.0109284682442487e-06
0.19471830985915492 8.369093726890432e-08 8.344304773502946e-08 1.2728128196258599e-06 1.996422280591283e-06
0.19507042253521126 4.982724411469879e-08 4.9549872053194466e-08 1.2648654839623779e-06 1.9820466610465114e-06
0.1954225352112676 1.9556675944934908e-08 1.9251614202513218e-08 1.2569866327917109e-06 1.967800201875524e-06
0.19577464788732393 6.451360345720909e-09 6.781671171808515e-09 1.2491755469000795e-06 1.9536815130193884e-06
0.19612676056338027 2.7639849996983454e-08 2.7992344895609315e-08 1.241431515967461e-06 1.939689221841461e-06
0.1964788732394366 4.3576397499875835e-08 4.394742646658103e-08 1.2337538384415392e-06 1.9258219728782808e-06
0.19683098591549295 5.3962266065809744e-08 5.4347652727588675e-08 1.2261418214136453e-06 1.9120784275944563e-06
0.19718309859154928 5.863804648927142e-08 5.903316794990507e-08 1.2185947804966876e-06 1.8984572641414847e-06
0.19753521126760562 5.758585628871299e-08 5.798574472003874e-08 1.2111120397050222e-06 1.8849571771204292e-06
0.19788732394366196 5.092805550792537e-08 5.1327520274879536e-08 1.2036929313362256e-06 1.8715768773483858e-06
0.19823943661971832 3.892255063375288e-08 3.9316317923486185e-08 1.1963367958547452e-06 1.858315091628673e-06
0.19859154929577466 2.195484066288989e-08 2.2337705867191458e-08 1.1890429817773945e-06 1.8451705625246847e-06
0.198943661971831 5.270374130346981e-10 8.940240607519522e-10 1.1818108455606442e-06 1.832142048137325e-06
0.19929577464788734 2.4755836179494872e-08 2.4409318182100095e-08 1.1746397514897037e-06 1.8192283218859819e-06
0.19964788732394367 5.320190254867059e-08 5.287990712534622e-08 1.1675290715693412e-06 1.8064281722929644e-06
0.2 8.40504197530515e-08 8.375633099727156e-08 1.1604781854164214e-06 1.7937404027713487e-06
0.20035211267605635 1.1649124165136306e-07 1.162276633184314e-07 1.1534864801541229e-06 1.781163831416167e-06
0.2007042253521127 1.4968525328972426e-07 1.494539272516728e-07 1.1465533503078206e-06 1.7686972907988895e-06
0.20105633802816902 1.827852685540214e-07 1.8258702636837307e-07 1.1396781977025891e-06 1.7563396277651334e-06
0.20140845070422536 2.1495687186352284e-07 2.1479162163583757e-07 1.132860431362304e-06 1.7440897032355499e-06
0.2017605633802817 2.453986933545754e-07 2.452654419549878e-07 1.1260994674103152e-06 1.731946392009826e-06
0.20211267605633804 2.733616272727092e-07 2.7325853587371907e-07 1.1193947289716692e-06 1.719908582573756e-06
0.20246478873239437 2.9816653547861566e-07 2.98091004486451e-07 1.1127456460768426e-06 1.7079751769093216e-06
0.2028169014084507 3.1922002109871443e-07 3.191687990016854e-07 1.1061516555669655e-06 1.6961450903077337e-06
0.20316901408450705 3.360279101609071e-07 3.359972197326984e-07 1.0996122010005168e-06 1.6844172511853824e-06
0.2035211267605634 3.4820614007455975e-07 3.48191814818243e-07 1.0931267325614555e-06 1.672790600902644e-06
0.20387323943661972 3.554888213772097e-07 3.5548644509946754e-07 1.086694706968764e-06 1.661264093585499e-06
0.20422535211267606 3.5773331148789215e-07 3.5773835442274825e-07 1.0803155873873934e-06 1.6498366959499096e-06
0.2045774647887324 3.549222144033841e-07 3.549301602856777e-07 1.0739888433405654e-06 1.6385073871289123e-06
0.20492957746478874 3.471622964482932e-07 3.4716875625565666e-07 1.067713950623421e-06 1.6272751585023752e-06
0.20528169014084507 3.346803834631273e-07 3.3468119306050204e-07 1.0614903912179976e-06 1.6161390135293778e-06
0.2056338028169014 3.1781637737128404e-07 3.178076778536482e-07 1.055317653209492e-06 1.6050979675831693e-06
0.20598591549295775 2.970135982063388e-07 2.9699189919254024e-07 1.0491952307038144e-06 1.594151047788655e-06
0.2063380281690141 2.728067198454923e-07 2.727689471983354e-07 1.0431226237463851e-06 1.5832972928623753e-06
0.20669014084507042 2.4580762250652677e-07 2.4575115283780996e-07 1.0370993382421728e-06 1.5725357529549334e-06
0.20704225352112676 2.1668953134491617e-07 2.1661221614617636e-07 1.031124885876944e-06 1.5618654894958248e-06
0.2073943661971831 1.8616984728088775e-07 1.86070029580266e-07 1.0251987840397038e-06 1.5512855750406334e-06
0.20774647887323944 1.5499210277165068e-07 1.5486862887972557e-07 1.0193205557463113e-06 1.540795093120554e-06
0.20809859154929577 1.239074911469783e-07 1.2375971938434552e-07 1.013489729564242e-06 1.5303931380941997e-06
0.2084507042253521 9.365642311755305e-08 9.348423051319746e-08 1.007705839538495e-06 1.520078815001654e-06
0.20880281690140845 6.495055816543282e-08 6.475434509860858e-08 1.0019684251186028e-06 1.509851239420737e-06
0.2091549295774648 3.845574199819074e-08 3.823643375737496e-08 9.96277031086745e-07 1.4997095373254392e-06
0.20950704225352113 1.4776254590060333e-08 1.4535297967914281e-08 9.906312074869329e-07 1.4896528449464962e-06
0.20985915492957746 5.559262731357617e-09 5.819910289668518e-09 9.850305095552614e-07 1.4796803086340577e-06
0.2102112676056338 2.2109877237484842e-08 2.238776868173168e-08 9.794744976511994e-07 1.469791084722426e-06
0.21056338028169014 3.453215977646376e-08 3.4824392330181934e-08 9.739627371898996e-07 1.4599843393968255e-06
0.21091549295774648 4.258749073881094e-08 4.2890754747314813e-08 9.684947985755266e-07 1.4502592485621642e-06
0.2112676056338028 4.6146725603050915e-08 4.645736964191284e-08 9.630702571355654e-07 1.440614997713763e-06
0.21161971830985915 4.519213440365272e-08 4.5506246818360296e-08 9.576886930561152e-07 1.4310507818100172e-06
0.2119718309859155 3.9816596733256585e-08 4.013010248823594e-08 9.523496913181311e-07 1.421565805146951e-06
0.21232394366197183 3.0220101037007185e-08 3.0528871411787526e-08 9.470528416346154e-07 1.4121592812346449e-06
0.21267605633802816 1.6703662343812536e-08 1.7003633754582603e-08 9.417977383887362e-07 1.4028304326755007e-06
0.2130281690140845 3.3916538941117527e-10 5.186821747944982e-11 9.365839805728547e-07 1.393578491044306e-06
0.21338028169014084 2.0432948977001357e-08 2.0161891001328545e-08 9.314111717284533e-07 1.3844026967700837e-06
0.21373239436619718 4.30329234875483e-08 4.2781244366226516e-08 9.2627891988694e-07 1.375302299019684e-06
0.2140845070422535 6.7539099809703e-08 6.730941172153846e-08 9.211868375113306e-07 1.3662765555830961e-06
0.21443661971830985 9.331156966478507e-08 9.310587318063022e-08 9.161345414387774e-07 1.3573247327604529e-06
0.2147887323943662 1.1968661980724138e-07 1.1950624213377653e-07 9.11121652823939e-07 1.3484461052506937e-06
0.21514084507042253 1.459932514060988e-07 1.4583881006545284e-07 9.06147797083178e-07 1.3396399560418711e-06
0.21549295774647886 1.715696950295434e-07 1.7144108855332335e-07 9.012126038395718e-07 1.3309055763030575e-06
0.2158450704225352 1.9577951629596865e-07 1.956759419223562e-07 8.963157068687232e-07 1.3222422652778415e-06
0.21619718309859154 2.1802692187942328e-07 2.1794691867649968e-07 8.914567440453559e-07 1.3136493301793806e-06
0.21654929577464788 2.3777089967758853e-07 2.3771241410184107e-07 8.866353572906859e-07 1.3051260860869814e-06
0.21690140845070421 2.5453785984260653e-07 2.54498329588173e-07 8.818511925205549e-07 1.296671855844194e-06
0.21725352112676055 2.6793248409703223e-07 2.6790893528433374e-07 8.771038995943135e-07 1.288285969958385e-06
0.2176056338028169 2.776465381828284e-07 2.7763569052659014e-07 8.723931322644377e-07 1.2799677665017688e-06
0.21795774647887323 2.834654551428669e-07 2.834638297440989e-07 8.677185481268789e-07 1.2717165910138771e-06
0.21830985915492956 2.8527255401843764e-07 2.8527657882111834e-07 8.630798085721188e-07 1.2635317964054401e-06
0.2186619718309859 2.830508179983876e-07 2.8305692668160007e-07 8.584765787369338e-07 1.2554127428636555e-06
0.21901408450704227 2.7688221657209105e-07 2.7688693762855805e-07 8.539085274568473e-07 1.2473587977588262e-06
0.2193661971830986 2.6694461632538617e-07 2.6694465020244846e-07 8.493753272192654e-07 1.2393693355523461e-06
0.21971830985915494 2.53506383218662e-07 2.53498666555835e-07 8.448766541172764e-07 1.2314437377060034e-06
0.22007042253521128 2.3691883412233055e-07 2.3690059119918508e-07 8.40412187804116e-07 1.2235813925925924e-06
0.22042253521126762 2.1760674578286872e-07 2.175755281950181e-07 8.359816114482746e-07 1.2157816954078058e-06
0.22077464788732395 1.9605717411415748e-07 1.9601089034762507e-07 8.315846116892504e-07 1.2080440480833887e-06
0.2211267605633803 1.7280687476948016e-07 1.7274381169818634e-07 8.272208785939228e-07 1.2003678592015326e-06
0.22147887323943663 1.484286465392656e-07 1.4834748491216378e-07 8.228901056135467e-07 1.192752543910494e-06
0.22183098591549297 1.235169416138896e-07 1.2341676734702419e-07 8.185919895413597e-07 1.185197523841414e-06
0.2221830985915493 9.867310072254608e-08 9.855341331579541e-08 8.143262304707806e-07 1.1777022270263217e-06
0.22253521126760564 7.449057638158596e-08 7.435129511417055e-08 8.10092531754203e-07 1.1702660878173023e-06
0.22288732394366198 5.1540503934377696e-08 5.1381971747961635e-08 8.058905999623669e-07 1.1628885468068119e-06
0.22323943661971832 3.035796791693054e-08 3.0180952167098135e-08 8.01720144844303e-07 1.155569050749123e-06
0.22359154929577466 1.1429290908725072e-08 1.1234979549510855e-08 7.975808792878343e-07 1.1483070524828757e-06
0.223943661971831 4.819356016651067e-09 5.029364674182774e-09 7.934725192806395e-07 1.1411020108547272e-06
0.22429577464788733 1.803175711351442e-08 1.8255473098676058e-08 7.893947838718548e-07 1.1339533906440747e-06
0.22464788732394367 2.792964697564969e-08 2.8164717727180436e-08 7.853473951342129e-07 1.1268606624888392e-06
0.225 3.431871973303427e-08 3.4562471053939485e-08 7.813300781267115e-07 1.1198233028122916e-06
0.22535211267605634 3.7092525406011874e-08 3.734201515761709e-08 7.773425608578037e-07 1.1128407937509043e-06
0.22570422535211268 3.623417903555607e-08 3.6486263561297766e-08 7.733845742490929e-07 1.1059126230832153e-06
0.22605633802816902 3.1815862236277426e-08 3.206727451878983e-08 7.694558520995407e-07 1.0990382841596862e-06
0.22640845070422536 2.3996150907457386e-08 2.4243588444657016e-08 7.655561310501641e-07 1.0922172758335403e-06
0.2267605633802817 1.3015255665834105e-08 1.3255475101462675e-08 7.616851505492248e-07 1.0854491023925638e-06
0.22711267605633803 8.11688155152085e-10 5.817734001066744e-10 7.578426528178968e-07 1.0787332734918566e-06
0.22746478873239437 1.710309758480045e-08 1.6886320980683215e-08 7.540283828164117e-07 1.0720693040875204e-06
0.2278169014084507 3.5420961204741635e-08 3.521981262925743e-08 7.502420882106643e-07 1.0654567143712623e-06
0.22816901408450704 5.528213976260047e-08 5.509868532571043e-08 7.464835193392834e-07 1.0588950297059103e-06
0.22852112676056338 7.617065854874845e-08 7.600647476758603e-08 7.427524291811503e-07 1.0523837805618155e-06
0.22887323943661972 9.755068031433423e-08 9.740680595302354e-08 7.390485733233648e-07 1.0459225024541366e-06
0.22922535211267606 1.1887983383924896e-07 1.1875674175291827e-07 7.353717099296502e-07 1.0395107358809876e-06
0.2295774647887324 1.3962256775372607e-07 1.3952015792867338e-07 7.317215997091867e-07 1.0331480262624392e-06
0.22992957746478873 1.5926320193628918e-07 1.5918081569312446e-07 7.280980058858738e-07 1.0268339238803552e-06
0.23028169014084507 1.7731835960396176e-07 1.7725481372605278e-07 7.245006941680112e-07 1.0205679838190603e-06
0.2306338028169014 1.9334848172006773e-07 1.9330212018234595e-07 7.209294327183872e-07 1.0143497659068165e-06
0.23098591549295774 2.0696815102161127e-07 2.069369111085643e-07 7.173839921247803e-07 1.0081788346581027e-06
0.23133802816901408 2.178549850858112e-07 2.1783647406675196e-07 7.138641453708581e-07 1.0020547592166837e-06
0.23169014084507042 2.2575689553431383e-07 2.2574847374872094e-07 7.103696678074646e-07 9.959771132994553e-07
0.23204225352112676 2.3049755270791373e-07 2.304964189145746e-07 7.069003371243076e-07 9.89945475141054e-07
0.2323943661971831 2.319799408281975e-07 2.3198321597222805e-07 7.034559333220156e-07 9.839594274392208e-07
0.23274647887323943 2.3018793662321495e-07 2.3019274273113676e-07 7.0003623868458e-07 9.78018557300909e-07
0.23309859154929577 2.251858934227651e-07 2.2518942508276983e-07 6.966410377521652e-07 9.721224561891197e-07
0.2334507042253521 2.1711626161135478e-07 2.1711584835420046e-07 6.932701172942821e-07 9.662707198704597e-07
0.23380281690140844 2.0619532387497144e-07 2.061884826542752e-07 6.899232662833271e-07 9.60462948363408e-07
0.23415492957746478 1.9270716875668823e-07 1.926916465512964e-07 6.86600275868467e-07 9.54698745887281e-07
0.23450704225352112 1.7699606759043526e-07 1.7696987484160388e-07 6.833009393498815e-07 9.489777208118847e-07
0.23485915492957746 1.5945745695957695e-07 1.5941889305400374e-07 6.800250521533465e-07 9.432994856078473e-07
0.2352112676056338 1.4052776059562346e-07 1.4047543287674061e-07 6.767724118051542e-07 9.376636567976164e-07
0.23556338028169013 1.206733104005969e-07 1.2060614822408171e-07 6.73542817907369e-07 9.320698549071159e-07
0.23591549295774647 1.0037864550164982e-07 1.0029591066172288e-07 6.703360721134144e-07 9.265177044180507e-07
0.2362676056338028 8.013448054651308e-08 8.003577502533131e-08 6.671519781039801e-07 9.210068337208483e-07
0.23661971830985915 6.042563960688738e-08 6.031091109676005e-08 6.639903415632514e-07 9.155368750682314e-07
0.23697183098591548 4.171925002447355e-08 4.158879511121551e-08 6.608509701554512e-07 9.101074645294082e-07
0.23732394366197182 2.445348142914395e-08 2.4307945779264628e-08 6.577336735016928e-07 9.047182419448739e-07
0.23767605633802816 9.027099261162815e-09 8.867473697424528e-09 6.546382631571392e-07 8.99368850881813e-07
0.2380281690140845 4.209920125470863e-09 4.382309084004994e-09 6.515645525884607e-07 8.940589385900948e-07
0.23838028169014083 1.496449373229165e-08 1.5148000403015356e-08 6.485123571515922e-07 8.887881559588518e-07
0.23873239436619717 2.3007069607084896e-08 2.3199754180330327e-08 6.454814940697808e-07 8.835561574736334e-07
0.2390845070422535 2.8176649335295102e-08 2.8376312518484202e-08 6.424717824119195e-07 8.783626011741269e-07
0.23943661971830985 3.0384087352295694e-08 3.0588315200658367e-08 6.394830430711709e-07 8.732071486124361e-07
0.2397887323943662 2.9613602046216723e-08 2.981982087992018e-08 6.365150987438609e-07 8.680894648119097e-07
0.24014084507042255 2.592247782473269e-08 2.612801836050663e-08 6.335677739086595e-07 8.630092182265143e-07
0.24049295774647889 1.943898169465885e-08 1.9641150727623856e-08 6.30640894806022e-07 8.579660807007372e-07
0.24084507042253522 1.0358561365703649e-08 1.0554718600404293e-08 6.277342894179044e-07 8.529597274300199e-07
0.24119718309859156 1.0615666206541114e-09 8.739295992850512e-10 6.248477874477423e-07 8.479898369217082e-07
0.2415492957746479 1.4509291727880352e-08 1.4332473770741867e-08 6.21981220300687e-07 8.430560909565133e-07
0.24190140845070424 2.962576562250231e-08 2.946178322859316e-08 6.191344210640975e-07 8.381581745504781e-07
0.24225352112676057 4.601462827816742e-08 4.586515123329891e-08 6.163072244882905e-07 8.332957759174385e-07
0.2426056338028169 6.325206813119799e-08 6.311836676356915e-08 6.134994669675315e-07 8.284685864319746e-07
0.24295774647887325 8.089746205290993e-08 8.078036871748607e-08 6.107109865212766e-07 8.23676300592844e-07
0.2433098591549296 9.850432895409499e-08 9.840421558442371e-08 6.079416227756545e-07 8.189186159868914e-07
0.24366197183098592 1.15631325562157e-07 1.155480982218972e-07 6.051912169451851e-07 8.141952332534236e-07
0.24401408450704226 1.3185301438553796e-07 1.317861247849808e-07 6.024596118147363e-07 8.0950585604905e-07
0.2443661971830986 1.4677014200346404e-07 1.46718614996586e-07 5.997466517217096e-07 8.048501910129752e-07
0.24471830985915494 1.6001918032520217e-07 1.5998165554518932e-07 5.970521825384543e-07 8.002279477327411e-07
0.24507042253521127 1.7128090392493303e-07 1.7125568901641433e-07 5.943760516549077e-07 7.956388387104115e-07
0.2454225352112676 1.8028780240378836e-07 1.8027293481891234e-07 5.91718107961457e-07 7.910825793291915e-07
0.24577464788732395 1.8683015725862065e-07 1.8682347133215094e-07 5.89078201832017e-07 7.865588878204766e-07
0.2461267605633803 1.9076064713752518e-07 1.9075984315268627e-07 5.864561851073286e-07 7.820674852313261e-07
0.24647887323943662 1.9199738274058648e-07 1.9200009492866045e-07 5.838519110784642e-07 7.776080953923518e-07
0.24683098591549296 1.905253120241688e-07 1.9052917287310323e-07 5.812652344705469e-07 7.731804448860211e-07
0.2471830985915493 1.863959767971283e-07 1.8639867562679857e-07 5.786960114266728e-07 7.687842630153621e-07
0.24753521126760564 1.7972564225570085e-07 1.7972497668781433e-07 5.761440994920391e-07 7.64419281773071e-07
0.24788732394366197 1.7069186050406597e-07 1.7068578014552883e-07 5.736093575982719e-07 7.60085235811013e-07
0.2482394366197183 1.5952856670195898e-07 1.5951520900551088e-07 5.710916460479535e-07 7.557818624101111e-07
0.24859154929577465 1.4651984128141933e-07 1.464975600884596e-07 5.685908264993412e-07 7.515089014506187e-07
0.248943661971831 1.3199250287552724e-07 1.3195989053777738e-07 5.661067619512828e-07 7.472660953827691e-07
0.24929577464788732 1.1630772349285798e-07 1.162636276843003e-07 5.636393167283185e-07 7.43053189197798e-07
0.24964788732394366 9.985187945555985e-08 9.979541581538167e-08 5.611883564659714e-07 7.388699303993332e-07
0.25 8.302686822234805e-08 8.295742982516902e-08 5.587537480962223e-07 7.347160689751445e-07
0.25035211267605634 6.624013209917271e-08 6.615739646038536e-08 5.563353598331663e-07 7.305913573692532e-07
0.2507042253521127 4.989463479619847e-08 4.979856873227999e-08 5.539330611588482e-07 7.264955504543906e-07
0.251056338028169 3.437903575734585e-08 3.4269897988011297e-08 5.515467228092743e-07 7.224284055048059e-07
0.25140845070422535 2.005830024560095e-08 1.993664120506794e-08 5.491762167606008e-07 7.183896821694136e-07
0.2517605633802817 7.264970528895798e-09 7.131628503816635e-09 5.468214162154919e-07 7.143791424452814e-07
0.252112676056338 3.708694475251812e-09 3.852601994970679e-09 5.444821955896483e-07 7.103965506514469e-07
0.25246478873239436 1.261752660279007e-08 1.27706175513269e-08 5.421584304985023e-07 7.064416734030652e-07
0.2528169014084507 1.926904555968561e-08 1.942969499611544e-08 5.398499977440796e-07 7.02514279585879e-07
0.25316901408450704 2.3527719190543007e-08 2.3694088899064267e-08 5.375567753020213e-07 6.986141403310072e-07
0.2535211267605634 2.531779395832262e-08 2.5487870349203614e-08 5.352786423087684e-07 6.947410289900479e-07
0.2538732394366197 2.4624638332067194e-08 2.47962784996311e-08 5.330154790489029e-07 6.908947211104922e-07
0.25422535211267605 2.149457855766616e-08 2.1665563735050023e-08 5.307671669426463e-07 6.87074994411444e-07
0.2545774647887324 1.6033243303016197e-08 1.6201338322561878e-08 5.285335885335109e-07 6.832816287596402e-07
0.2549295774647887 8.402470017958552e-09 8.565486801310758e-09 5.263146274761032e-07 6.79514406145769e-07
0.25528169014084506 1.184139355990347e-09 1.028276734920207e-09 5.241101685240772e-07 6.757731106610831e-07
0.2556338028169014 1.246689329674186e-08 1.2320084760645426e-08 5.21920097518236e-07 6.720575284742988e-07
0.25598591549295774 2.5146766993973832e-08 2.5010676746420336e-08 5.197443013747771e-07 6.683674478087839e-07
0.2563380281690141 3.88930654588999e-08 3.876906925804319e-08 5.175826680736841e-07 6.647026589200252e-07
0.2566901408450704 5.3351798050760165e-08 5.324094004817721e-08 5.154350866472563e-07 6.610629540733744e-07
0.25704225352112675 6.815455315589286e-08 6.805751440709585e-08 5.133014471687832e-07 6.574481275220664e-07
0.2573943661971831 8.292765122310224e-08 8.284473135169332e-08 5.111816407413517e-07 6.538579754855099e-07
0.2577464788732394 9.73013493794623e-08 9.72324621458565e-08 5.090755594867935e-07 6.502922961278423e-07
0.25809859154929576 1.109188715029302e-07 1.1086355424920218e-07 5.069830965347642e-07 6.467508895367496e-07
0.2584507042253521 1.2344504384841655e-07 1.2340248002526575e-07 5.049041460119547e-07 6.432335577025422e-07
0.25880281690140844 1.3457432790834574e-07 1.3454338119838877e-07 5.028386030314361e-07 6.3974010449749e-07
0.2591549295774648 1.4403805880025315e-07 1.440173167863671e-07 5.007863636821285e-07 6.362703356554068e-07
0.2595070422535211 1.5161071865166806e-07 1.5159854358070534e-07 4.987473250184026e-07 6.328240587514861e-07
0.25985915492957745 1.5711509962720122e-07 1.5710968361257774e-07 4.967213850498015e-07 6.294010831823791e-07
0.2602112676056338 1.604262397505108e-07 1.6042566174963586e-07 4.947084427308906e-07 6.260012201465184e-07
0.2605633802816901 1.614740457772318e-07 1.6147632786055822e-07 4.927083979512257e-07 6.226242826246776e-07
0.26091549295774646 1.6024455028061447e-07 1.6024771105154606e-07 4.907211515254444e-07 6.192700853607683e-07
0.2612676056338028 1.5677978399302356e-07 1.567818874814064e-07 4.887466051834759e-07 6.159384448428684e-07
0.26161971830985914 1.5117627846386076e-07 1.511754773506177e-07 4.867846615608649e-07 6.12629179284481e-07
0.2619718309859155 1.4358224741647505e-07 1.435768199991843e-07 4.848352241892164e-07 6.093421086060185e-07
0.2623239436619718 1.3419352701020854e-07 1.3418190783607354e-07 4.828981974867518e-07 6.060770544165101e-07
0.26267605633802815 1.2324838478268646e-07 1.232291893097092e-07 4.809734867489754e-07 6.0283383999553e-07
0.2630281690140845 1.1102133367040247e-07 1.109933776332709e-07 4.790609981394563e-07 5.996122902753422e-07
0.2633802816901408 9.781611056980757e-08 9.777842490176125e-08 4.771606386807178e-07 5.964122318232609e-07
0.26373239436619716 8.395799788691688e-08 8.390984007577859e-08 4.7527231624523544e-07 5.932334928242208e-07
0.2640845070422535 6.978568101363202e-08 6.972654365855299e-08 4.7339593954654026e-07 5.900759030635576e-07
0.26443661971830984 5.564284435753869e-08 5.557246146649708e-08 4.7153141813043084e-07 5.869392939099935e-07
0.2647887323943662 4.1869713249388815e-08 4.178806451181134e-08 4.696786623662859e-07 5.838234982988264e-07
0.2651408450704225 2.879474868862361e-08 2.8702061616218994e-08 4.678375834384814e-07 5.807283507153196e-07
0.26549295774647885 1.6726696512106608e-08 1.6623446010930073e-08 4.660080933379085e-07 5.776536871782887e-07
0.2658450704225352 5.9471823520285865e-09 5.834087015405194e-09 4.641901048535911e-07 5.745993452238851e-07
0.2661971830985915 3.295971033084573e-09 3.4179567992997547e-09 4.6238353156440223e-07 5.715651638895712e-07
0.26654929577464787 1.079454642867102e-08 1.0924245390961316e-08 4.6058828783087823e-07 5.685509836982852e-07
0.2669014084507042 1.638471986017292e-08 1.6520750909696503e-08 4.588042887871284e-07 5.655566466427952e-07
0.26725352112676054 1.995072411149927e-08 2.0091527816636565e-08 4.5703145033284004e-07 5.625819961702373e-07
0.2676056338028169 2.1427307114884752e-08 2.157117815740458e-08 4.5526968912537603e-07 5.596268771668364e-07
0.2679577464788732 2.0800934293783916e-08 2.0946060626646628e-08 4.535189225719655e-07 5.566911359428077e-07
0.26830985915492955 1.8109715013718145e-08 1.825422307617664e-08 4.5177906882198713e-07 5.537746202174366e-07
0.2686619718309859 1.34420646462875e-08 1.3584069459302416e-08 4.5005004675933814e-07 5.508771791043327e-07
0.26901408450704223 6.934144611513983e-09 7.0718031023489635e-09 4.48331775994898e-07 5.479986630968593e-07
0.26936619718309857 1.2338476203353398e-09 1.1022821043219801e-09 4.4662417685907444e-07 5.451389240537325e-07
0.2697183098591549 1.084243893468663e-08 1.0718563226716138e-08 4.449271703944386e-07 5.422978151847892e-07
0.27007042253521124 2.1638566735732788e-08 2.1523777977745917e-08 4.4324067834844586e-07 5.394751910369227e-07
0.2704225352112676 3.3342044433550336e-08 3.323749608416228e-08 4.415646231662402e-07 5.366709074801816e-07
0.2707746478873239 4.565264179325047e-08 4.5559207636878476e-08 4.398989279835422e-07 5.338848216940327e-07
0.2711267605633803 5.825760183104207e-08 5.817584972285697e-08 4.38243516619617e-07 5.311167921537816e-07
0.27147887323943665 7.083940657971429e-08 7.076958314749184e-08 4.3659831357032894e-07 5.283666786171554e-07
0.271830985915493 8.308359937507153e-08 8.302562629830139e-08 4.3496324400126874e-07 5.256343421110367e-07
0.2721830985915493 9.46864714162849e-08 9.463995326268038e-08 4.333382337409664e-07 5.229196449183552e-07
0.27253521126760566 1.0536242518795747e-07 1.0532666815805836e-07 4.3172320927417784e-07 5.202224505651314e-07
0.272887323943662 1.1485083674154675e-07 1.1482487710271985e-07 4.3011809773525035e-07 5.175426238076679e-07
0.27323943661971833 1.2292225254732864e-07 1.229048930719822e-07 4.2852282690156425e-07 5.14880030619892e-07
0.27359154929577467 1.293837742686052e-07 1.293736266610721e-07 4.2693732518704904e-07 5.122345381808421e-07
0.273943661971831 1.3408350590571224e-07 1.3407903702863034e-07 4.253615216357734e-07 5.096060148623008e-07
0.27429577464788735 1.3691396175657017e-07 1.3691354145664502e-07 4.2379534591560865e-07 5.069943302165683e-07
0.2746478873239437 1.3781435992405672e-07 1.3781630840070662e-07 4.2223872831196556e-07 5.043993549643789e-07
0.275 1.367717540008028e-07 1.3677438693725638e-07 4.206915997216008e-07 5.01820960982955e-07
0.27535211267605636 1.3382098437872051e-07 1.3382265443103295e-07 4.191538916464944e-07 4.992590212941981e-07
0.2757042253521127 1.290434596498196e-07 1.2904259332438138e-07 4.1762553618779765e-07 4.967134100530172e-07
0.27605633802816903 1.2256480707604368e-07 1.225599364765063e-07 4.16106466039848e-07 4.941840025357881e-07
0.2764084507042254 1.1455145841946183e-07 1.1454124776634372e-07 4.145966144842538e-07 4.916706751289478e-07
0.2767605633802817 1.0520626288790878e-07 1.0518953007020416e-07 4.130959153840433e-07 4.891733053177162e-07
0.27711267605633805 9.476324196504077e-08 9.473897564318216e-08 4.1160430317788364e-07 4.866917716749494e-07
0.2774647887323944 8.348162092337365e-08 8.3448993848451e-08 4.101217128743603e-07 4.842259538501177e-07
0.2778169014084507 7.16392884072456e-08 7.159766764675187e-08 4.0864808004632536e-07 4.817757325584112e-07
0.27816901408450706 5.95258482494797e-08 5.947480292237022e-08 4.071833408253063e-07 4.793409895699669e-07
0.2785211267605634 4.74354363751586e-08 4.737474331804178e-08 4.057274318959806e-07 4.769216076992205e-07
0.27887323943661974 3.565948007222509e-08 3.558912761296574e-08 4.0428029049070875e-07 4.745174707943771e-07
0.2792253521126761 2.447957699803584e-08 2.439976673866055e-08 4.0284185438413164e-07 4.7212846372700305e-07
0.2795774647887324 1.4160667073809055e-08 1.4071813319577461e-08 4.014120618878275e-07 4.6975447238173303e-07
0.27992957746478875 4.944662026939836e-09 4.847388279820657e-09 3.999908518450282e-07 4.673953836460962e-07
0.2802816901408451 2.95531499505839e-09 3.06018320052393e-09 3.985781636253948e-07 4.6505108540045507e-07
0.2806338028169014 9.35994327263928e-09 9.471389951783878e-09 3.971739371198514e-07 4.627214665080589e-07
0.28098591549295776 1.4127854529026793e-08 1.4244689933012183e-08 3.957781127354772e-07 4.604064168052086e-07
0.2813380281690141 1.7158823718051582e-08 1.727970661879116e-08 3.943906313904547e-07 4.581058270915323e-07
0.28169014084507044 1.8395929277362264e-08 1.851939505502437e-08 3.9301143450907364e-07 4.5581958912037027e-07
0.2820422535211268 1.7826637212439604e-08 1.7951131578727365e-08 3.916404640167919e-07 4.5354759558926737e-07
0.2823943661971831 1.548279000381124e-08 1.5606707777573143e-08 3.9027766233534994e-07 4.5128974013057243e-07
0.28274647887323945 1.1439508255780338e-08 1.1561236183040113e-08 3.889229723779392e-07 4.49045917302142e-07
0.2830985915492958 5.813039570225975e-09 5.931001788727278e-09 3.8757633754442543e-07 4.4681602257814927e-07
0.2834507042253521 1.2423853156761778e-09 1.129680888144713e-09 3.8623770171662356e-07 4.445999523399941e-07
0.28380281690140846 9.53860516539171e-09 9.432521456434138e-09 3.8490700925362424e-07 4.4239760386731545e-07
0.2841549295774648 1.885838397829684e-08 1.876011242615905e-08 3.8358420498717376e-07 4.402088753291032e-07
0.28450704225352114 2.8960945172011817e-08 2.8871468404057878e-08 3.822692342171029e-07 4.380336657749092e-07
0.2848591549295775 3.958804376836317e-08 3.9508105071926196e-08 3.809620427068076e-07 4.358718751261559e-07
0.2852112676056338 5.047042390604905e-08 5.040050494711303e-08 3.796625766787773e-07 4.3372340416754085e-07
0.28556338028169015 6.133450060758432e-08 6.127480842337478e-08 3.783707828101752e-07 4.3158815453853697e-07
0.2859154929577465 7.19091003536052e-08 7.185956414309521e-08 3.7708660822846435e-07 4.2946602872498687e-07
0.2862676056338028 8.193209474483888e-08 8.189237244581341e-08 3.7581000050708197e-07 4.273569300507896e-07
0.28661971830985916 9.115676533917016e-08 9.112625945369936e-08 3.745409076611628e-07 4.252607626696793e-07
0.2869718309859155 9.935774551371183e-08 9.9335627166606e-08 3.732792781433076e-07 4.23177431557095e-07
0.28732394366197184 1.0633639669797238e-07 1.0632163652064065e-07 3.7202506083939737e-07 4.211068425021392e-07
0.2876760563380282 1.1192549124029298e-07 1.1191689539336452e-07 3.7077820506445486e-07 4.1904890209962513e-07
0.2880281690140845 1.1599309211014949e-07 1.1598934160933364e-07 3.6953866055854943e-07 4.170035177422116e-07
0.28838028169014085 1.184455401361323e-07 1.1844523163250243e-07 3.683063774827479e-07 4.149705976126236e-07
0.2887323943661972 1.1922948200749943e-07 1.1923116828894633e-07 3.6708130641510724e-07 4.129500506759588e-07
0.2890845070422535 1.1833289625513021e-07 1.1833512496210503e-07 3.6586339834671347e-07 4.1094178667207773e-07
0.28943661971830986 1.157850992743369e-07 1.1578644863325266e-07 3.646526046777606e-07 4.0894571610807695e-07
0.2897887323943662 1.1165573854201615e-07 1.1165484928000777e-07 3.6344887721367416e-07 4.069617502508453e-07
0.29014084507042254 1.0605280489856881e-07 1.0604840787735925e-07 3.6225216816127574e-07 4.0498980111970015e-07
0.2904929577464789 9.911971951167119e-08 9.911065897000427e-08 3.610624301249876e-07 4.030297814791048e-07
0.2908450704225352 9.103157334473487e-08 9.101682593626713e-08 3.5987961610308126e-07 4.010816048314645e-07
0.29119718309859155 8.199061709126884e-08 8.196930712318387e-08 3.5870367948396313e-07 3.9914518541000077e-07
0.2915492957746479 7.222111713621234e-08 7.219252853747426e-08 3.5753457404250233e-07 3.972204381717034e-07
0.2919014084507042 6.196370776076935e-08 6.19272933331624e-08 3.5637225393639723e-07 3.9530727879035843e-07
0.29225352112676056 5.146938118726918e-08 5.142476962285297e-08 3.552166737025801e-07 3.934056236496519e-07
0.2926056338028169 4.099326491470953e-08 4.0940265916230394e-08 3.540677882536615e-07 3.9151538983634784e-07
0.29295774647887324 3.078833996040207e-08 3.072694760046344e-08 3.5292555287441253e-07 3.8963649513354023e-07
0.2933098591549296 2.1099254023932963e-08 2.1029648253876048e-08 3.5178992321828366e-07 3.877688580139776e-07
0.2936619718309859 1.2156380242308598e-08 1.2078926244814308e-08 3.506608553039616e-07 3.859123976334593e-07
0.29401408450704225 4.170265214900205e-09 4.085510116028816e-09 3.4953830551196316e-07 3.840670338243036e-07
0.2943661971830986 2.673400464668098e-09 2.7647341213387012e-09 3.484222305812643e-07 3.8223268708888484e-07
0.2947183098591549 8.218169552341475e-09 8.315194195003367e-09 3.4731258760596554e-07 3.804092785932406e-07
0.29507042253521126 1.2340480205706356e-08 1.2442158045588761e-08 3.462093340319929e-07 3.7859673016074797e-07
0.2954225352112676 1.4952468442492395e-08 1.5057631103290218e-08 3.4511242765383475e-07 3.7679496426586626e-07
0.29577464788732394 1.6003887514063153e-08 1.6111260628194317e-08 3.4402182661131044e-07 3.7500390402794757e-07
0.2961267605633803 1.548309294120447e-08 1.5591325548492663e-08 3.429374893863764e-07 3.732234732051131e-07
0.2964788732394366 1.3417075077453291e-08 1.3524773310448068e-08 3.4185937479996414e-07 3.7145359618819503e-07
0.29683098591549295 9.870544493551548e-09 9.976308676079093e-09 3.407874420088516e-07 3.6969419799474274e-07
0.2971830985915493 4.944098640735693e-09 5.046562596376294e-09 3.397216505025688e-07 3.67945204263093e-07
0.2975352112676056 1.2284794158330495e-09 1.130608318391701e-09 3.3866196010033455e-07 3.662065412465028e-07
0.29788732394366196 8.483718443075104e-09 8.39162016270074e-09 3.3760833094802616e-07 3.6447813580734533e-07
0.2982394366197183 1.6632661838767827e-08 1.654736718097291e-08 3.3656072351518134e-07 3.627599154113666e-07
0.29859154929577464 2.5465668222673293e-08 2.538802668783484e-08 3.355190985920309e-07 3.610518081220036e-07
0.298943661971831 3.47576882684042e-08 3.468834174636922e-08 3.344834172865628e-07 3.59353742594762e-07
0.2992957746478873 4.427388530568227e-08 4.4213248859045807e-08 3.334536410216169e-07 3.576656480716538e-07
0.29964788732394365 5.377545962819682e-08 5.372371024198388e-08 3.3242973153201064e-07 3.5598745437569334e-07
0.3 6.302553234015212e-08 6.298260608924691e-08 3.31411650861694e-07 3.543190919054517e-07
0.3003521126760563 7.179494404417345e-08 7.17605416748498e-08 3.3039936136093424e-07 3.526604916296679e-07
0.30070422535211266 7.986782670488988e-08 7.984142717857382e-08 3.293928256835309e-07 3.5101158508191745e-07
0.301056338028169 8.704681351735928e-08 8.702769465790782e-08 3.2839200678405866e-07 3.493723043553363e-07
0.30140845070422534 9.315776138342847e-08 9.31450264339651e-08 3.2739686791513937e-07 3.4774258209740086e-07
0.3017605633802817 9.805387338749837e-08 9.804648204295973e-08 3.2640737262474304e-07 3.4612235150476195e-07
0.302112676056338 1.0161912412868083e-07 1.0161592648041358e-07 3.254234847535154e-07 3.4451154631813345e-07
0.30246478873239435 1.037709085082588e-07 1.0377068032194452e-07 3.244451684321349e-07 3.429101008172343e-07
0.3028169014084507 1.0446185413580077e-07 1.0446333197830915e-07 3.2347238807869503e-07 3.413179498157829e-07
0.303169014084507 1.0368075840986888e-07 1.0368267332923769e-07 3.225051083961168e-07 3.3973502865654446e-07
0.30352112676056336 1.014526330270967e-07 1.0145374175008877e-07 3.215432943695841e-07 3.381612732064295e-07
0.3038732394366197 9.783786063918685e-08 9.78369735543627e-08 3.205869112640086e-07 3.3659661985164314e-07
0.30422535211267604 9.293049007188532e-08 9.2926495582072e-08 3.196359246215199e-07 3.350410054928858e-07
0.3045774647887324 8.68557174159554e-08 8.684760254193747e-08 3.1869030025898057e-07 3.334943675406025e-07
0.3049295774647887 7.976661989472114e-08 7.975348726477556e-08 3.1775000426552827e-07 3.319566439102823e-07
0.30528169014084505 7.184022723879758e-08 7.182130878529556e-08 3.168150030001416e-07 3.304277730178063e-07
0.3056338028169014 6.327303093655393e-08 6.324769872781427e-08 3.158852630892331e-07 3.2890769377484387e-07
0.3059859154929577 5.427604481478106e-08 5.424381947352898e-08 3.1496075142426417e-07 3.2739634558429557e-07
0.30633802816901406 4.506954063912247e-08 4.5030097742957316e-08 3.140414351593866e-07 3.2589366833578475e-07
0.3066901408450704 3.5877589579483684e-08 3.5830764317239246e-08 3.131272817091076e-07 3.2439960240119425e-07
0.30704225352112674 2.692254430934359e-08 2.6868334500177154e-08 3.1221825874597816e-07 3.2291408863024966e-07
0.3073943661971831 1.8419597125206894e-08 1.8358164519827284e-08 3.1131433419830603e-07 3.214370683461483e-07
0.3077464788732394 1.0571546789035774e-08 1.0503216391557652e-08 3.1041547624789065e-07 3.1996848334123233e-07
0.30809859154929575 3.5639008967955142e-09 3.4891578974996122e-09 3.0952165332778253e-07 3.1850827587270747e-07
0.3084507042253521 2.4395683782665643e-09 2.52008456194631e-09 3.086328341200656e-07 3.1705638865840393e-07
0.30880281690140843 7.300709094746211e-09 7.386214192738514e-09 3.0774898755365993e-07 3.1561276487258293e-07
0.30915492957746477 1.0910223127828557e-08 1.0999801271451782e-08 3.068700828021489e-07 3.141773481417839e-07
0.3095070422535211 1.3190173209250036e-08 1.328279438810046e-08 3.0599608928162846e-07 3.1275008254071626e-07
0.30985915492957744 1.4095706307762306e-08 1.4190248139832922e-08 3.0512697664857643e-07 3.1133091258819106e-07
0.3102112676056338 1.3615955738439148e-08 1.3711229395210455e-08 3.042627147977452e-07 3.0991978324309593e-07
0.3105633802816901 1.1774104707694962e-08 1.1868884534856077e-08 3.0340327386007455e-07 3.0851663990040994e-07
0.31091549295774645 8.626614634675575e-09 8.71967070292187e-09 3.0254862420062643e-07 3.071214283872591e-07
0.3112676056338028 4.2616420323146035e-09 4.351774570354182e-09 3.016987364165397e-07 3.0573409495901266e-07
0.31161971830985913 1.20331251713812e-09 1.1172380860355278e-09 3.008535813350068e-07 3.043545862954182e-07
0.31197183098591547 7.624461178629184e-09 7.543480030543159e-09 3.0001313001126874e-07 3.0298284949677613e-07
0.3123239436619718 1.4835412404215044e-08 1.4760428435512247e-08 2.991773537266326e-07 3.0161883208015353e-07
0.3126760563380282 2.2651387205655328e-08 2.2583144937682427e-08 2.9834622398650765e-07 3.002624819756352e-07
0.31302816901408453 3.087386163710237e-08 3.081292321873565e-08 2.975197125184611e-07 2.989137475226144e-07
0.31338028169014087 3.92955191205056e-08 3.924224750584346e-08 2.9669779127029386e-07 2.9757257746611833e-07
0.3137323943661972 4.7705389317032346e-08 4.765993838140293e-08 2.9588043240813537e-07 2.962389209531731e-07
0.31408450704225355 5.589404638913823e-08 5.585635837908768e-08 2.95067608314558e-07 2.9491272752920456e-07
0.3144366197183099 6.365873878760681e-08 6.362854910791762e-08 2.942592915867087e-07 2.935939471344746e-07
0.3147887323943662 7.080832513509471e-08 7.078517408864277e-08 2.9345545503446224e-07 2.922825301005545e-07
0.31514084507042256 7.71678962831848e-08 7.715114702714096e-08 2.926560716785893e-07 2.9097842714683257e-07
0.3154929577464789 8.258297203869785e-08 8.257183372954639e-08 2.9186111474894604e-07 2.8968158937705744e-07
0.31584507042253523 8.692317216086068e-08 8.691672705122871e-08 2.9107055768267974e-07 2.8839196827591605e-07
0.31619718309859157 9.008527473257674e-08 9.008250786784957e-08 2.9028437412245276e-07 2.8710951570564544e-07
0.3165492957746479 9.199559055806432e-08 9.199542070455482e-08 2.8950253791468466e-07 2.8583418390267845e-07
0.31690140845070425 9.261159943945457e-08 9.261290995383823e-08 2.887250231078115e-07 2.845659254743235e-07
0.3172535211267606 9.192281260259361e-08 9.19244811119191e-08 2.8795180395056177e-07 2.8330469339547686e-07
0.3176056338028169 8.995084471734279e-08 8.995177070059777e-08 2.8718285489025046e-07 2.820504410053676e-07
0.31795774647887326 8.674869841502433e-08 8.674782803693213e-08 2.864181505710898e-07 2.808031220043358e-07
0.3183098591549296 8.239928346768508e-08 8.239563128652432e-08 2.856576658325156e-07 2.795626904506417e-07
0.31866197183098594 7.701321139132935e-08 7.700587881899298e-08 2.849013757075315e-07 2.7832910075730695e-07
0.3190140845070423 7.072592371923138e-08 7.071411433010613e-08 2.841492554210697e-07 2.771023076889877e-07
0.3193661971830986 6.369422814360272e-08 6.367726009081118e-08 2.834012803883662e-07 2.758822663588778e-07
0.31971830985915495 5.6092330766235516e-08 5.606964665782038e-08 2.8265742621335336e-07 2.746689322256433e-07
0.3200704225352113 4.810746450249954e-08 4.807863911230551e-08 2.819176686870688e-07 2.7346226109038684e-07
0.3204225352112676 3.993522297584487e-08 3.9899969118231837e-08 2.8118198378607837e-07 2.722622090936423e-07
0.32077464788732396 3.177471581167416e-08 3.1732888607087295e-08 2.804503476709156e-07 2.710687327123989e-07
0.3211267605633803 2.382366494712103e-08 2.3775264564308484e-08 2.797227366845367e-07 2.6988178875715476e-07
0.32147887323943664 1.627356234359921e-08 1.621873514528517e-08 2.789991273507898e-07 2.6870133436899925e-07
0.321830985915493 9.305007319706664e-09 9.24404518502926e-09 2.782794963729002e-07 2.675273270167244e-07
0.3221830985915493 3.083336681825353e-09 3.0166741533966862e-09 2.7756382063197016e-07 2.6635972449396417e-07
0.32253521126760565 2.245346944231593e-09 2.3171381187559316e-09 2.768520771854924e-07 2.651984849163622e-07
0.322887323943662 6.5576534822332005e-09 6.633872860277794e-09 2.761442432658795e-07 2.640435667187672e-07
0.3232394366197183 9.755807950376374e-09 9.835638348914465e-09 2.7544029627900725e-07 2.6289492865245574e-07
0.32359154929577466 1.1769909182299403e-08 1.1852432345964626e-08 2.7474021380277205e-07 2.617525297823819e-07
0.323943661971831 1.2559492838797489e-08 1.264370890513959e-08 2.7404397358566187e-07 2.6061632948445455e-07
0.32429577464788734 1.211436412795473e-08 1.2199214739522914e-08 2.733515535453422e-07 2.594862874428405e-07
0.3246478873239437 1.0454683715876767e-08 1.0539078366923828e-08 2.72662931767255e-07 2.583623636472941e-07
0.325 7.630308691005495e-09 7.713153630385684e-09 2.719780865032318e-07 2.572445183905131e-07
0.32535211267605635 3.7194086908795443e-09 3.799637457235515e-09 2.712969961701195e-07 2.5613271226551973e-07
0.3257042253521127 1.1736050355045874e-09 1.0970005708116394e-09 2.7061963934842016e-07 2.5502690616306785e-07
0.326056338028169 6.920783204783747e-09 6.848722546669795e-09 2.699459947809442e-07 2.5392706126907466e-07
0.32640845070422536 1.3373905056161064e-08 1.3307190860736958e-08 2.6927604137147575e-07 2.528331390620777e-07
0.3267605633802817 2.0368224779316087e-08 2.0307517973958195e-08 2.686097581834517e-07 2.517451013107162e-07
0.32711267605633804 2.7726603363434273e-08 2.7672402766772016e-08 2.6794712443865323e-07 2.5066291007123713e-07
0.3274647887323944 3.5263922454124624e-08 3.521654984401618e-08 2.672881195159099e-07 2.4958652768502514e-07
0.3278169014084507 4.279167042861494e-08 4.2751261731872264e-08 2.666327229498166e-07 2.4851591677615594e-07
0.32816901408450705 5.012258725452121e-08 5.0089090210816834e-08 2.659809144294628e-07 2.4745104024897424e-07
0.3285211267605634 5.7075253859416884e-08 5.704843216818958e-08 2.65332673797173e-07 2.463918612856941e-07
0.3288732394366197 6.347851371312759e-08 6.345795733281375e-08 2.6468798104726174e-07 2.453383433440228e-07
0.32922535211267606 6.91756190480545e-08 6.916076000756977e-08 2.6404681632479767e-07 2.4429045015480757e-07
0.3295774647887324 7.402800148298979e-08 7.401813430890421e-08 2.6340915992438174e-07 2.432481457197044e-07
0.32992957746478874 7.791857657682987e-08 7.79128822541237e-08 2.627749922889361e-07 2.4221139430887027e-07
0.3302816901408451 8.075450376581144e-08 8.075207604681864e-08 2.6214429400850485e-07 2.411801604586762e-07
0.3306338028169014 8.246933692488893e-08 8.246920978392538e-08 2.6151704581906636e-07 2.401544089694432e-07
0.33098591549295775 8.30245160904743e-08 8.302569118702668e-08 2.608932286013568e-07 2.3913410490319923e-07
0.3313380281690141 8.241016730308843e-08 8.241164045338274e-08 2.602728233797052e-07 2.3811921358145802e-07
0.3316901408450704 8.06451946648244e-08 8.064598051330787e-08 2.5965581132087914e-07 2.3710970058301885e-07
0.33204225352112676 7.777666613363026e-08 7.777582044139313e-08 2.590421737329427e-07 2.36105531741787e-07
0.3323943661971831 7.387851186611072e-08 7.387515106945868e-08 2.584318920641237e-07 2.3510667314461578e-07
0.33274647887323944 6.904957065107505e-08 6.904288856750667e-08 2.5782494790169253e-07 2.3411309112916828e-07
0.3330985915492958 6.341103574253355e-08 6.340031749277896e-08 2.572213229708526e-07 2.3312475228179962e-07
0.3334507042253521 5.71033658245178e-08 5.7087999182051896e-08 2.5662099913363957e-07 2.3214162343545971e-07
0.33380281690140845 5.0282739577744544e-08 5.026222404094613e-08 2.5602395838783203e-07 2.3116367166761526e-07
0.3341549295774648 4.31171430694249e-08 4.309109697290297e-08 2.5543018286587316e-07 2.3019086429819203e-07
0.3345070422535211 3.578218770239389e-08 3.5750353646191115e-08 2.548396548338016e-07 2.292231688875361e-07
0.33485915492957746 2.845676254355867e-08 2.8419011331836018e-08 2.5425235669019226e-07 2.2826055323439474e-07
0.3352112676056338 2.1318628369813527e-08 2.1274961529198486e-08 2.5366827096510944e-07 2.2730298537391606e-07
0.33556338028169014 1.454006164993139e-08 1.4490612460647231e-08 2.530873803190662e-07 2.263504335756678e-07
0.3359154929577465 8.28365491558078e-09 8.228687756076703e-09 2.5250966754199763e-07 2.2540286634167455e-07
0.3362676056338028 2.698375619423593e-09 2.6382833170977694e-09 2.519351155522404e-07 2.244602524044735e-07
0.33661971830985915 2.084021248670283e-09 2.148722434716309e-09 2.513637073955244e-07 2.235225607251886e-07
0.3369718309859155 5.952140637429901e-09 6.020818788252968e-09 2.507954262439727e-07 2.225897604916226e-07
0.3373239436619718 8.817580035332289e-09 8.889498437004325e-09 2.502302553951112e-07 2.216618211163671e-07
0.33767605633802816 1.061698519438221e-08 1.0691316524710622e-08 2.496681782708879e-07 2.2073871223493032e-07
0.3380281690140845 1.1313481394796415e-08 1.1389325296605674e-08 2.4910917841670137e-07 2.1982040370388234e-07
0.33838028169014084 1.089744818905477e-08 1.097385208832012e-08 2.485532395004378e-07 2.1890686559901763e-07
0.3387323943661972 9.386621799330305e-09 9.462604595449769e-09 2.480003453115184e-07 2.1799806821353507e-07
0.3390845070422535 6.825525893405277e-09 6.900103913997153e-09 2.4745047975995436e-07 2.1709398205623437e-07
0.33943661971830985 3.2842479241046182e-09 3.3564623200929356e-09 2.4690362687541214e-07 2.1619457784972989e-07
0.3397887323943662 1.143405816958106e-09 1.0744612374067162e-09 2.4635977080628574e-07 2.152998265286807e-07
0.3401408450704225 6.342328198834912e-09 6.2774798184040015e-09 2.4581889581877993e-07 2.1440969923803735e-07
0.34049295774647886 1.2179040240528065e-08 1.2119009331962048e-08 2.4528098629600007e-07 2.1352416733130468e-07
0.3408450704225352 1.850505678165161e-08 1.8450437196646405e-08 2.4474602673705234e-07 2.126432023688211e-07
0.34119718309859154 2.516060416112748e-08 2.5111844037665722e-08 2.4421400175615033e-07 2.1176677611605344e-07
0.3415492957746479 3.197859699311553e-08 3.1935985327317685e-08 2.4368489608173195e-07 2.1089486054190784e-07
0.3419014084507042 3.8788775212662135e-08 3.875243389845859e-08 2.4315869455558404e-07 2.1002742781705634e-07
0.34225352112676055 4.5421899102883857e-08 4.539178075815813e-08 2.426353821319745e-07 2.0916445031227863e-07
0.3426056338028169 5.1713899084602e-08 5.1689790677553514e-08 2.4211494387679295e-07 2.083059005968194e-07
0.3429577464788732 5.750987865909988e-08 5.7491410646919667e-08 2.4159736496670013e-07 2.074517514367608e-07
0.34330985915492956 6.266787299270112e-08 6.265453340912087e-08 2.4108263068828457e-07 2.066019757934097e-07
0.3436619718309859 6.70622721048392e-08 6.705342480400448e-08 2.405707264372271e-07 2.0575654682170013e-07
0.34401408450704224 7.058682629732982e-08 7.058173239485069e-08 2.4006163771747333e-07 2.0491543786861006e-07
0.3443661971830986 7.315716211673544e-08 7.315500357475203e-08 2.395553501404142e-07 2.0407862247159291e-07
0.3447183098591549 7.471274950121527e-08 7.471265378669175e-08 2.390518494240741e-07 2.0324607435702375e-07
0.34507042253521125 7.521827451530502e-08 7.52193393162442e-08 2.3855112139230576e-07 2.0241776743865892e-07
0.3454225352112676 7.466438687524383e-08 7.466570397873205e-08 2.3805315197399383e-07 2.0159367581611072e-07
0.3457746478873239 7.306780694510075e-08 7.306848454925822e-08 2.3755792720226534e-07 2.0077377377333544e-07
0.34612676056338026 7.047079265699935e-08 7.046997558753862e-08 2.3706543321370736e-07 1.9995803577713538e-07
0.3464788732394366 6.693998248949398e-08 6.693687000029424e-08 2.3657565624759224e-07 1.9914643647567464e-07
0.34683098591549294 6.256464584364663e-08 6.25585068792867e-08 2.3608858264511033e-07 1.9833895069700834e-07
0.3471830985915493 5.745438651774879e-08 5.744457248614495e-08 2.3560419884860896e-07 1.975355534476252e-07
0.3475352112676056 5.1736358152930974e-08 5.172231338373531e-08 2.351224914008396e-07 1.9673621991100357e-07
0.34788732394366195 4.5552062188196946e-08 4.5533332328287724e-08 2.3464344694421118e-07 1.9594092544618057e-07
0.3482394366197183 3.9053808748284296e-08 3.90300473661723e-08 2.341670522200511e-07 1.951496455863339e-07
0.3485915492957746 3.240092875946231e-08 3.237190239866516e-08 2.336932940678724e-07 1.9436235603737702e-07
0.34894366197183097 2.5755831265353864e-08 2.572142311127422e-08 2.3322215942464807e-07 1.9357903267656659e-07
0.3492957746478873 1.9280003269584758e-08 1.92402154883608e-08 2.3275363532409243e-07 1.9279965155112308e-07
0.34964788732394364 1.3130050393747782e-08 1.3085005081521443e-08 2.3228770889594862e-07 1.9202418887686322e-07
0.35 7.453875195467447e-09 7.403813760326315e-09 2.3182436736528328e-07 1.9125262103684525e-07
0.3503521126760563 2.3870861878798696e-09 2.3323668920339307e-09 2.313635980517871e-07 1.9048492458002647e-07
0.35070422535211265 1.9502754584950272e-09 2.0091821268573664e-09 2.3090538836908253e-07 1.8972107621993247e-07
0.351056338028169 5.4566127108881175e-09 5.519131176810049e-09 2.3044972582403773e-07 1.889610528333387e-07
0.35140845070422533 8.05118419877339e-09 8.116643747644777e-09 2.299965980160866e-07 1.882048314589638e-07
0.35176056338028167 9.675993392984424e-09 9.743641124184636e-09 2.2954599263655575e-07 1.8745238929617477e-07
0.352112676056338 1.0297111406015585e-08 1.0366128244705988e-08 2.2909789746799672e-07 1.8670370370370376e-07
0.35246478873239434 9.905403445954387e-09 9.974923080080166e-09 2.2865230038352549e-07 1.859587521983761e-07
0.3528169014084507 8.516643699401725e-09 8.585774102333388e-09 2.282091893461677e-07 1.8521751245385022e-07
0.353169014084507 6.171018475285787e-09 6.238865464399401e-09 2.2776855240820934e-07 1.8447996229936835e-07
0.35352112676056335 2.9320324417848047e-09 2.9977245293202225e-09 2.273303777105547e-07 1.8374607971851905e-07
0.3538732394366197 1.1151526349813052e-09 1.0524390012531137e-09 2.268946534820891e-07 1.8301584284801004e-07
0.3542253521126761 5.865903445347293e-09 5.806919261403811e-09 2.2646136803904792e-07 1.822892299764523e-07
0.3545774647887324 1.1198769097887562e-08 1.1144169856033559e-08 2.260305097843923e-07 1.815662195431559e-07
0.35492957746478876 1.6978536345713106e-08 1.692886178693583e-08 2.2560206720718928e-07 1.8084679013693448e-07
0.3552816901408451 2.3059609371965867e-08 2.3015266866591673e-08 2.2517602888199836e-07 1.8013092049492277e-07
0.35563380281690143 2.9289629790205772e-08 2.9250882111953536e-08 2.247523834682641e-07 1.7941858950140276e-07
0.35598591549295777 3.551324698015146e-08 3.548020502116268e-08 2.2433111970971338e-07 1.7870977618664164e-07
0.3563380281690141 4.1575945575415104e-08 4.1548566294334854e-08 2.2391222643375962e-07 1.7800445972573903e-07
0.35669014084507045 4.7327835919413225e-08 4.730592554061799e-08 2.23495692550911e-07 1.7730261943748508e-07
0.3570422535211268 5.262731462327425e-08 5.26105368337509e-08 2.230815070541853e-07 1.766042347832285e-07
0.3573943661971831 5.734450595256221e-08 5.733239459432964e-08 2.226696590185298e-07 1.759092853657546e-07
0.35774647887323946 6.136440053922043e-08 6.135637608791467e-08 2.2226013760024635e-07 1.7521775092817317e-07
0.3580985915492958 6.458961570935897e-08 6.458500467800228e-08 2.2185293203642216e-07 1.745296113528164e-07
0.35845070422535213 6.694271133500962e-08 6.694076765548578e-08 2.2144803164436548e-07 1.738448466601463e-07
0.3588028169014085 6.836800631372467e-08 6.836793373040398e-08 2.210454258210468e-07 1.7316343700767195e-07
0.3591549295774648 6.88328532711308e-08 6.883382782885013e-08 2.2064510404254523e-07 1.724853626888762e-07
0.35950704225352115 6.83283425554206e-08 6.832953436922384e-08 2.2024705586349976e-07 1.7181060413215167e-07
0.3598591549295775 6.686942071385183e-08 6.68700143574583e-08 2.1985127091656612e-07 1.711391418997465e-07
0.3602112676056338 6.449442306045972e-08 6.449363608781713e-08 2.1945773891187756e-07 1.7047095668671888e-07
0.36056338028169016 6.126403430675627e-08 6.126113360800798e-08 2.1906644963651267e-07 1.6980602931990113e-07
0.3609154929577465 5.725970518213548e-08 5.7254021053673256e-08 2.1867739295396558e-07 1.691443407568727e-07
0.36126760563380284 5.258156617875685e-08 5.257250414042005e-08 2.1829055880362327e-07 1.684858720849422e-07
0.3616197183098592 4.734589169788094e-08 4.7332942205804375e-08 2.1790593720024674e-07 1.678306045201383e-07
0.3619718309859155 4.168217865947648e-08 4.166492493222624e-08 2.1752351823345677e-07 1.6717851940620936e-07
0.36232394366197185 3.572991280765661e-08 3.570803700306667e-08 2.1714329206722504e-07 1.6652959821363226e-07
0.3626760563380282 2.963510328480218e-08 2.960839123776057e-08 2.1676524893936983e-07 1.6588382253862915e-07
0.3630281690140845 2.3546671386235096e-08 2.351501605113271e-08 2.163893791610563e-07 1.6524117410219337e-07
0.36338028169014086 1.7612782623593104e-08 1.7576186271089852e-08 2.1601567311630114e-07 1.6460163474912364e-07
0.3637323943661972 1.1977212249113057e-08 1.193578736000989e-08 2.15644121261483e-07 1.6396518644706652e-07
0.36408450704225354 6.775833208896079e-09 6.729801904376015e-09 2.1527471412485556e-07 1.6333181128556736e-07
0.3644366197183099 2.1333121384384778e-09 2.0830039015286777e-09 2.1490744230606683e-07 1.627014914751297e-07
0.3647887323943662 1.8399064215596624e-09 1.894059030057847e-09 2.1454229647568246e-07 1.6207420934628212e-07
0.36514084507042255 5.050254786543311e-09 5.107722722942864e-09 2.1417926737471252e-07 1.6144994734865406e-07
0.3654929577464789 7.423272192720851e-09 7.483439101316892e-09 2.13818345814145e-07 1.6082868805005896e-07
0.3658450704225352 8.90535714383355e-09 8.96753127975274e-09 2.1345952267448055e-07 1.6021041413558583e-07
0.36619718309859156 9.465000930361535e-09 9.528429877234447e-09 2.1310278890527408e-07 1.5959510840669807e-07
0.3665492957746479 9.093474086032772e-09 9.157362144116252e-09 2.1274813552467993e-07 1.589827537803408e-07
0.36690140845070424 7.804951065997932e-09 7.868478999143063e-09 2.1239555361900065e-07 1.5837333328805531e-07
0.3672535211267606 5.6360722623892604e-09 5.698418901684961e-09 2.120450343422407e-07 1.577668300751015e-07
0.3676056338028169 2.644956276168683e-09 2.7053213020265697e-09 2.1169656891566407e-07 1.5716322739958747e-07
0.36795774647887325 1.090311199128251e-09 1.0326841190761323e-09 2.1135014862735665e-07 1.5656250863160718e-07
0.3683098591549296 5.4736727845081295e-09 5.419473422162161e-09 2.1100576483179082e-07 1.559646572523849e-07
0.3686619718309859 1.0393528280192989e-08 1.0343358799014473e-08 2.106634089493971e-07 1.553696568534275e-07
0.36901408450704226 1.5725535709090345e-08 1.567989207830859e-08 2.1032307246613686e-07 1.5477749113568363e-07
0.3693661971830986 2.1335714357742388e-08 2.129497107733908e-08 2.099847469330811e-07 1.541881439087105e-07
0.36971830985915494 2.708377248738021e-08 2.7048171324549313e-08 2.0964842396599237e-07 1.536015990898473e-07
0.3700704225352113 3.282657716760336e-08 3.279622040808798e-08 2.093140952449106e-07 1.5301784070339615e-07
0.3704225352112676 3.8421680512518794e-08 3.839652899812327e-08 2.089817525137429e-07 1.524368528798098e-07
0.37077464788732395 4.3730815544218986e-08 4.371069151844968e-08 2.0865138757985764e-07 1.5185861985488635e-07
0.3711267605633803 4.862327598912618e-08 4.8607870525333254e-08 2.0832299231368148e-07 1.5128312596897061e-07
0.3714788732394366 5.2979097493954756e-08 5.296798205324886e-08 2.079965586483013e-07 1.5071035566616285e-07
0.37183098591549296 5.6691962943123564e-08 5.668460441938223e-08 2.0767207857906886e-07 1.5014029349353343e-07
0.3721830985915493 5.967176163235949e-08 5.966754010209779e-08 2.0734954416321001e-07 1.4957292410034492e-07
0.37253521126760564 6.184674082221963e-08 6.184496913652287e-08 2.070289475194378e-07 1.4900823223728024e-07
0.372887323943662 6.316519843768086e-08 6.316514277504847e-08 2.067102808275671e-07 1.4844620275567777e-07
0.3732394366197183 6.359667713791801e-08 6.35975776784813e-08 2.0639353632813643e-07 1.4788682060677268e-07
0.37359154929577465 6.31326323674043e-08 6.313372334310777e-08 2.0607870632203049e-07 1.4733007084094469e-07
0.373943661971831 6.178656000772216e-08 6.17870885178642e-08 2.0576578317010756e-07 1.4677593860697246e-07
0.3742957746478873 5.959358255730754e-08 5.9592825699402195e-08 2.0545475929282989e-07 1.462244091512939e-07
0.37464788732394366 5.660950604658939e-08 5.660678608223311e-08 2.051456271698984e-07 1.4567546781727307e-07
0.375 5.2909372823589074e-08 5.29040702613612e-08 2.0483837933989028e-07 1.45129100044473e-07
0.37535211267605634 4.858554760535256e-08 4.8577112222806056e-08 2.0453300839990003e-07 1.445852913679349e-07
0.3757042253521127 4.374538548664026e-08 4.373334541927015e-08 2.042295070051841e-07 1.440440274174632e-07
0.376056338028169 3.850854065715695e-08 3.84925097461408e-08 2.039278678688093e-07 1.4350529391691668e-07
0.37640845070422535 3.300398316160104e-08 3.298366677120966e-08 2.0362808376130356e-07 1.4296907668350577e-07
0.3767605633802817 2.736679793939681e-08 2.7341997431322994e-08 2.0333014751031163e-07 1.4243536162709537e-07
0.377112676056338 2.173484544118728e-08 2.1705461433527347e-08 2.0303405200025244e-07 1.4190413474951381e-07
0.37746478873239436 1.624536622066525e-08 1.621140067448534e-08 2.0273979017198126e-07 1.4137538214386756e-07
0.3778169014084507 1.1031612974622181e-08 1.0993170054447575e-08 2.0244735502245384e-07 1.4084908999386155e-07
0.37816901408450704 6.219592532365798e-09 6.176878093189652e-09 2.021567396043947e-07 1.403252445731253e-07
0.3785211267605634 1.9249973087661882e-09 1.878316785653502e-09 2.0186793702596836e-07 1.3980383224454466e-07
0.3788732394366197 1.749599187110684e-09 1.7998447574173731e-09 2.0158094045045348e-07 1.392848394595991e-07
0.37922535211267605 4.717214926937522e-09 4.7705350304914565e-09 2.0129574309592097e-07 1.387682527577045e-07
0.3795774647887324 6.908540530466591e-09 6.964363687806158e-09 2.0101233823491427e-07 1.382540587655617e-07
0.3799295774647887 8.273579332709332e-09 8.331264157132023e-09 2.0073071919413366e-07 1.3774224419650993e-07
0.38028169014084506 8.782807641923285e-09 8.841656481621619e-09 2.004508793541229e-07 1.37232795849886e-07
0.3806338028169014 8.42782837554858e-09 8.487103423520614e-09 2.001728121489595e-07 1.3672570061038904e-07
0.38098591549295774 7.221503776151271e-09 7.280445359939541e-09 1.9989651106594772e-07 1.3622094544744992e-07
0.3813380281690141 5.1975657346816045e-09 5.255412322906618e-09 1.9962196964531486e-07 1.3571851741460624e-07
0.3816901408450704 2.4097150687031127e-09 2.465724369358261e-09 1.9934918147991057e-07 1.3521840364888266e-07
0.38204225352112675 1.0697663957660843e-09 1.016296003410939e-09 1.9907814021490855e-07 1.3472059137017603e-07
0.3823943661971831 5.1518552143431685e-09 5.101563762912634e-09 1.988088395475122e-07 1.3422506788064576e-07
0.3827464788732394 9.733030500967583e-09 9.686476919599206e-09 1.9854127322666225e-07 1.337318205641093e-07
0.38309859154929576 1.469786642644815e-08 1.4655511292232812e-08 1.982754350527483e-07 1.332408368854425e-07
0.3834507042253521 1.9921908212912794e-08 1.988409955412428e-08 1.9801131887732213e-07 1.3275210438998496e-07
0.38380281690140844 2.5274760056358984e-08 2.5241722857086986e-08 1.977489186028149e-07 1.3226561070295025e-07
0.3841549295774648 3.0623308447676806e-08 3.059513832241799e-08 1.9748822818225646e-07 1.3178134352884108e-07
0.3845070422535211 3.583500129695257e-08 3.5811662590336464e-08 1.9722924161899789e-07 1.312992906508692e-07
0.38485915492957745 4.078110216573074e-08 4.07624305028915e-08 1.969719529664371e-07 1.3081943993038015e-07
0.3852112676056338 4.5339839797528874e-08 4.532554888220026e-08 1.967163563277466e-07 1.3034177930628254e-07
0.3855633802816901 4.9399375979675774e-08 4.9389068227080674e-08 1.9646244585560413e-07 1.2986629679448225e-07
0.38591549295774646 5.286051949252812e-08 5.2853699908000345e-08 1.9621021575192665e-07 1.2939298048732122e-07
0.3862676056338028 5.563912038254549e-08 5.56352129668134e-08 1.9595966026760672e-07 1.2892181855302077e-07
0.38661971830985914 5.7668086867728356e-08 5.766645275393576e-08 1.9571077370225082e-07 1.2845279923512936e-07
0.3869718309859155 5.889897664340158e-08 5.889893315236783e-08 1.9546355040392237e-07 1.279859108519752e-07
0.3873239436619718 5.930312496573046e-08 5.9303964802710686e-08 1.9521798476888443e-07 1.2752114179612304e-07
0.38767605633802815 5.8872283384946365e-08 5.8873293286480795e-08 1.9497407124134846e-07 1.270584805338355e-07
0.3880281690140845 5.7618755094697475e-08 5.761923335728476e-08 1.9473180431322291e-07 1.2659791560453879e-07
0.3883802816901408 5.557502525944126e-08 5.557429772900359e-08 1.9449117852386592e-07 1.2613943562029282e-07
0.38873239436619716 5.2792897073503585e-08 5.279033133069518e-08 1.9425218845984037e-07 1.2568302926526555e-07
0.3890845070422535 4.934215638986679e-08 4.933717401595281e-08 1.9401482875467085e-07 1.252286852952116e-07
0.38943661971830984 4.530879923934895e-08 4.5300886176832196e-08 1.937790940886045e-07 1.247763925369552e-07
0.3897887323943662 4.0792867162860653e-08 4.078158228323323e-08 1.935449791883729e-07 1.2432613988787735e-07
0.3901408450704225 3.590594474489008e-08 3.589092679561781e-08 1.9331247882695778e-07 1.2387791631540696e-07
0.39049295774647885 3.0768381837924954e-08 3.074935495924376e-08 1.9308158782335826e-07 1.2343171085651625e-07
0.3908450704225352 2.5506309512033163e-08 2.5483087493212143e-08 1.9285230104236117e-07 1.2298751261722025e-07
0.3911971830985915 2.0248523596700074e-08 2.022101298724534e-08 1.9262461339431347e-07 1.2254531077208038e-07
0.39154929577464787 1.5123312690936848e-08 1.5091514804619104e-08 1.9239851983489796e-07 1.2210509456371177e-07
0.3919014084507042 1.0255308635109766e-08 1.0219320395981686e-08 1.9217401536491025e-07 1.21666853302295e-07
0.39225352112676054 5.762436642481308e-09 5.722450135797242e-09 1.9195109503003848e-07 1.2123057636509132e-07
0.3926056338028169 1.7530396055119849e-09 1.7093401259865002e-09 1.9172975392064664e-07 1.2079625319596225e-07
0.3929577464788732 1.6767534073592953e-09 1.7237910605812764e-09 1.9150998717155845e-07 1.2036387330489255e-07
0.39330985915492955 4.445350649171781e-09 4.495267888324753e-09 1.9129178996184487e-07 1.199334262675175e-07
0.3936619718309859 6.487657116032455e-09 6.539919514590544e-09 1.9107515751461394e-07 1.1950490172465352e-07
0.39401408450704223 7.756622918978584e-09 7.810630543061232e-09 1.9086008509680194e-07 1.1907828938183307e-07
0.39436619718309857 8.224343853306646e-09 8.27944400889291e-09 1.906465680189684e-07 1.1865357900884279e-07
0.3947183098591549 7.882688505305755e-09 7.938190793143703e-09 1.9043460163509184e-07 1.182307604392657e-07
0.39507042253521124 6.743437926731241e-09 6.798631337095214e-09 1.9022418134236968e-07 1.1780982357002682e-07
0.3954225352112676 4.837935907430443e-09 4.892107523930573e-09 1.9001530258101797e-07 1.1739075836094266e-07
0.3957746478873239 2.216259891246249e-09 2.268714621873708e-09 1.8980796083407643e-07 1.1697355483427411e-07
0.3961267605633803 1.0540656850753656e-09 1.0039850558889457e-09 1.896021516272124e-07 1.1655820307428291e-07
0.39647887323943665 4.8897806830542835e-09 4.842673912583642e-09 1.893978705285309e-07 1.1614469322679206e-07
0.396830985915493 9.193981909723652e-09 9.150373012493e-09 1.8919511314838247e-07 1.1573301549874898e-07
0.3971830985915493 1.3858544611439624e-08 1.3818865680761281e-08 1.8899387513917728e-07 1.1532316015779279e-07
0.39753521126760566 1.8766812384832947e-08 1.873139025502668e-08 1.8879415219519944e-07 1.1491511753182493e-07
0.397887323943662 2.3796488662232067e-08 2.3765535020947462e-08 1.8859594005242316e-07 1.1450887800858282e-07
0.39823943661971833 2.882265817580734e-08 2.879626356786298e-08 1.883992344883324e-07 1.1410443203521745e-07
0.39859154929577467 3.372086382392395e-08 3.369899578957992e-08 1.88204031321742e-07 1.1370177011787387e-07
0.398943661971831 3.8370163222898826e-08 3.8352668599473373e-08 1.8801032641262087e-07 1.1330088282127527e-07
0.39929577464788735 4.2656089950164324e-08 4.264270115263364e-08 1.8781811566191722e-07 1.1290176076831028e-07
0.3996478873239437 4.647344704729806e-08 4.646379194702725e-08 1.876273950113869e-07 1.125043946396235e-07
0.4 4.9728864684892595e-08 4.972247954039773e-08 1.8743816044342269e-07 1.121087751732093e-07
0.40035211267605636 5.23430598836673e-08 5.233940465481927e-08 1.8725040798088602e-07 1.1171489316400886e-07
0.4007042253521127 5.425274368516078e-08 5.425121899006689e-08 1.8706413368694165e-07 1.1132273946351043e-07
0.40105633802816903 5.5412129981634806e-08 5.541209493666588e-08 1.8687933366489302e-07 1.1093230497935254e-07
0.4014084507042254 5.5794010127787275e-08 5.579480034411011e-08 1.8669600405802076e-07 1.105435806749306e-07
0.4017605633802817 5.5390368219595164e-08 5.539131330799092e-08 1.865141410494227e-07 1.1015655756900639e-07
0.40211267605633805 5.4212523271281665e-08 5.4212963320973224e-08 1.863337408618567e-07 1.0977122673532084e-07
0.4024647887323944 5.2290796169882836e-08 5.229009680386126e-08 1.861547997575843e-07 1.0938757930220962e-07
0.4028169014084507 4.967371095172087e-08 4.967127670643506e-08 1.859773140382175e-07 1.0900560645222187e-07
0.40316901408450706 4.6426751340413766e-08 4.642203725742378e-08 1.858012800445672e-07 1.0862529942174196e-07
0.4035211267605634 4.263070433373335e-08 4.262322577207232e-08 1.8562669415649288e-07 1.0824664950061413e-07
0.40387323943661974 3.8379632662845155e-08 3.836897343303979e-08 1.854535527927565e-07 1.0786964803177013e-07
0.4042253521126761 3.377852692922194e-08 3.3764345906324543e-08 1.852818524108756e-07 1.0749428641085975e-07
0.4045774647887324 2.894069593534759e-08 2.8922732326277046e-08 1.8511158950697997e-07 1.0712055608588422e-07
0.40492957746478875 2.398495998048404e-08 2.3963037402038487e-08 1.8494276061567081e-07 1.067484485568326e-07
0.4052816901408451 1.903271654361426e-08 1.9006746017424733e-08 1.8477536230987986e-07 1.0637795537532072e-07
0.4056338028169014 1.4204950713101275e-08 1.4174932611630882e-08 1.846093912007328e-07 1.0600906814423335e-07
0.40598591549295776 9.619263879574622e-09 9.58528877453877e-09 1.8444484393741326e-07 1.0564177851736879e-07
0.4063380281690141 5.386993561709111e-09 5.349241845667054e-09 1.8428171720702863e-07 1.052760781990864e-07
0.40669014084507044 1.6104948043569259e-09 1.5692348901979466e-09 1.8412000773447827e-07 1.0491195894395689e-07
0.4070422535211268 1.6193505609192607e-09 1.6637656983432278e-09 1.8395971228232397e-07 1.0454941255641525e-07
0.4073943661971831 4.2253362658072985e-09 4.272474448262662e-09 1.8380082765066218e-07 1.0418843089041644e-07
0.40774647887323945 6.145792270043376e-09 6.195149585200529e-09 1.8364335067699682e-07 1.0382900584909369e-07
0.4080985915492958 7.33605896494028e-09 7.387069485912451e-09 1.8348727823611603e-07 1.0347112938441953e-07
0.4084507042253521 7.76953973554606e-09 7.821587524028812e-09 1.8333260723996954e-07 1.0311479349686935e-07
0.40880281690140846 7.438307136304179e-09 7.490740428908729e-09 1.831793346375483e-07 1.027599902350877e-07
0.4091549295774648 6.3532489514586774e-09 6.40539627853394e-09 1.8302745741476628e-07 1.0240671169555702e-07
0.40950704225352114 4.543751737815497e-09 4.59493957048223e-09 1.8287697259434267e-07 1.0205495002226897e-07
0.4098591549295775 2.0569308054086355e-09 2.1065021839105012e-09 1.8272787723568845e-07 1.0170469740639845e-07
0.4102112676056338 1.0435732976444975e-09 9.962398189910689e-10 1.8258016843479258e-07 1.0135594608597985e-07
0.41056338028169015 4.679201138414796e-09 4.634672975329524e-09 1.824338433241112e-07 1.0100868834558612e-07
0.4109154929577465 8.758443119733653e-09 8.717216351707271e-09 1.8228889907245838e-07 1.0066291651601004e-07
0.4112676056338028 1.3179121301584144e-08 1.314160533938007e-08 1.8214533288489837e-07 1.0031862297394808e-07
0.41161971830985916 1.7830927492438912e-08 1.77974324149004e-08 1.8200314200264029e-07 9.997580014168669e-08
0.4119718309859155 2.2598154629552564e-08 2.256888176812069e-08 1.8186232370293467e-07 9.963444048679093e-08
0.41232394366197184 2.736255387910682e-08 2.7337590070780132e-08 1.8172287529897054e-07 9.929453652179555e-08
0.4126760563380282 3.200624697006405e-08 3.1985562712804475e-08 1.8158479413977639e-07 9.895608080389846e-08
0.4130281690140845 3.641462209708243e-08 3.639807363992719e-08 1.8144807761012062e-07 9.861906593465644e-08
0.41338028169014085 4.0479142312509405e-08 4.046647751122621e-08 1.813127231304163e-07 9.828348455968334e-08
0.4137323943661972 4.409999765633145e-08 4.409086523949424e-08 1.8117872815662547e-07 9.79493293683504e-08
0.4140845070422535 4.718853628422164e-08 4.7182498017769936e-08 1.8104609018016619e-07 9.761659309348905e-08
0.41443661971830986 4.966941544442409e-08 4.966596056605423e-08 1.8091480672782186e-07 9.72852685110958e-08
0.4147887323943662 5.1482420182495345e-08 5.1480981407876315e-08 1.8078487536165182e-07 9.695534844003959e-08
0.41514084507042254 5.258390594239058e-08 5.2583876326203224e-08 1.806562936789029e-07 9.662682574177111e-08
0.4154929577464789 5.294783057597602e-08 5.294858054064017e-08 1.8052905931192427e-07 9.629969332003462e-08
0.4158450704225352 5.256635143854163e-08 5.2567245356507206e-08 1.8040316992808324e-07 9.597394412058174e-08
0.41619718309859155 5.144997398358213e-08 5.145038580588154e-08 1.802786232296823e-07 9.564957113088748e-08
0.4165492957746479 4.9627249311124865e-08 4.9626576863542786e-08 1.8015541695387984e-07 9.532656737986848e-08
0.4169014084507042 4.7144029198676105e-08 4.714170690400881e-08 1.8003354887260957e-07 9.500492593760338e-08
0.41725352112676056 4.40622979809444e-08 4.4057807897889e-08 1.7991301679250465e-07 9.46846399150552e-08
0.4176056338028169 4.04586109790313e-08 4.045149216300356e-08 1.7979381855482212e-07 9.436570246379606e-08
0.41795774647887324 3.642217876000139e-08 3.641203503874878e-08 1.796759520353684e-07 9.40481067757336e-08
0.4183098591549296 3.205264510113161e-08 3.203915141184478e-08 1.7955941514442878e-07 9.373184608283995e-08
0.4186619718309859 2.7457613931861076e-08 2.744052138393876e-08 1.7944420582669588e-07 9.341691365688236e-08
0.41901408450704225 2.274998655254931e-08 2.2729126362686685e-08 1.793303220612022e-07 9.310330280915601e-08
0.4193661971830986 1.804517493850562e-08 1.8020461337680315e-08 1.7921776186125282e-07 9.279100689021892e-08
0.4197183098591549 1.345825982376842e-08 1.3429691967508382e-08 1.7910652327436046e-07 9.24800192896286e-08
0.42007042253521126 9.101163454967567e-09 9.068826289930376e-09 1.7899660438218232e-07 9.217033343568113e-08
0.4204225352112676 5.079906385928295e-09 5.043970349251455e-09 1.7888800330045833e-07 9.186194279515163e-08
0.42077464788732394 1.4920154650333535e-09 1.4527348300224148e-09 1.7878071817895133e-07 9.155484087303726e-08
0.4211267605633803 1.575853692312779e-09 1.6181440493431801e-09 1.7867474720138916e-07 9.124902121230159e-08
0.4214788732394366 4.050021856492758e-09 4.094911500128076e-09 1.785700885854074e-07 9.094447739362147e-08
0.42183098591549295 5.871567882489192e-09 5.9185778748847e-09 1.784667405824958e-07 9.064120303513526e-08
0.4221830985915493 6.997743923764674e-09 7.04633602906477e-09 1.7836470147794376e-07 9.033919179219331e-08
0.4225352112676056 7.402990217032114e-09 7.45257828779285e-09 1.782639695907901e-07 9.003843735711019e-08
0.42288732394366196 7.079525394197476e-09 7.129488846927282e-09 1.7816454327377308e-07 8.973893345891877e-08
0.4232394366197183 6.03749874767445e-09 6.087197891479335e-09 1.780664209132818e-07 8.944067386312608e-08
0.42359154929577464 4.304701656837213e-09 4.353494492602118e-09 1.7796960092931106e-07 8.914365237147112e-08
0.423943661971831 1.9258462114840875e-09 1.9731061826154148e-09 1.7787408177541546e-07 8.884786282168443e-08
0.4242957746478873 1.0385703229322635e-09 9.934362602558622e-10 1.7777986193866737e-07 8.855329908724937e-08
0.42464788732394365 4.513786423939387e-09 4.471320121208502e-09 1.776869399396152e-07 8.82599550771653e-08
0.425 8.412644437624106e-09 8.373320009773995e-09 1.775953143322445e-07 8.796782473571254e-08
0.4253521126760563 1.2637759288310887e-08 1.2601968435019668e-08 1.775049837039391e-07 8.76769020422188e-08
0.42570422535211266 1.7083933865801753e-08 1.7051973724258318e-08 1.7741594667544582e-07 8.738718101082776e-08
0.426056338028169 2.1640761238884068e-08 2.1612825323295817e-08 1.7732820190083929e-07 8.709865569026913e-08
0.42640845070422534 2.6195349381357105e-08 2.617152201486032e-08 1.772417480674895e-07 8.681132016363037e-08
0.4267605633802817 3.06351012233528e-08 3.06153556903522e-08 1.7715658389603105e-07 8.652516854813023e-08
0.427112676056338 3.485048162348898e-08 3.483468207812369e-08 1.7707270814033246e-07 8.624019499489402e-08
0.42746478873239435 3.8737703322864846e-08 3.8725610296885267e-08 1.769901195874697e-07 8.595639368873025e-08
0.4278169014084507 4.220126607494894e-08 4.219254525028051e-08 1.7690881705769955e-07 8.567375884790933e-08
0.428169014084507 4.515628688998735e-08 4.51505206507679e-08 1.7682879940443485e-07 8.539228472394351e-08
0.42852112676056336 4.75305645930777e-08 4.7527265759536285e-08 1.7675006551422234e-07 8.511196560136884e-08
0.4288732394366197 4.9266328538881624e-08 4.926495561808711e-08 1.7667261430672115e-07 8.48327957975283e-08
0.42922535211267604 5.032162918677275e-08 5.0321602456038315e-08 1.7659644473468387e-07 8.455476966235694e-08
0.4295774647887324 5.067133712226699e-08 5.0672054888501546e-08 1.7652155578393847e-07 8.427788157816836e-08
0.4299295774647887 5.0307726793499586e-08 5.030858124069124e-08 1.7644794647337247e-07 8.400212595944285e-08
0.43028169014084505 4.9240631475863774e-08 4.9241023614316046e-08 1.763756158549185e-07 8.372749725261694e-08
0.4306338028169014 4.749716653112365e-08 4.74965198846506e-08 1.7630456301354198e-07 8.345398993587486e-08
0.4309859154929577 4.512102862988429e-08 4.5118801428104144e-08 1.762347870672296e-07 8.31815985189411e-08
0.43133802816901406 4.217138899818425e-08 4.216708476742003e-08 1.761662871669806e-07 8.291031754287468e-08
0.4316901408450704 3.872140867598934e-08 3.87145852322929e-08 1.760990624967988e-07 8.26401415798651e-08
0.43204225352112674 3.485641299528163e-08 3.484668992721943e-08 1.760331122736873e-07 8.237106523302946e-08
0.4323943661971831 3.067177077395815e-08 3.065883555470081e-08 1.7596843574764315e-07 8.210308313621129e-08
0.4327464788732394 2.6270530877841405e-08 2.625414376313865e-08 1.7590503220165636e-07 8.183618995378073e-08
0.43309859154929575 2.1760874653921266e-08 2.174087250602185e-08 1.7584290095170793e-07 8.157038038043634e-08
0.4334507042253521 1.725344714282835e-08 1.722974627536598e-08 1.7578204134677076e-07 8.130564914100811e-08
0.43380281690140843 1.2858632832558527e-08 1.2831230905981044e-08 1.7572245276881341e-07 8.104199099026212e-08
0.43415492957746477 8.683842951709854e-09 8.652819873430635e-09 1.7566413463280295e-07 8.077940071270656e-08
0.4345070422535211 4.830880891723258e-09 4.79639860129304e-09 1.7560708638671187e-07 8.051787312239906e-08
0.43485915492957744 1.3934503068532597e-09 1.355751265558004e-09 1.7555130751152572e-07 8.025740306275555e-08
0.4352112676056338 1.5451331792968559e-09 1.5857290128544897e-09 1.7549679752125182e-07 7.999798540636055e-08
0.4355633802816901 3.913970839472469e-09 3.9570707733158215e-09 1.7544355596293158e-07 7.973961505477859e-08
0.43591549295774645 5.65630092723679e-09 5.701446236882321e-09 1.753915824166524e-07 7.948228693836732e-08
0.4362676056338028 6.730868293876227e-09 6.777542993546872e-09 1.7534087649556238e-07 7.922599601609177e-08
0.43661971830985913 7.112910528065916e-09 7.1605522490959106e-09 1.7529143784588715e-07 7.897073727534001e-08
0.43697183098591547 6.79473708048995e-09 6.8427499715156784e-09 1.7524326614694747e-07 7.87165057317401e-08
0.4373239436619718 5.785887869168066e-09 5.833657294733401e-09 1.7519636111117902e-07 7.846329642897847e-08
0.4376760563380282 4.1128682094808525e-09 4.1597768821114174e-09 1.75150722484154e-07 7.821110443861951e-08
0.43802816901408453 1.818467321415735e-09 1.863912370072814e-09 1.751063500446045e-07 7.795992485992664e-08
0.43838028169014087 1.0393221202006054e-09 9.959117523144458e-10 1.7506324360444702e-07 7.77097528196843e-08
0.4387323943661972 4.388756159176146e-09 4.347902671002304e-09 1.7502140300880983e-07 7.746058347202163e-08
0.43908450704225355 8.146127139163645e-09 8.108287900406385e-09 1.7498082813606105e-07 7.721241199823725e-08
0.4394366197183099 1.2217842200860526e-08 1.2183395558299017e-08 1.7494151889783876e-07 7.696523360662521e-08
0.4397887323943662 1.6502741133945432e-08 1.647197464019847e-08 1.749034752390838e-07 7.671904353230241e-08
0.44014084507042256 2.0894596231186102e-08 2.0867697835033906e-08 1.748666971380725e-07 7.647383703703702e-08
0.4404929577464789 2.5284732419239875e-08 2.5261785013131994e-08 1.7483118460645303e-07 7.622960940907837e-08
0.44084507042253523 2.9564703091247764e-08 2.9545682640734658e-08 1.7479693768928207e-07 7.598635596298786e-08
0.44119718309859157 3.3628955807838025e-08 3.361373310225722e-08 1.7476395646506462e-07 7.574407203947121e-08
0.4415492957746479 3.737742239379895e-08 3.736576827165674e-08 1.7473224104579474e-07 7.55027530052118e-08
0.44190140845070425 4.0717969925763986e-08 4.070956365593231e-08 1.7470179157699747e-07 7.526239425270537e-08
0.4422535211267606 4.356865263058407e-08 4.356309298440809e-08 1.746726082377747e-07 7.502299120009579e-08
0.4426056338028169 4.5859709705266557e-08 4.5856528145189534e-08 1.7464469124085017e-07 7.478453929101193e-08
0.44295774647887326 4.753526040220451e-08 4.753393574651931e-08 1.7461804083261832e-07 7.454703399440588e-08
0.4433098591549296 4.8554655239950914e-08 4.8554629143711016e-08 1.7459265729319427e-07 7.43104708043922e-08
0.44366197183098594 4.889345071327997e-08 4.889414333112655e-08 1.7456854093646507e-07 7.407484524008838e-08
0.4440140845070423 4.854398417595178e-08 4.854480943849532e-08 1.7454569211014398e-07 7.384015284545631e-08
0.4443661971830986 4.751553542578497e-08 4.7515915458761186e-08 1.7452411119582543e-07 7.36063891891451e-08
0.44471830985915495 4.583407169152687e-08 4.583345002522049e-08 1.745037986090426e-07 7.337354986433481e-08
0.4450704225352113 4.354158295457462e-08 4.353943629760994e-08 1.7448475479932599e-07 7.314163048858139e-08
0.4454225352112676 4.069502458478438e-08 4.069087305876652e-08 1.7446698025026573e-07 7.291062670366272e-08
0.44577464788732396 3.736489388242947e-08 3.735830972064312e-08 1.744504754795726e-07 7.268053417542574e-08
0.4461267605633803 3.363347606296491e-08 3.3624090858079355e-08 1.744352410391447e-07 7.245134859363469e-08
0.44647887323943664 2.9592803279551196e-08 2.9580313915812398e-08 1.7442127751513282e-07 7.22230656718202e-08
0.446830985915493 2.5342377254297225e-08 2.532655067638457e-08 1.744085855280097e-07 7.199568114712991e-08
0.4471830985915493 2.0986711813745365e-08 2.0967388768495228e-08 1.7439716573263963e-07 7.176919078017973e-08
0.44753521126760565 1.6632755958992107e-08 1.6609853802379492e-08 1.7438701881835188e-07 7.154359035490629e-08
0.447887323943662 1.2387260941952591e-08 1.2360775539902829e-08 1.7437814550901444e-07 7.131887567842045e-08
0.4482394366197183 8.354156099287167e-09 8.324162777184466e-09 1.7437054656311022e-07 7.10950425808619e-08
0.44859154929577466 4.631997885350934e-09 4.598651308702656e-09 1.7436422277381497e-07 7.087208691525467e-08
0.448943661971831 1.3115546550443388e-09 1.2750874637839543e-09 1.7435917496907804e-07 7.06500045573637e-08
0.44929577464788734 1.5264136748440901e-09 1.5656936935525553e-09 1.7435540401170394e-07 7.042879140555245e-08
0.4496478873239437 3.8131268253659044e-09 3.854841248712642e-09 1.743529107994365e-07 7.020844338064154e-08
0.45 5.4934581485779595e-09 5.537164310400038e-09 1.7435169626504485e-07 6.998895642576822e-08
0.45035211267605635 6.5272707104360445e-09 6.572470108912377e-09 1.7435176137641165e-07 6.977032650624708e-08
0.4507042253521127 6.8903831127112966e-09 6.936531874552987e-09 1.7435310713662246e-07 6.955254960943152e-08
0.451056338028169 6.575141839200709e-09 6.621663162508266e-09 1.743557345840586e-07 6.933562174457626e-08
0.45140845070422536 5.590586605387307e-09 5.636884968778432e-09 1.7435964479249036e-07 6.911953894270096e-08
0.4517605633802817 3.962205203946832e-09 4.007681991085784e-09 1.743648388711736e-07 6.890429725645447e-08
0.45211267605633804 1.7312844249514588e-09 1.7753544839882658e-09 1.7437131796494748e-07 6.868989275998039e-08
0.4524647887323944 1.0461264583927597e-09 1.0040179092680798e-09 1.7437908325433478e-07 6.847632154878337e-08
0.4528169014084507 4.30061365329511e-09 4.260974438910917e-09 1.7438813595564433e-07 6.826357973959627e-08
0.45316901408450705 7.951123430983541e-09 7.91439885069372e-09 1.7439847732107457e-07 6.805166347024857e-08
0.4535211267605634 1.1906970523790493e-08 1.187352949047049e-08 1.7441010863882074e-07 6.784056889953524e-08
0.4538732394366197 1.6070080613421773e-08 1.604020413116134e-08 1.7442303123318286e-07 6.763029220708699e-08
0.45422535211267606 2.0337411502558525e-08 2.0311284012383043e-08 1.7443724646467612e-07 6.742082959324104e-08
0.4545774647887324 2.460349324470681e-08 2.4581197228537986e-08 1.7445275573014443e-07 6.721217727891313e-08
0.45492957746478874 2.8763024662575124e-08 2.8744538729473624e-08 1.7446956046287422e-07 6.700433150547003e-08
0.4552816901408451 3.2713462381239906e-08 3.2698662879198645e-08 1.7448766213271213e-07 6.679728853460333e-08
0.4556338028169014 3.6357538768921864e-08 3.634620478387088e-08 1.7450706224618364e-07 6.659104464820389e-08
0.45598591549295775 3.9605647006691224e-08 3.959746844170128e-08 1.7452776234661493e-07 6.638559614823716e-08
0.4563380281690141 4.237803485184913e-08 4.237262313621321e-08 1.7454976401425596e-07 6.618093935661939e-08
0.4566901408450704 4.460675343385561e-08 4.460365430398563e-08 1.745730688664063e-07 6.597707061509481e-08
0.45704225352112676 4.623731350731977e-08 4.6236021236020524e-08 1.7459767855754296e-07 6.577398628511347e-08
0.4573943661971831 4.723000883244905e-08 4.7229981263177905e-08 1.7462359477945128e-07 6.557168274771006e-08
0.45774647887323944 4.756087458001252e-08 4.756154834714779e-08 1.7465081926135572e-07 6.537015640338354e-08
0.4580985915492958 4.7222257661974e-08 4.7223063041987545e-08 1.7467935377005643e-07 6.516940367197755e-08
0.4584507042253521 4.622298544847559e-08 4.6223360381998444e-08 1.7470920011006485e-07 6.496942099256172e-08
0.45880281690140845 4.458812921145508e-08 4.4587532151800366e-08 1.747403601237434e-07 6.47702048233138e-08
0.4591549295774648 4.2358368592061564e-08 4.2356289959713206e-08 1.747728356914469e-07 6.457175164140245e-08
0.4595070422535211 3.9588973178841345e-08 3.958494532141654e-08 1.748066287316667e-07 6.437405794287105e-08
0.45985915492957746 3.634842666654395e-08 3.63420323285007e-08 1.748417412011765e-07 6.41771202425222e-08
0.4602112676056338 3.271672781175689e-08 3.270760719845382e-08 1.7487817509518134e-07 6.398093507380304e-08
0.46056338028169014 2.878341029778762e-08 2.877126686820897e-08 1.749159324474678e-07 6.378549898869127e-08
0.4609154929577465 2.4645330474716958e-08 2.4629935613587354e-08 1.749550153305582e-07 6.359080855758216e-08
0.4612676056338028 2.0404277584580567e-08 2.0385474288776652e-08 1.749954258558655e-07 6.339686036917603e-08
0.46161971830985915 1.6164465379242096e-08 1.6142171050058448e-08 1.7503716617385203e-07 6.320365103036688e-08
0.4619718309859155 1.2029966885870278e-08 1.2004175255459976e-08 1.7508023847418982e-07 6.301117716613142e-08
0.4623239436619718 8.102155403807503e-09 8.072937550928535e-09 1.751246449859234e-07 6.281943541941909e-08
0.46267605633802816 4.477214596040343e-09 4.444718934131313e-09 1.7517038797763558e-07 6.262842245104273e-08
0.4630281690140845 1.2437787754619566e-09 1.208229836033839e-09 1.7521746975761542e-07 6.243813493957011e-08
0.46338028169014084 1.519238774583134e-09 1.557542978381968e-09 1.752658926740287e-07 6.224856958121596e-08
0.4637323943661972 3.744576282973413e-09 3.785268536473905e-09 1.7531565911509083e-07 6.205972308973508e-08
0.4640845070422535 5.378265591418149e-09 5.420915600902866e-09 1.753667715092425e-07 6.187159219631588e-08
0.46443661971830985 6.38094581736112e-09 6.425068313659768e-09 1.7541923232532784e-07 6.168417364947476e-08
0.4647887323943662 6.728816629674922e-09 6.773881499948918e-09 1.754730440727751e-07 6.14974642149513e-08
0.4651408450704225 6.414208070478626e-09 6.459652448248478e-09 1.7552820930178018e-07 6.1311460675604e-08
0.46549295774647886 5.445753297305874e-09 5.490995407934287e-09 1.7558473060349236e-07 6.112615983130681e-08
0.4658450704225352 3.84816038656901e-09 3.8926148083119e-09 1.756426106102029e-07 6.09415584988464e-08
0.46619718309859154 1.6615891917844593e-09 1.7046830637457976e-09 1.7570185199553652e-07 6.075765351181998e-08
0.4665492957746479 1.0593510536538375e-09 1.0181614534041863e-09 1.7576245747464518e-07 6.057444172053409e-08
0.4669014084507042 4.246958397190225e-09 4.20817135647603e-09 1.758244298044049e-07 6.039191999190373e-08
0.46725352112676055 7.822115419462217e-09 7.786168469240771e-09 1.7588777178361504e-07 6.021008520935245e-08
0.4676056338028169 1.1696245561451388e-08 1.1663501805806766e-08 1.7595248625320078e-07 6.0028934272713e-08
0.4679577464788732 1.577350019150021e-08 1.5744236915235796e-08 1.7601857609641756e-07 5.98484640981286e-08
0.46830985915492956 1.9953122452635507e-08 1.992752253203643e-08 1.7608604423905915e-07 5.966867161795506e-08
0.4686619718309859 2.4131929636549807e-08 2.411007614260375e-08 1.7615489364966828e-07 5.948955378066329e-08
0.46901408450704224 2.8206852971373068e-08 2.8188727191310416e-08 1.7622512733974988e-07 5.931110755074279e-08
0.4693661971830986 3.2077472354867095e-08 3.206295527967585e-08 1.7629674836398744e-07 5.91333299086055e-08
0.4697183098591549 3.564848374485836e-08 3.563736089101886e-08 1.76369759820462e-07 5.895621785049046e-08
0.47007042253521125 3.883203862868223e-08 3.882400789534723e-08 1.764441648508748e-07 5.877976838836908e-08
0.4704225352112676 4.154989818970244e-08 4.154458031040319e-08 1.7651996664077164e-07 5.860397854985103e-08
0.4707746478873239 4.373534939171278e-08 4.373230043244319e-08 1.7659716841977108e-07 5.842884537809077e-08
0.47112676056338026 4.533483609681076e-08 4.53335613869671e-08 1.7667577346179586e-07 5.8254365931694745e-08
0.4714788732394366 4.6309265373238335e-08 4.6309234235441956e-08 1.7675578508530653e-07 5.8080537284629114e-08
0.47183098591549294 4.6634957162713914e-08 4.6635617831102886e-08 1.7683720665353824e-07 5.790735652612817e-08
0.4721830985915493 4.630421426437723e-08 4.630500844373172e-08 1.7692004157474157e-07 5.773482076060338e-08
0.4725352112676056 4.532549893817577e-08 4.532587555012829e-08 1.7700429330242527e-07 5.756292710755302e-08
0.47288732394366195 4.372321210450437e-08 4.372263988147755e-08 1.7708996533560267e-07 5.739167270147234e-08
0.4732394366197183 4.153708088147986e-08 4.1535059591863256e-08 1.7717706121904135e-07 5.722105469176446e-08
0.4735915492957746 3.882116981672658e-08 3.881724002391903e-08 1.772655845435157e-07 5.7051070242651787e-08
0.47394366197183097 3.5642540401206886e-08 3.563629176323186e-08 1.7735553894606275e-07 5.6881716533088015e-08
0.4742957746478873 3.207959207232832e-08 3.2070670268593794e-08 1.774469281102414e-07 5.671299075667072e-08
0.47464788732394364 2.8220125711370626e-08 2.8208238132536268e-08 1.775397557663949e-07 5.654489012155462e-08
0.475 2.415917742556463e-08 2.414409777865896e-08 1.7763402569191628e-07 5.637741185036523e-08
0.4753521126760563 1.9996676012288323e-08 1.997824797721143e-08 1.7772974171151769e-07 5.621055318011331e-08
0.47570422535211265 1.5834981795145995e-08 1.5813121825031494e-08 1.7782690769750238e-07 5.604431136210973e-08
0.476056338028169 1.1776367394817964e-08 1.1751066689077472e-08 1.7792552757004087e-07 5.5878683661880924e-08
0.47640845070422533 7.920502382014267e-09 7.891827987052675e-09 1.7802560529744992e-07 5.571366735908499e-08
0.47676056338028167 4.362003622646618e-09 4.330098542284694e-09 1.781271448964748e-07 5.5549259747428235e-08
0.477112676056338 1.18811147078165e-09 1.1531936073215534e-09 1.7823015043257617e-07 5.5385458134582335e-08
0.47746478873239434 1.5234511654404996e-09 1.561091457916032e-09 1.7833462602021906e-07 5.522225984210209e-08
0.4778169014084507 3.7063843882239407e-09 3.7463883667424464e-09 1.784405758231662e-07 5.505966220534355e-08
0.478169014084507 5.3074348229164255e-09 5.349381239214268e-09 1.7854800405477485e-07 5.489766257338293e-08
0.47852112676056335 6.287697354742827e-09 6.331110305317532e-09 1.7865691497829702e-07 5.473625830893586e-08
0.4788732394366197 6.623563293970086e-09 6.6679220915263e-09 1.7876731290718353e-07 5.457544678827726e-08
0.4792253521126761 6.3072918792005545e-09 6.352042883964507e-09 1.7887920220539153e-07 5.441522540116168e-08
0.4795774647887324 5.347191295848123e-09 5.3917615125091055e-09 1.7899258728769623e-07 5.4255591550744354e-08
0.47992957746478876 3.767404988527496e-09 3.8112170971336255e-09 1.7910747262000565e-07 5.4096542653502453e-08
0.4802816901408451 1.6073087461526315e-09 1.64979710572898e-09 1.7922386271967987e-07 5.3938076139157144e-08
0.48063380281690143 1.0794664012683933e-09 1.038839346879596e-09 1.793417621558536e-07 5.378018945059601e-08
0.48098591549295777 4.2263612495490594e-09 4.188088812051772e-09 1.7946117554976255e-07 5.3622880043796075e-08
0.4813380281690141 7.755532640746884e-09 7.720048660375477e-09 1.7958210757507456e-07 5.3466145387747226e-08
0.48169014084507045 1.157977425184059e-08 1.1547439482193905e-08 1.797045629582234e-07 5.3309982964376246e-08
0.4820422535211268 1.5604666592475293e-08 1.5575757322643805e-08 1.7982854647874782e-07 5.315439026847126e-08
0.4823943661971831 1.973090324562275e-08 1.9705602687396287e-08 1.799540629696331e-07 5.299936480760676e-08
0.48274647887323946 2.3856736082107306e-08 2.3835128915051178e-08 1.8008111731765854e-07 5.2844904102069016e-08
0.4830985915492958 2.788047928612113e-08 2.7862549590825477e-08 1.802097144637471e-07 5.269100568478208e-08
0.48345070422535213 3.170301061439835e-08 3.168864324654332e-08 1.8033985940332096e-07 5.2537667101234235e-08
0.4838028169014085 3.523020841057468e-08 3.5219193689169694e-08 1.8047155718665973e-07 5.238488590940488e-08
0.4841549295774648 3.837526450519871e-08 3.836730592115445e-08 1.8060481291926387e-07 5.2232659679691976e-08
0.48450704225352115 4.1060816210519895e-08 4.1055540719076484e-08 1.8073963176222187e-07 5.2080985994839906e-08
0.4848591549295775 4.322084509118744e-08 4.321781544387327e-08 1.8087601893258197e-07 5.192986244986779e-08
0.4852112676056338 4.480229594680256e-08 4.480102445254598e-08 1.8101397970372848e-07 5.177928665199841e-08
0.48556338028169016 4.57663763378932e-08 4.5766339421845225e-08 1.8115351940576162e-07 5.162925622058732e-08
0.4859154929577465 4.6089504853465254e-08 4.609015780520813e-08 1.8129464342588257e-07 5.147976878705275e-08
0.48626760563380284 4.576388496220706e-08 4.576467632758973e-08 1.814373572087827e-07 5.133082199480572e-08
0.4866197183098592 4.479769049815507e-08 4.4798075662927037e-08 1.8158166625703768e-07 5.118241349918071e-08
0.4869718309859155 4.321485837884892e-08 4.3214312006948574e-08 1.817275761315055e-07 5.1034540967366735e-08
0.48732394366197185 4.105449380526458e-08 4.105252091798093e-08 1.818750924517295e-07 5.0887202078338976e-08
0.4876760563380282 3.8369902711200356e-08 3.836604831313226e-08 1.8202422089634635e-07 5.074039452279067e-08
0.4880281690140845 3.522727538178064e-08 3.5221132644191496e-08 1.8217496720349799e-07 5.0594116003065624e-08
0.48838028169014086 3.1704053721887334e-08 3.169527081436272e-08 1.8232733717124922e-07 5.044836423309108e-08
0.4887323943661972 2.788702241577847e-08 2.7875308126689794e-08 1.82481336658009e-07 5.030313693831095e-08
0.48908450704225354 2.387017098874088e-08 2.3855299291038867e-08 1.8263697158295811e-07 5.015843185561969e-08
0.4894366197183099 1.975237939457728e-08 1.97341930968327e-08 1.8279424792648002e-07 5.001424673329632e-08
0.4897887323943662 1.5634984071650125e-08 1.5613397649573202e-08 1.8295317173059828e-07 4.9870579330939166e-08
0.49014084507042255 1.161928432949903e-08 1.1594285968029598e-08 1.831137490994176e-07 4.972742741940072e-08
0.4904929577464789 7.804050376441823e-09 7.775703176881405e-09 1.8327598619957082e-07 4.9584788780723247e-08
0.4908450704225352 4.283094240902308e-09 4.25153647254371e-09 1.8343988926067132e-07 4.9442661208074467e-08
0.49119718309859156 1.1429632772536018e-09 1.1084074897773497e-09 1.8360546457576898e-07 4.9301042505683976e-08
0.4915492957746479 1.5391870805903548e-09 1.5764563090246147e-09 1.8377271850181342e-07 4.915993048877979e-08
0.49190140845070424 3.697489073137717e-09 3.737118988862518e-09 1.8394165746012123e-07 4.901932298352554e-08
0.4922535211267606 5.278980332847921e-09 5.3205556747843585e-09 1.8411228793684884e-07 4.887921782695788e-08
0.4926056338028169 6.244903863973607e-09 6.287954502749862e-09 1.8428461648347047e-07 4.873961286692441e-08
0.49295774647887325 6.571658399915371e-09 6.615669013004155e-09 1.8445864971726276e-07 4.860050596202199e-08
0.4933098591549296 6.251375851396251e-09 6.295797581994646e-09 1.8463439432179336e-07 4.846189498153538e-08
0.4936619718309859 5.292111727197829e-09 5.336375640377393e-09 1.8481185704741583e-07 4.832377780537632e-08
0.49401408450704226 3.7176439227170928e-09 3.761175932886002e-09 1.849910447117705e-07 4.818615232402305e-08
0.4943661971830986 1.5668848964672274e-09 1.6091217081702222e-09 1.8517196420029017e-07 4.8049016438460134e-08
0.49471830985915494 1.1070782455423387e-09 1.0666727533955787e-09 1.8535462246671244e-07 4.791236806011866e-08
0.4950704225352113 4.238292096183238e-09 4.200210693130303e-09 1.8553902653359742e-07 4.7776205110816936e-08
0.4954225352112676 7.749561504379733e-09 7.714238329125971e-09 1.8572518349285097e-07 4.7640525522701465e-08
0.49577464788732395 1.1554350357492793e-08 1.1522147222128868e-08 1.859131005062548e-07 4.7505327238188314e-08
0.4961267605633803 1.5558911821252803e-08 1.5530106732114377e-08 1.8610278480600187e-07 4.7370608209904864e-08
0.4964788732394366 1.9664595637489097e-08 1.963937406872546e-08 1.8629424369523829e-07 4.7236366400631944e-08
0.49683098591549296 2.3770275735901406e-08 2.3748725056651573e-08 1.8648748454861046e-07 4.7102599783246347e-08
0.4971830985915493 2.7774838466691715e-08 2.7756945759421263e-08 1.8668251481282016e-07 4.696930634066367e-08
0.49753521126760564 3.157967027823019e-08 3.156532360661004e-08 1.8687934200718383e-07 4.68364840657815e-08
0.497887323943662 3.5091083684238896e-08 3.508007668776932e-08 1.870779737242002e-07 4.670413096142307e-08
0.4982394366197183 3.822262188751691e-08 3.821466141076568e-08 1.8727841763012284e-07 4.657224504028115e-08
0.49859154929577465 4.089718541440655e-08 4.089190173399617e-08 1.8748068146553978e-07 4.6440824324862376e-08
0.498943661971831 4.304892849248044e-08 4.304588759527714e-08 1.8768477304596003e-07 4.630986684743189e-08
0.4992957746478873 4.462487856564435e-08 4.462359586416048e-08 1.8789070026240617e-07 4.617937064995832e-08
0.49964788732394366 4.5586239146877355e-08 4.55861939960998e-08 1.8809847108201368e-07 4.6049333784059186e-08
0.5 4.590934399198395e-08 4.590999439490572e-08 1.8830809354863784e-07 4.5919754310946534e-08


==> Kernel_Upper_arppox2.dat <==
t UK0 UKn0 UBLt UBRt
0.0625 0.03626780301403868 0.03778626473608404 0.037014052148575796 0.07320261437908497
0.0640625 0.03204773452860303 0.03404353558379544 0.03357685450933148 0.06631795569775985
0.065625 0.027950431105267428 0.030257794690324285 0.03053242863962904 0.060223972010909
0.0671875 0.024046337223736357 0.02651639390477952 0.027828001593303762 0.0548141564280745
0.06875 0.020387749472405913 0.02289237617895609 0.025418898856812422 0.049998370588815615
0.0703125 0.01701070137605101 0.019444937461484058 0.02326715395998885 0.045700031778194185
0.071875 0.013937024363142992 0.01621995103920199 0.02134038104000009 0.041853832357137084
0.0734375 0.011176486547202366 0.01325067974074143 0.01961085623635022 0.03840388189524223
0.075 0.008728922063914266 0.010558720858563596 0.01805476580137127 0.035302186718308724
0.0765625 0.006586276907625681 0.0081551733784087 0.016651587969029023 0.03250740013583425
0.078125 0.004734511722349745 0.006041982343323786 0.015383582652792492 0.029983790849673203
0.0796875 0.003155317027476979 0.004213396528729323 0.014235368467437308 0.027700388031406245
0.08125 0.0018276111653365912 0.002657469173660453 0.013193570779058921 0.025630270081259395
0.0828125 0.0007288052076921381 0.0013575339363841481 0.012246527771555325 0.02374997073188029
0.084375 0.00016416837363273027 0.000293596667925569 0.01138404409283615 0.022038981374514932
0.0859375 0.0008740556777789596 0.0005564043434509272 0.010597183672914273 0.020479332593178884
0.0875 0.0014226936470730703 0.001215503228152379 0.009878094912121277 0.01905524114407668
0.0890625 0.0018306117286123167 0.0017067960751737663 0.009219862714788288 0.017752811202884265
0.090625 0.002116795624943359 0.0020527216667665707 0.008616382863624277 0.01655978076698454
0.0921875 0.0022985835263535084 0.002274528549190475 0.008062255047901042 0.015465305755144002
0.09375 0.0023916647974494055 0.0023919144054864484 0.007552691517061066 0.014459775679819252
0.0953125 0.0024101522932160587 0.0024228169494629162 0.007083438863606622 0.013534655844340373
0.096875 0.0023667019910367155 0.002383331263990104 0.006650710870923482 0.012682351890919203
0.0984375 0.0022726571053049427 0.0022877265143543017 0.006251130713258025 0.011896093236722768
0.1 0.0021381979558781805 0.0021485350060508 0.005881681082306909 0.011169832516339868
0.1015625 0.001972483260743861 0.0019766882684188803 0.005539661050353021 0.01049815862528385
0.103125 0.0017837729179585725 0.00178167782654051 0.005222648673547108 0.009876221350877163
0.1046875 0.0015795264767089062 0.0015717221563358442 0.004928468498716762 0.009299665899999187
0.10625 0.001366475169105615 0.0013539255998211107 0.004655163269313347 0.008764575900562132
0.1078125 0.0011506684369288018 0.001134419385505469 0.004400969235857749 0.008267423675483863
0.109375 0.0009374982527620943 0.0009184790446474695 0.004164294567599826 0.007805026772613808
0.1109375 0.0007317061698899963 0.0007106161954440887 0.003943700438358636 0.007374509888206827
0.1125 0.0005373789568788377 0.0005146457132617633 0.003737884423329386 0.006973271450530118
0.1140625 0.0003579389398429794 0.0003337316158867572 0.003545665897194922 0.006598954238414187
0.115625 0.00019613487961975932 0.00017041653512147345 0.0033659731689309326 0.0062494195005944496
0.1171875 5.403846658301892e-05 2.664044492310502e-05 0.0031978321266873905 0.005922724118453966
0.11875 6.694955095217363e-05 9.624555555977551e-05 0.0030403561982465634 0.0056171004196626005
0.1203125 0.00016608084883958243 0.00019746503994346238 0.0028927374597725276 0.005330938305179843
0.121875 0.0002432271942391313 0.0002767971350145702 0.002754238748678801 0.005062769398767289
0.1234375 0.00029883416333207025 0.00033454914048292744 0.0026241866561118755 0.004811252967881055
0.125 0.0003338619357444918 0.0003715188498469339 0.0025019652913267857 0.004575163398692811
0.1265625 0.00034971515294753664 0.00038894585864330763 0.0023870107245719083 0.0043533790369412245
0.128125 0.0003481645443590664 0.0003884523789771144 0.0022788060273830654 0.0041448722311099905
0.1296875 0.0003312634749646973 0.00037197513199518695 0.002176876839727725 0.003948700435703519
0.13125 0.0003012627522032859 0.0003416907013828026 0.002080787402503462 0.0037639982506818123
0.1328125 0.00026052696673475656 0.00029993726670359195 0.0019901370017024874 0.0035899702888702485
0.134375 0.00021145536570608164 0.00024913588699517077 0.00190455677729251 0.0034258847767546564
0.1359375 0.00015640981311697673 0.00019171448690068126 0.001823706855689979 0.0032710678058241087
0.1375 9.76518308433184e-05 0.00013003744288116284 0.0017472737697477648 0.003124898161800976
0.1390625 3.729008850744202e-05 6.634322255845292e-05 0.0016749681345569797 0.002986802667926023
0.140625 2.276092885278131e-05 2.691951234908994e-06 0.0016065225511670753 0.0028562519861371365
0.1421875 8.081095455712191e-05 5.90758754439609e-05 0.001541689713639947 0.002732756826656563
0.14375 0.00013541309502059689 0.00011736898804922241 0.0014802406977408925 0.0026158645223210678
0.1453125 0.0001853729701228578 0.00017086334693053445 0.0014219634120903627 0.0025051559290704592
0.146875 0.0002297490370247476 0.00021850921866867695 0.001366661194805181 0.0024002426184526393
0.1484375 0.0002678455097711154 0.0002595284535710387 0.001314151540588902 0.002300764331893801
0.15 0.0002991993856775283 0.0002934034291030077 0.0012642649449246626 0.0022063866698942953
0.1515625 0.0003235630830044349 0.0003198593275363431 0.0012168438535115366 0.0021167989923069363
0.153125 0.00034088409960865174 0.0003388414892558069 0.0011717417063939189 0.0020317125084896408
0.1546875 0.0003512829400204765 0.0003504895385609944 0.001128822067386006 0.0019508585384448711
0.15625 0.00035503035157305094 0.00035510983610770325 0.0010879578304098748 0.0018739869281045752
0.1578125 0.0003525246816248064 0.00035314759582434873 0.00104903049526339 0.0018008646037262295
0.159375 0.0003442699386085249 0.0003451597409902804 0.0010119295061278557 0.0017312742519628903
0.1609375 0.0003308549274989799 0.00033178929088638294 0.0009765516468281302 0.0016650131135842238
0.1625 0.00031293364906985325 0.0003137417905931275 0.0009428004874808703 0.0016018918800787122
0.1640625 0.00029120701110268917 0.0002917640428801747 0.0009105858777194126 0.0015417336834792706
0.165625 0.0002664058028427352 0.00026662518849502367 0.0008798234821751374 0.0014843731707425182
0.1671875 0.0002392748313144613 0.00023910001969760825 0.0008504343543321103 0.0014296556548906306
0.16875 0.00021055810558421513 0.0002099543060606661 0.0008223445452610779 0.0013774363359071833
0.1703125 0.00018098497562843546 0.00017993186045089872 0.0007954847440858779 0.001327579585075903
0.171875 0.00015125717702716636 0.00014974307119061716 0.0007697899473450881 0.0012799582870736802
0.1734375 0.00012203679114267386 0.00012005466455459748 0.0007451991546884962 0.0012344532346853236
0.175 9.393519264178391e-05 9.148052848800508e-05 0.000721655088595535 0.0011909525715047926
0.1765625 6.750311293794625e-05 6.457351113884035e-05 0.0006991039360244745 0.001149351278432881
0.178125 4.322199171826722e-05 3.9818193998830384e-05 0.000677495110099858 0.0011095507001802666
0.1796875 2.1496813632154783e-05 1.7624717850684985e-05 0.0006567810301238983 0.001071458108342709
0.18125 2.650630273183667e-06 1.6761989042633226e-06 0.0006369169183576465 0.0010349862979365338
0.1828125 1.3079051976135631e-05 1.7836872189625857e-05 0.0006178606121616404 0.0010000532145713165
0.184375 2.5541878350108495e-05 3.069470654976416e-05 0.0005995723902152149 0.0009665816096965001
0.1859375 3.467416485588708e-05 4.017252111159416e-05 0.000582014811650294 0.0009344987215926302
0.1875 4.0496319893206156e-05 4.627701938628122e-05 0.0005651525670405575 0.0009037359799887033
0.1890625 4.31082362997865e-05 4.9095339062058036e-05 0.0005489523402817764 0.0008742287323773516
0.190625 4.268280092662111e-05 4.87896967887219e-05 0.0005333826804847015 0.0008459159902712733
0.1921875 3.9457742939609896e-05 4.5590229387036454e-05 0.0005184138830793425 0.0008187401937995039
0.19375 3.3726105818678325e-05 3.978621931994683e-05 0.0005040178793994765 0.0007926469931824502
0.1953125 2.5825677274451898e-05 3.171597138540868e-05 0.0004901681340796192 0.000767585045751634
0.196875 1.6127743137631194e-05 2.1755673137645156e-05 0.0004768395496541574 0.000743505827295173
0.1984375 5.025544260884452e-06 1.0307618642233081e-05 0.00046400837780039597 0.0007203634566143439
0.2 7.077190375518996e-06 2.211799320815075e-06 0.0004516521367145875 0.0006981145322712417
0.2015625 1.9777284489595165e-05 1.5383920844104305e-05 0.00043974953415291273 0.0006767179805935122
0.203125 3.268241771332163e-05 2.8799086149843813e-05 0.00042828039570844004 0.0006561349140802406
0.2046875 4.542042965232922e-05 4.206699009063319e-05 0.00041722559793056814 0.0006363284994241392
0.20625 5.764742107162121e-05 5.4825831612402365e-05 0.00040656700592579977 0.0006172638344298227
0.2078125 6.905451012677462e-05 6.675003391400134e-05 0.00039628741510811487 0.0005989078331668576
0.209375 7.937316312298414e-05 7.755638580684436e-05 0.0003863704967940681 0.0005812291187499492
0.2109375 8.837907730425866e-05 8.70085310856168e-05 0.0003768007473622165 0.0005641979231875825
0.2125 9.589464481715793e-05 9.491980567430973e-05 0.0003675634407188401 0.0005477859937851332
0.2140625 0.00010179007020172265 0.00010115448769374929 0.0003586445838323471 0.0005319665056292642
0.215625 0.00010598324732821573 0.00010562758013651674 0.0003500308751174179 0.0005167139797177414
0.2171875 0.00010843852525394672 0.00010830328737766357 0.00034170966546703417 0.0005020042063329191
0.21875 0.00010916450641807821 0.00010919237431950517 0.00033366892174616525 0.000487814173288363
0.2203125 0.00010821102595925434 0.00010834861073153006 0.00032589719257522 0.0004741219987066943
0.221875 0.0001056654592364608 0.00010586450447962156 0.00031838357624448804 0.0004609068680129267
0.2234375 0.00010164849764427233 0.00010186651783075589 0.000311117690612844 0.0004481489748516088
0.225 9.63095224169931e-05 9.650994341942421e-05 0.0003040896448550434 0.0004358294656581324
0.2265625 8.982169410296004e-05 8.997359360653896e-05 0.00029729001293207216 0.0004239303876348043
0.228125 8.23768633154652e-05 8.245443170151481e-05 0.0002907098086683586 0.00041243463990088666
0.2296875 7.418039743786079e-05 7.416224847123233e-05 0.00028434046232821174 0.0004013259276028923
0.23125 6.544600896989465e-05 6.5314464705928e-05 0.00027817379859175045 0.0003905887187871531
0.2328125 5.639066450552979e-05 5.6131121947706885e-05 0.0002722020158378427 0.00038020820385114494
0.234375 4.722964886907279e-05 4.683010974306815e-05 0.0002664176666482638 0.0003701702574033729
0.2359375 3.817185628883588e-05 3.7622669207888214e-05 0.00026081363945344455 0.0003604614023738994
0.2375 2.9415378968524312e-05 2.8709208912681356e-05 0.00025538314124586654 0.00035106877622891253
0.2390625 2.1143462174551503e-05 2.0275469200653795e-05 0.000250119681292397 0.00034198009915316336
0.240625 1.3520893089455363e-05 1.248907374904828e-05 0.00024501705578170395 0.00033318364407374017
0.2421875 6.690887341585805e-06 5.496510965625157e-06 0.00024006933334735637 0.00032466820840753165
0.24375 7.725316158581088e-07 5.794088758873193e-07 0.00023527084141134342 0.00031642308742295557
0.2453125 4.141167387177883e-06 5.641573444187943e-06 0.00023061615329657308 0.0003084380491141141
0.246875 7.984588338999335e-06 9.620019433170863e-06 0.0002261000760604305 0.00030070331049256594
0.2484375 1.0720129399105887e-05 1.2472774744939721e-05 0.0002217176390047591 0.0002932095152083986
0.25 1.2338161468505903e-05 1.4186061285679632e-05 0.00021746408282064038 0.00028594771241830067
0.2515625 1.2856308727987631e-05 1.4773841644327148e-05 0.00021333484932916695 0.0002789093368239037
0.253125 1.2318083237114629e-05 1.4276710189582676e-05 0.00020932557178198987 0.00027208618980882653
0.2546875 1.0790918950877096e-05 1.2760148953562429e-05 0.00020543206568783873 0.0002654704216076342
0.25625 8.363668067669467e-06 1.0312189845298508e-05 0.00020165032013345005 0.0002590545144443744
0.2578125 5.143638219148557e-06 7.040545862053613e-06 0.0001979764895694059 0.00025283126658245535
0.259375 1.25326182798048e-06 3.069293608342217e-06 0.0001944068860333268 0.0002467937772314699
0.2609375 3.1735016539525133e-06 1.4647937560505382e-06 0.0001909379717846379 0.00024093543226010906
0.2625 7.994924386443101e-06 6.4161511865222435e-06 0.0001875663523268033 0.00023524989066761327
0.2640625 1.3065321939943389e-05 1.1634444099280449e-05 0.000184288769794467 0.00022973107176928005
0.265625 1.823881304227092e-05 1.6968585806566552e-05 0.00018110209668437623 0.00022437314305439053
0.2671875 2.337292827967771e-05 2.2270630287406636e-05 0.00017800332991030926 0.00021917050867758348
0.26875 2.833197820148901e-05 2.739942859062052e-05 0.0001749895851634693 0.00021411779854716602
0.2703125 3.2990103314326225e-05 3.222394983680513e-05 0.00017205809156097692 0.00020920985797615762
0.271875 3.7233942355114597e-05 3.6626184190586114e-05 0.00016920618656617094 0.0002044417378640068
0.2734375 4.096487023419065e-05 4.0503564225559166e-05 0.00016643131116543799 0.00019980868537891348
0.275 4.4100772389248725e-05 4.377086160383627e-05 0.00016373100528723668 0.000195306135112561
0.2765625 4.657733730105169e-05 4.63615367284356e-05 0.00016110290344985534 0.00019092970068079022
0.278125 4.834886301083267e-05 4.8228538866883406e-05 0.00015854473062526736 0.00018667516674537643
0.2796875 4.9388586197309385e-05 4.9344572213453196e-05 0.00015605429830721336 0.0001825384814335826
0.28125 4.968855341455791e-05 4.970185869992008e-05 0.00015362950077235088 0.00017851574913357103
0.2828125 4.925906330397301e-05 4.931144058319892e-05 0.0001512683115239882 0.00017460322364508464
0.284375 4.812771595313997e-05 4.820207470825065e-05 0.00014896877990853595 0.00017079730166603518
0.2859375 4.6338111174873665e-05 4.6418775905119785e-05 0.00014672902789540317 0.00016709451659679465
0.2875 4.394824149996922e-05 4.402106950155679e-05 0.00014454724701160493 0.00016349153264506674
0.2890625 4.102862834974429e-05 4.1081012873531446e-05 0.00014242169542286266 0.0001599851392152179
0.290625 3.7660251432070356e-05 3.7681043895610366e-05 0.00014035069515346192 0.0001565722455669037
0.2921875 3.3932322130070475e-05 3.391171073062173e-05 0.00013833262943757396 0.00015324987572870062
0.29375 2.993995173355576e-05 2.986933324523333e-05 0.0001363659401951737 0.00015001516365328995
0.2953125 2.578176495361603e-05 2.5653642020735725e-05 0.00013444912562608104 0.0001468653486015157
0.296875 2.1557508351257028e-05 2.136543689807729e-05 0.00013258073791601782 0.00014379777074336256
0.2984375 1.7365702127415454e-05 1.7104303557559264e-05 0.00013075938104892553 0.00014080986696459025
0.3 1.3301382131596945e-05 1.2966423927954893e-05 0.00012898370872010953 0.00013789916686839345
0.3015625 9.453976872189074e-06 9.042514226918268e-06 0.00012725242234508353 0.00013506328896206252
0.303125 5.905361648594519e-06 5.415922990123484e-06 0.00012556426915927572 0.00013229993701918352
0.3046875 2.728128562846738e-06 2.1609202736582573e-06 0.00012391804040402403 0.0001296068966084426
0.30625 1.589298954427831e-08 6.587920356102977e-07 0.00012231256959454435 0.00012698203178060255
0.3078125 2.276835764657043e-06 2.9913205668900892e-06 0.00012074673086579368 0.00012442328190568125
0.309375 4.017690349574535e-06 4.797545735267507e-06 0.00011921943739236984 0.00012192865865280445
0.3109375 5.214880077192633e-06 6.051789785678733e-06 0.00011772963987880608 0.00011949624310561892
0.3125 5.858505585257579e-06 6.7421703151449074e-06 0.00011627632511681015 0.00011712418300653595
0.3140625 5.9522573642881925e-06 6.8706281534658926e-06 0.00011485851460619051 0.00011481069012344672
0.315625 5.513002870743228e-06 6.452625899535135e-06 0.00011347526323638142 0.00011255403773288934
0.3171875 4.570063035476984e-06 5.516521849695387e-06 0.00011212565802564863 0.00011035255821397446
0.31875 3.1642009747292548e-06 4.102633176574403e-06 0.00011080881691521101 0.00010820464074768064
0.3203125 1.3463531081277898e-06 2.262011587695505e-06 0.00010952388761565917 0.00010610872911641573
0.321875 8.238605830015154e-07 5.496381984475313e-08 0.00010827004650319313 0.00010406331959901398
0.3234375 3.2798050177458606e-06 2.450642303885261e-06 0.00010704649756332908 0.00010206695895659094
0.325 5.9496309798395575e-06 5.181238400358089e-06 0.00010585247137984788 0.00010011824250491951
0.3265625 8.758159755120108e-06 8.059529323595396e-06 0.00010468722416687738 9.821581226921837e-05
0.328125 1.1628801542430786e-05 1.100652345871056e-05 0.00010355003684210568 9.635835521745441e-05
0.3296875 1.448545820576748e-05 1.3943561478206846e-05 0.00010244021413922862 9.454460156846698e-05
0.33125 1.7254362870536263e-05 1.679428653562964e-05 0.00010135708375783204 9.277332317140739e-05
0.3328125 1.9865812136078474e-05 1.9486502077547377e-05 0.00010029999554900011 9.104333195317068e-05
0.334375 2.2255751095900796e-05 2.1953868652032003e-05 9.926832073503086e-05 8.935347843066441e-05
0.3359375 2.43671767050805e-05 2.4137397960808997e-05 9.826145116171817e-05 8.77026502849192e-05
0.3375 2.6151331068226552e-05 2.5986710536557856e-05 9.727879858174282e-05 8.608977099419895e-05
0.3390625 2.7568662692257942e-05 2.7461032365813754e-05 9.631979396778355e-05 8.451379852340996e-05
0.340625 2.8589540415469546e-05 2.8529915042211657e-05 9.538388685403207e-05 8.297372406724394e-05
0.3421875 2.9194711367854588e-05 2.9173673161861604e-05 9.447054470486094e-05 8.14685708446196e-05
0.34375 2.937550074727815e-05 2.9383541248562553e-05 9.357925230945525e-05 7.999739294210502e-05
0.3453125 2.9133757257456584e-05 2.9161560182368243e-05 9.270951120127876e-05 7.855927420412116e-05
0.346875 2.8481553630605313e-05 2.8520209654961596e-05 9.186083910130063e-05 7.715332716783273e-05
0.3484375 2.7440656671053283e-05 2.7481808446266908e-05 9.103276938396198e-05 7.57786920407357e-05
0.35 2.604178566049926e-05 2.6077708268389624e-05 9.02248505649127e-05 7.443453571904954e-05
0.3515625 2.432368174270112e-05 2.4347309609093106e-05 8.943664580959466e-05 7.312005084511069e-05
0.353125 2.233201405716694e-05 2.233692955938642e-05 8.866773246179483e-05 7.183445490205506e-05
0.3546875 2.0118150932174178e-05 2.0098552216465873e-05 8.79177015913333e-05 7.057698934415628e-05
0.35625 1.773782639657377e-05 1.7688492133594473e-05 8.718615756009213e-05 6.934691876126666e-05
0.3578125 1.5249733645726708e-05 1.516600066740248e-05 8.647271760563042e-05 6.814353007588188e-05
0.359375 1.2714077912527996e-05 1.2591844156839396e-05 8.577701144166607e-05 6.69661317714193e-05
0.3609375 1.0191121455106216e-05 1.0026881824117537e-05 8.509868087474168e-05 6.581405315036841e-05
0.3625 7.7397530759176e-06 7.530670230462076e-06 8.443737943642318e-05 6.468664362103337e-05
0.3640625 5.4161137243175975e-06 5.160120101058349e-06 8.379277203041227e-05 6.358327201164891e-05
0.365625 3.2723082958497046e-06 2.96823034489937e-06 8.316453459398428e-05 6.250332591070728e-05
0.3671875 1.355231718820958e-06 1.002923071191288e-06 8.25523537731899e-05 6.144621103238758e-05
0.36875 2.944651871428952e-07 6.939977639827779e-07 8.195592661128804e-05 6.0411350606031256e-05
0.3703125 1.6432477707042203e-06 2.0877428939649632e-06 8.137496024990206e-05 5.9398184788655016e-05
0.371875 2.665388927929789e-06 3.151270141694209e-06 8.080917164241639e-05 5.840617009953939e-05
0.3734375 3.3434653956534476e-06 3.865835781202531e-06 8.025828727915395e-05 5.743477887597563e-05
0.375 3.6686491518351482e-06 4.221351018568345e-06 7.972204292389752e-05 5.6483498749293954e-05
0.3765625 3.640789017790732e-06 4.216533501806958e-06 7.920018336133928e-05 5.5551832140337753e-05
0.378125 3.2682826422136662e-06 3.85884819791443e-06 7.869246215506286e-05 5.4639295773584474e-05
0.3796875 2.5677441772593078e-06 3.164237003029378e-06 7.819864141568235e-05 5.374542020915089e-05
0.38125 1.5634779843969922e-06 2.156641936078592e-06 7.771849157878105e-05 5.286974939195458e-05
0.3828125 2.867734803414296e-07 8.673325083075342e-07 7.725179119231016e-05 5.201184021733483e-05
0.384375 1.2249593968510312e-06 6.659463820040683e-07 7.679832671312535e-05 5.117126211246899e-05
0.3859375 2.9291907911227313e-06 2.399984177844976e-06 7.635789231235485e-05 5.034759663294792e-05
0.3875 4.77938111815383e-06 4.287245190585629e-06 7.593028968930838e-05 4.9540437073903136e-05
0.3890625 6.726171937478593e-06 6.277108920422203e-06 7.551532789365241e-05 4.8749388095105196e-05
0.390625 8.718626999002548e-06 8.317176000812638e-06 7.511282315558902e-05 4.7974065359477127e-05
0.3921875 1.0705492203184546e-05 1.035460362505309e-05 7.47225987237924e-05 4.7214095184492353e-05
0.39375 1.2636443314934818e-05 1.2337433640274444e-05 7.434448471086886e-05 4.646911420594831e-05
0.3953125 1.4463291197313396e-05 1.4215877155428405e-05 7.397831794611817e-05 4.573876905362974e-05
0.396875 1.614111602637614e-05 1.5943521463838706e-05 7.362394183538843e-05 4.5022716038396494e-05
0.3984375 1.7629304333563995e-05 1.7478428214001433e-05 7.328120622782715e-05 4.4320620850249984e-05
0.4 1.8892465699229262e-05 1.87840958980283e-05 7.294996728934253e-05 4.363215826695261e-05
0.4015625 1.9901209380270464e-05 1.9830264640093288e-05 7.263008738260117e-05 4.295701187279128e-05
0.403125 2.0632764979883856e-05 2.0593546700474653e-05 7.232143495339858e-05 4.229487378709451e-05
0.4046875 2.1071435340628782e-05 2.105787179483376e-05 7.202388442324793e-05 4.164544440212878e-05
0.40625 2.1208874049575854e-05 2.1214742000456653e-05 7.173731608804609e-05 4.100843213001504e-05
0.4078125 2.1044184180026604e-05 2.1063296442917934e-05 7.146161602268164e-05 4.038355315832231e-05
0.409375 2.0583839062069603e-05 2.0610190928725837e-05 7.119667599146186e-05 3.97705312140087e-05
0.4109375 1.984142988959676e-05 1.986930206242024e-05 7.094239336424463e-05 3.916909733539434e-05
0.4125 1.883724876179864e-05 1.8861269066300667e-05 7.06986710381692e-05 3.857898965186392e-05
0.4140625 1.7597719261434288e-05 1.761288946964785e-05 7.046541736488982e-05 3.7999953171008464e-05
0.415625 1.6154689839279617e-05 1.6156387066154497e-05 7.02425460832251e-05 3.74317395729286e-05
0.4171875 1.4544608061559805e-05 1.4528572110969146e-05 7.002997625714262e-05 3.687410701143239e-05
0.41875 1.2807596149105813e-05 1.2769914731672204e-05 6.982763221900984e-05 3.632681992187182e-05
0.4203125 1.0986450162992474e-05 1.0923553067986386e-05 6.963544351804826e-05 3.5789648835373e-05
0.421875 9.125586645279858e-06 9.034257843991179e-06 6.945334487393699e-05 3.5262370199223905e-05
0.4234375 7.269961482763422e-06 7.147375015080447e-06 6.928127613552008e-05 3.474476620319434e-05
0.425 5.463986207843076e-06 5.307767899528427e-06 6.91191822445799e-05 3.423662461157083e-05
0.4265625 3.7504668701425152e-06 3.5587798515100015e-06 6.896701320464744e-05 3.3737738600698295e-05
0.428125 2.169589997945283e-06 1.941238075107272e-06 6.882472405482718e-05 3.324790660182901e-05
0.4296875 7.579790205168417e-07 4.92518599746671e-07 6.86922748486245e-05 3.2766932149086215e-05
0.43125 4.5215714843763765e-07 7.543083106261215e-07 6.856963063776929e-05 3.229462373235884e-05
0.4328125 1.4337638371944366e-06 1.7712340288754942e-06 6.845676146103905e-05 3.183079465494973e-05
0.434375 2.165551759386426e-06 2.5359517366412465e-06 6.835364233809327e-05 3.137526289580744e-05
0.4359375 2.632465732540679e-06 3.0323656226782248e-06 6.826025326833671e-05 3.0927850976178525e-05
0.4375 2.826000532235125e-06 3.2509560058155253e-06 6.817657923484213e-05 3.0488385830522686e-05
0.4390625 2.7443571183170843e-06 3.188989962518575e-06 6.810261021336579e-05 3.005669868154053e-05
0.440625 2.392436330250908e-06 2.8505702378566004e-06 6.803834118650315e-05 2.9632624919168395e-05
0.4421875 1.781671095627649e-06 2.246518901418566e-06 6.798377216303736e-05 2.9216003983400987e-05
0.44375 9.297021249991282e-07 1.3940962994954731e-06 6.79389082025433e-05 2.880667925080792e-05
0.4453125 1.4009412877067893e-07 3.165602324497813e-07 6.790375944532036e-05 2.8404497924614827e-05
0.446875 1.3992128917345046e-06 9.57425204384506e-07 6.787834114773372e-05 2.800931092822555e-05
0.4484375 2.81474826543947e-06 2.3945172203171295e-06 6.786267372305744e-05 2.762097280206574e-05
0.45 4.350221757677714e-06 3.957540266844761e-06 6.78567827879188e-05 2.7239341603633274e-05
0.4515625 5.966491359247704e-06 5.606428455637402e-06 6.786069921445686e-05 2.6864278810645296e-05
0.453125 7.622718579015026e-06 7.299239484101123e-06 6.787445918831692e-05 2.6495649227175268e-05
0.4546875 9.277369637988718e-06 8.99321278058729e-06 6.789810427261453e-05 2.6133320892678205e-05
0.45625 1.0889226421294405e-05 1.0645843188341447e-05 6.793168147801354e-05 2.5777164993805416e-05
0.4578125 1.2418382797832483e-05 1.2215941109869284e-05 6.79752433390756e-05 2.5427055778914096e-05
0.459375 1.3827202526255376e-05 1.3664650651227026e-05 6.802884799705005e-05 2.508287047518077e-05
0.4609375 1.5081216141752225e-05 1.4956398903354246e-05 6.809255928928585e-05 2.474448920823041e-05
0.4625 1.6149935916139687e-05 1.6059751987180994e-05 6.816644684546193e-05 2.441179492419707e-05
0.4640625 1.7007570147817923e-05 1.6948156737681473e-05 6.825058619084523e-05 2.408467331413422e-05
0.465625 1.763362060356168e-05 1.76005507408189e-05 6.83450588568008e-05 2.376301274069656e-05
0.4671875 1.8013349830374438e-05 1.8001827675306817e-05 6.844995249879401e-05 2.3446704167017724e-05
0.46875 1.8138108208822346e-05 1.8143149348385613e-05 6.856536102214038e-05 2.3135641087710805e-05
0.4703125 1.8005513954216877e-05 1.8022100256715925e-05 6.869138471577658e-05 2.28297194619219e-05
0.471875 1.7619482713968046e-05 1.764268477351189e-05 6.882813039434284e-05 2.2528837648368713e-05
0.4734375 1.6990106885257384e-05 1.7015171013558707e-05 6.89757115488863e-05 2.2232896342299124e-05
0.475 1.6133388216210236e-05 1.6155788947786994e-05 6.913424850651453e-05 2.1941798514307033e-05
0.4765625 1.507083058821515e-05 1.5086293358362168e-05 6.930386859934887e-05 2.165544935094459e-05
0.478125 1.3828903042356757e-05 1.3833404714629058e-05 6.948470634314963e-05 2.137375619707271e-05
0.4796875 1.2438386047814145e-05 1.2428143018284444e-05 6.967690362600734e-05 2.1096628499893266e-05
0.48125 1.0933616656760872e-05 1.0905071152558176e-05 6.988060990751969e-05 2.082397775460876e-05
0.4828125 9.351650494870896e-06 9.301465336835389e-06 7.009598242889836e-05 2.0555717451657094e-05
0.484375 7.731360449501287e-06 7.656431008560113e-06 7.032318643447831e-05 2.0291763025470728e-05
0.4859375 6.112493394845385e-06 6.009982902722155e-06 7.05623954051293e-05 2.0032031804711616e-05
0.4875 4.534707297118982e-06 4.4021083405952456e-06 7.081379130410146e-05 1.9776442963934723e-05
0.4890625 3.036611543361716e-06 2.871832820720223e-06 7.107756483586757e-05 1.9524917476634716e-05
0.490625 1.6548333142676827e-06 1.4563069497141437e-06 7.135391571855948e-05 1.927737806963213e-05
0.4921875 4.2313226512731965e-07 1.899335552246265e-07 7.164305297063235e-05 1.9033749178756428e-05
0.49375 6.284153076835245e-07 8.964465406538922e-07 7.194519521242816e-05 1.879395690578537e-05
0.4953125 1.4741432379190609e-06 1.776292192618793e-06 7.226057098335107e-05 1.855792897660111e-05
0.496875 2.0934157059988973e-06 2.428006021614138e-06 7.25894190754104e-05 1.8325594700524914e-05
0.4984375 2.471125932025846e-06 2.8354691209497264e-06 7.293198888393312e-05 1.809688493079385e-05
0.5 2.5980612810920265e-06 2.9884522257287517e-06 7.32885407762954e-05 1.7871732026143792e-05


==> Kernel_upper.dat <==
y1	y2	y3	x
0.016812	0.085860	0.035897	1.971831
0.081788	0.080732	0.027632	2.070423
0.117050	0.070711	0.020138	2.169014
0.129114	0.058415	0.013763	2.267606
0.124999	0.045783	0.008630	2.366197
0.111181	0.034085	0.004704	2.464789
0.092915	0.024005	0.001855	2.563380
0.073943	0.015785	0.000091	2.661972
0.056524	0.009372	0.001317	2.760563
0.041685	0.004554	0.001992	2.859155
0.029591	0.001062	0.002259	2.957746
0.019921	0.001361	0.002236	3.056338
0.012190	0.002930	0.002018	3.154930
0.005957	0.003814	0.001681	3.253521
0.000932	0.004144	0.001284	3.352113
0.003016	0.004033	0.000878	3.450704
0.005910	0.003584	0.000500	3.549296
0.007735	0.002902	0.000179	3.647887
0.008509	0.002093	0.000068	3.746479
0.008324	0.001256	0.000233	3.845070
0.007354	0.000478	0.000317	3.943662
0.005835	0.000176	0.000331	4.042254
0.004033	0.000663	0.000288	4.140845
0.002199	0.000970	0.000206	4.239437
0.000539	0.001103	0.000103	4.338028
0.000809	0.001087	0.000006	4.436620
0.001777	0.000956	0.000108	4.535211
0.002357	0.000749	0.000192	4.633803
0.002587	0.000503	0.000254	4.732394
0.002531	0.000248	0.000291	4.830986
0.002259	0.000011	0.000304	4.929577
0.001842	0.000192	0.000295	5.028169
0.001340	0.000350	0.000267	5.126761
0.000804	0.000455	0.000227	5.225352
0.000279	0.000508	0.000179	5.323944
0.000199	0.000512	0.000129	5.422535
0.000600	0.000472	0.000080	5.521127
0.000900	0.000397	0.000037	5.619718
0.001083	0.000298	0.000002	5.718310
0.001145	0.000187	0.000022	5.816901
0.001093	0.000076	0.000035	5.915493


==> Phase_at2.dat <==
 Phase
         0
    2.5133
   -1.2566
    1.2566
   -2.5133
    0.0000
    2.5133
   -1.2566
    1.2566
   -2.5133
    0.0000
    2.5133
   -1.2566
    1.2566
   -2.5133
    0.0000
    2.5133
   -1.2566
    1.2566
   -2.5133
    0.0000
    2.5133
   -1.2566
    1.2566
   -2.5133
    0.0000
    2.5133
   -1.2566
    1.2566
   -2.5133
    0.0000
    2.5133
   -1.2566
    1.2566
   -2.5133
   -0.0000
    2.5133
   -1.2566
    1.2566
   -2.5133
    0.0000
    2.5133
   -1.2566
    1.2566
   -2.5133
    0.0000
    2.5133
   -1.2566
    1.2566
   -2.5133
    0.0000
    2.5133
   -1.2566
    1.2566
   -2.5133
    0.0000
    2.5133
   -1.2566
    1.2566
   -2.5133
    0.0000
    2.5133
   -1.2566
    1.2566
   -2.5133
    0.0000
    2.5133
   -1.2566
    1.2566
   -2.5133
   -0.0000
    2.5133
   -1.2566
    1.2566
   -2.5133
    0.0000
    2.5133
   -1.2566
    1.2566
   -2.5133
    0.0000
    2.5133
   -1.2566
    1.2566
   -2.5133
    0.0000
    2.5133
   -1.2566
    1.2566
   -2.5133
    0.0000
    2.5133
   -1.2566
    1.2566
   -2.5133
    0.0000
    2.5133
   -1.2566
    1.2566
   -2.5133

==> PolyDual3.dat <==
D1     D2    t  X1  X2
0.33048 0.20748 0 0 0
0.3573 0.1994 0.001001 0 0
0.38385 0.19083 0.002002 0 0
0.40812 0.18151 0.003003 0 0
0.42826 0.17151 0.004004 0 0
0.44278 0.16126 0.005005 0 0
0.45068 0.15145 0.006006 0 0
0.45162 0.1429 0.007007 0 0
0.44588 0.13647 0.008008 0 0
0.4344 0.13289 0.009009 0 0
0.41868 0.13267 0.01001 0 0
0.40057 0.136 0.011011 0 0
0.38217 0.1427 0.012012 0 0
0.36558 0.15226 0.013013 0 0
0.35268 0.16385 0.014014 0 0
0.345 0.17646 0.015015 0 0
0.34355 0.18902 0.016016 0 0
0.34874 0.2005 0.017017 0 0
0.36036 0.21011 0.018018 0 0
0.37762 0.21733 0.019019 0 0
0.39919 0.22204 0.02002 0 0
0.42341 0.22453 0.021021 0 0
0.44836 0.22544 0.022022 0 0
0.4721 0.2257 0.023023 0 0
0.49277 0.22644 0.024024 0 0
0.50879 0.22879 0.025025 0 0
0.51892 0.23378 0.026026 0 0
0.5224 0.24219 0.027027 0 0
0.51891 0.25446 0.028028 0 0
0.50862 0.2706 0.029029 0 0
0.49209 0.29019 0.03003 0 0
0.47025 0.31242 0.031031 0 0
0.44428 0.33615 0.032032 0 0
0.41548 0.36008 0.033033 0 0
0.38521 0.3828 0.034034 0 0
0.35476 0.40302 0.035035 0 0
0.3253 0.41964 0.036036 0 0
0.29781 0.43184 0.037037 0 0
0.27304 0.43922 0.038038 0 0
0.25152 0.44172 0.039039 0 0
0.23353 0.43968 0.04004 0 0
0.21922 0.43375 0.041041 0 0
0.20853 0.42481 0.042042 0 0
0.20135 0.41388 0.043043 0 0
0.19749 0.40203 0.044044 0 0
0.19673 0.39026 0.045045 0 0
0.19889 0.37946 0.046046 0 0
0.20379 0.37037 0.047047 0 0
0.21128 0.36352 0.048048 0 0
0.22122 0.35927 0.049049 0 0
0.23342 0.35779 0.05005 0 0
0.24767 0.35914 0.051051 0 0
0.26365 0.36325 0.052052 0 0
0.28093 0.36998 0.053053 0 0
0.29894 0.37912 0.054054 0 0
0.31699 0.39041 0.055055 0 0
0.33428 0.40351 0.056056 0 0
0.34991 0.41803 0.057057 0 0
0.363 0.43346 0.058058 0 0
0.3727 0.44922 0.059059 0 0
0.37831 0.46461 0.06006 0 0
0.37932 0.47887 0.061061 0 0
0.3755 0.4912 0.062062 0 0
0.36692 0.5008 0.063063 0 0
0.35397 0.50693 0.064064 0 0
0.33736 0.50902 0.065065 0 0
0.31804 0.50669 0.066066 0 0
0.29713 0.49981 0.067067 0 0
0.27583 0.48855 0.068068 0 0
0.25529 0.47337 0.069069 0 0
0.23652 0.455 0.07007 0 0
0.22028 0.4344 0.071071 0 0
0.20699 0.41267 0.072072 0 0
0.19676 0.39096 0.073073 0 0
0.18931 0.37037 0.074074 0 0
0.1841 0.3519 0.075075 0 0
0.18036 0.33628 0.076076 0 0
0.17726 0.32401 0.077077 0 0
0.17397 0.31528 0.078078 0 0
0.16985 0.30997 0.079079 0 0
0.1645 0.30768 0.08008 0 0
0.15788 0.30781 0.081081 0 0
0.15032 0.30962 0.082082 0 0
0.14246 0.31226 0.083083 0 0
0.13526 0.31491 0.084084 0 0
0.1298 0.31681 0.085085 0 0
0.12721 0.31731 0.086086 0 0
0.12846 0.31591 0.087087 0 0
0.13429 0.31226 0.088088 0 0
0.14504 0.30619 0.089089 0 0
0.16061 0.29763 0.09009 0 0
0.18044 0.28667 0.091091 0 0
0.20359 0.27346 0.092092 0 0
0.22878 0.25823 0.093093 0 0
0.2546 0.24129 0.094094 0 0
0.27964 0.22295 0.095095 0 0
0.30268 0.20361 0.096096 0 0
0.32285 0.18369 0.097097 0 0
0.33972 0.16366 0.098098 0 0
0.35339 0.14401 0.099099 0 0
0.36443 0.12527 0.1001 0 0
0.37386 0.10798 0.1011 0 0
0.38299 0.092623 0.1021 0 0
0.39323 0.079636 0.1031 0 0
0.40588 0.069344 0.1041 0 0
0.42199 0.061936 0.10511 0 0
0.44212 0.057444 0.10611 0 0
0.46627 0.05573 0.10711 0 0
0.49382 0.056504 0.10811 0 0
0.52354 0.059351 0.10911 0 0
0.55375 0.063784 0.11011 0 0
0.58242 0.069304 0.11111 0 0
0.60743 0.075464 0.11211 0 0
0.62678 0.081939 0.11311 0 0
0.63882 0.088573 0.11411 0 0
0.64244 0.095408 0.11512 0 0
0.63718 0.10269 0.11612 0 0
0.62335 0.11084 0.11712 0 0
0.60191 0.12042 0.11812 0 0
0.57446 0.13201 0.11912 0 0
0.54303 0.14617 0.12012 0 0
0.50988 0.16333 0.12112 0 0
0.47725 0.18368 0.12212 0 0
0.44719 0.20713 0.12312 0 0
0.42131 0.23327 0.12412 0 0
0.40067 0.26138 0.12513 0 0
0.38574 0.29041 0.12613 0 0
0.37632 0.31912 0.12713 0 0
0.3717 0.34612 0.12813 0 0
0.37073 0.37001 0.12913 0 0
0.37198 0.38948 0.13013 0 0
0.37396 0.40343 0.13113 0 0
0.37525 0.41104 0.13213 0 0
0.37468 0.41187 0.13313 0 0
0.37144 0.40583 0.13413 0 0
0.3651 0.39322 0.13514 0 0
0.35569 0.37469 0.13614 0 0
0.34359 0.35112 0.13714 0 0
0.3295 0.32362 0.13814 0 0
0.31432 0.29338 0.13914 0 0
0.29907 0.2616 0.14014 0 0
0.28478 0.22943 0.14114 0 0
0.27239 0.1979 0.14214 0 0
0.26274 0.16789 0.14314 0 0
0.25647 0.14013 0.14414 0 0
0.25407 0.11517 0.14515 0 0
0.25588 0.093428 0.14615 0 0
0.26204 0.075202 0.14715 0 0
0.2726 0.060699 0.14815 0 0
0.28744 0.050056 0.14915 0 0
0.30631 0.043357 0.15015 0 0
0.32881 0.040634 0.15115 0 0
0.35432 0.041867 0.15215 0 0
0.38206 0.046977 0.15315 0 0
0.41099 0.055812 0.15415 0 0
0.43987 0.068139 0.15516 0 0
0.46728 0.083644 0.15616 0 0
0.49169 0.10193 0.15716 0 0
0.51157 0.12252 0.15816 0 0
0.5255 0.14489 0.15916 0 0
0.53233 0.16849 0.16016 0 0
0.5313 0.19276 0.16116 0 0
0.52217 0.21715 0.16216 0 0
0.50529 0.24115 0.16316 0 0
0.48165 0.26426 0.16416 0 0
0.45279 0.28607 0.16517 0 0
0.42079 0.30619 0.16617 0 0
0.38802 0.32424 0.16717 0 0
0.357 0.33993 0.16817 0 0
0.33014 0.35296 0.16917 0 0
0.30953 0.3631 0.17017 0 0
0.29673 0.37017 0.17117 0 0
0.29259 0.3741 0.17217 0 0
0.29721 0.37495 0.17317 0 0
0.30989 0.37292 0.17417 0 0
0.32922 0.36844 0.17518 0 0
0.35324 0.3621 0.17618 0 0
0.37961 0.35472 0.17718 0 0
0.4059 0.34727 0.17818 0 0
0.42978 0.3408 0.17918 0 0
0.44928 0.33642 0.18018 0 0
0.46296 0.33511 0.18118 0 0
0.47003 0.33768 0.18218 0 0
0.47037 0.34463 0.18318 0 0
0.4645 0.35609 0.18418 0 0
0.45345 0.37176 0.18519 0 0
0.4386 0.39088 0.18619 0 0
0.4215 0.41235 0.18719 0 0
0.40366 0.43474 0.18819 0 0
0.38635 0.45646 0.18919 0 0
0.37052 0.47595 0.19019 0 0
0.35666 0.4918 0.19119 0 0
0.34486 0.50296 0.19219 0 0
0.33485 0.50887 0.19319 0 0
0.3261 0.50952 0.19419 0 0
0.31797 0.5055 0.1952 0 0
0.3099 0.49795 0.1962 0 0
0.30155 0.48842 0.1972 0 0
0.29289 0.47874 0.1982 0 0
0.28431 0.47077 0.1992 0 0
0.27659 0.46622 0.2002 0 0
0.27083 0.46638 0.2012 0 0
0.26837 0.47198 0.2022 0 0
0.27059 0.48307 0.2032 0 0
0.27874 0.49895 0.2042 0 0
0.29375 0.51827 0.20521 0 0
0.31609 0.5391 0.20621 0 0
0.3456 0.55916 0.20721 0 0
0.38152 0.57606 0.20821 0 0
0.42242 0.58755 0.20921 0 0
0.46631 0.59178 0.21021 0 0
0.51079 0.58754 0.21121 0 0
0.55321 0.57435 0.21221 0 0
0.5909 0.55261 0.21321 0 0
0.62136 0.52348 0.21421 0 0
0.64245 0.48884 0.21522 0 0
0.65261 0.45107 0.21622 0 0
0.65088 0.41282 0.21722 0 0
0.63706 0.37669 0.21822 0 0
0.61162 0.34505 0.21922 0 0
0.57573 0.31972 0.22022 0 0
0.53111 0.30186 0.22122 0 0
0.47991 0.29185 0.22222 0 0
0.42462 0.28928 0.22322 0 0
0.36784 0.29303 0.22422 0 0
0.31219 0.3014 0.22523 0 0
0.26015 0.31236 0.22623 0 0
0.21395 0.32371 0.22723 0 0
0.17551 0.33339 0.22823 0 0
0.14628 0.33964 0.22923 0 0
0.12731 0.34117 0.23023 0 0
0.1191 0.3373 0.23123 0 0
0.12166 0.32795 0.23223 0 0
0.13448 0.31365 0.23323 0 0
0.15656 0.29543 0.23423 0 0
0.18644 0.27468 0.23524 0 0
0.22228 0.25299 0.23624 0 0
0.26193 0.23201 0.23724 0 0
0.30303 0.21324 0.23824 0 0
0.34317 0.19792 0.23924 0 0
0.38 0.18695 0.24024 0 0
0.4114 0.18079 0.24124 0 0
0.43562 0.1795 0.24224 0 0
0.45142 0.18276 0.24324 0 0
0.45812 0.18987 0.24424 0 0
0.45575 0.19993 0.24525 0 0
0.44496 0.21183 0.24625 0 0
0.42705 0.2244 0.24725 0 0
0.40384 0.23649 0.24825 0 0
0.37753 0.24704 0.24925 0 0
0.35054 0.25512 0.25025 0 0
0.32528 0.25999 0.25125 0 0
0.30399 0.26115 0.25225 0 0
0.28854 0.25835 0.25325 0 0
0.28028 0.25159 0.25425 0 0
0.27995 0.24114 0.25526 0 0
0.28764 0.22749 0.25626 0 0
0.30279 0.21142 0.25726 0 0
0.32429 0.19384 0.25826 0 0
0.35059 0.17584 0.25926 0 0
0.37984 0.1586 0.26026 0 0
0.41008 0.14328 0.26126 0 0
0.43939 0.13098 0.26226 0 0
0.46606 0.12262 0.26326 0 0
0.48868 0.11889 0.26426 0 0
0.50624 0.12017 0.26527 0 0
0.51813 0.12647 0.26627 0 0
0.52415 0.13747 0.26727 0 0
0.52445 0.15249 0.26827 0 0
0.51942 0.17059 0.26927 0 0
0.50965 0.19065 0.27027 0 0
0.49579 0.21146 0.27127 0 0
0.4785 0.23188 0.27227 0 0
0.45836 0.25095 0.27327 0 0
0.43588 0.26797 0.27427 0 0
0.4115 0.28262 0.27528 0 0
0.38557 0.29496 0.27628 0 0
0.35844 0.30543 0.27728 0 0
0.33053 0.31477 0.27828 0 0
0.30235 0.32398 0.27928 0 0
0.27456 0.33414 0.28028 0 0
0.24799 0.3463 0.28128 0 0
0.22362 0.36132 0.28228 0 0
0.20257 0.3798 0.28328 0 0
0.18601 0.40197 0.28428 0 0
0.17504 0.42763 0.28529 0 0
0.17064 0.45622 0.28629 0 0
0.17351 0.4868 0.28729 0 0
0.18398 0.51821 0.28829 0 0
0.20197 0.54914 0.28929 0 0
0.22687 0.57828 0.29029 0 0
0.25763 0.60442 0.29129 0 0
0.29274 0.62657 0.29229 0 0
0.33033 0.64402 0.29329 0 0
0.3683 0.65635 0.29429 0 0
0.40451 0.66343 0.2953 0 0
0.43689 0.66538 0.2963 0 0
0.46368 0.66249 0.2973 0 0
0.48354 0.65514 0.2983 0 0
0.49573 0.64373 0.2993 0 0
0.50014 0.62861 0.3003 0 0
0.49739 0.61005 0.3013 0 0
0.48878 0.58825 0.3023 0 0
0.4762 0.56335 0.3033 0 0
0.46202 0.5355 0.3043 0 0
0.44887 0.50489 0.30531 0 0
0.43947 0.47189 0.30631 0 0
0.43638 0.43703 0.30731 0 0
0.44178 0.40109 0.30831 0 0
0.45725 0.36504 0.30931 0 0
0.48363 0.33003 0.31031 0 0
0.5209 0.29729 0.31131 0 0
0.56816 0.26805 0.31231 0 0
0.62364 0.24337 0.31331 0 0
0.68482 0.22404 0.31431 0 0
0.74859 0.21049 0.31532 0 0
0.81149 0.2027 0.31632 0 0
0.86996 0.20021 0.31732 0 0
0.92059 0.20215 0.31832 0 0
0.96042 0.20732 0.31932 0 0
0.98715 0.21434 0.32032 1 0
0.9993 0.22179 0.32132 0 0
0.99636 0.22845 0.32232 0 0
0.97879 0.23336 0.32332 0 0
0.94798 0.23603 0.32432 0 0
0.90616 0.23647 0.32533 0 0
0.85616 0.23521 0.32633 0 0
0.80121 0.23324 0.32733 0 0
0.7447 0.23187 0.32833 0 0
0.68985 0.2326 0.32933 0 0
0.63953 0.23688 0.33033 0 0
0.59605 0.24593 0.33133 0 0
0.56099 0.26056 0.33233 0 0
0.53512 0.28102 0.33333 0 0
0.51843 0.30695 0.33433 0 0
0.51014 0.33737 0.33534 0 0
0.50887 0.37072 0.33634 0 0
0.51276 0.40508 0.33734 0 0
0.51968 0.43829 0.33834 0 0
0.52743 0.46821 0.33934 0 0
0.5339 0.4929 0.34034 0 0
0.53727 0.51088 0.34134 0 0
0.53612 0.52121 0.34234 0 0
0.5295 0.52365 0.34334 0 0
0.51697 0.51858 0.34434 0 0
0.4986 0.50701 0.34535 0 0
0.47492 0.49039 0.34635 0 0
0.44683 0.4705 0.34735 0 0
0.41552 0.44915 0.34835 0 0
0.38238 0.42804 0.34935 0 0
0.34886 0.40856 0.35035 0 0
0.31643 0.39162 0.35135 0 0
0.28645 0.37759 0.35235 0 0
0.26012 0.3663 0.35335 0 0
0.23844 0.35706 0.35435 0 0
0.22218 0.3488 0.35536 0 0
0.2118 0.34023 0.35636 0 0
0.2075 0.33004 0.35736 0 0
0.2092 0.31705 0.35836 0 0
0.21652 0.3004 0.35936 0 0
0.22882 0.2797 0.36036 0 0
0.24522 0.25506 0.36136 0 0
0.26465 0.22717 0.36236 0 0
0.28589 0.19716 0.36336 0 0
0.30765 0.16659 0.36436 0 0
0.32862 0.13725 0.36537 0 0
0.34759 0.111 0.36637 0 0
0.36348 0.089568 0.36737 0 0
0.37545 0.074414 0.36837 0 0
0.38291 0.06656 0.36937 0 0
0.3856 0.066494 0.37037 0 0
0.38356 0.074127 0.37137 0 0
0.37713 0.088788 0.37237 0 0
0.3669 0.10929 0.37337 0 0
0.35361 0.13404 0.37437 0 0
0.33813 0.16117 0.37538 0 0
0.3213 0.18871 0.37638 0 0
0.30392 0.21475 0.37738 0 0
0.28665 0.23762 0.37838 0 0
0.26998 0.25602 0.37938 0 0
0.25426 0.26913 0.38038 0 0
0.23967 0.27666 0.38138 0 0
0.22633 0.27889 0.38238 0 0
0.21432 0.27663 0.38338 0 0
0.20381 0.27109 0.38438 0 0
0.1951 0.26384 0.38539 0 0
0.18866 0.2566 0.38639 0 0
0.18519 0.25111 0.38739 0 0
0.18555 0.24894 0.38839 0 0
0.19072 0.25133 0.38939 0 0
0.20172 0.25911 0.39039 0 0
0.21941 0.27255 0.39139 0 0
0.24444 0.29138 0.39239 0 0
0.27701 0.31475 0.39339 0 0
0.31683 0.34133 0.39439 0 0
0.36299 0.36941 0.3954 0 0
0.41397 0.39705 0.3964 0 0
0.46768 0.42228 0.3974 0 0
0.52156 0.44324 0.3984 0 0
0.57276 0.45838 0.3994 0 0
0.61834 0.46659 0.4004 0 0
0.65553 0.46732 0.4014 0 0
0.68199 0.46061 0.4024 0 0
0.69601 0.44708 0.4034 0 0
0.69666 0.42786 0.4044 0 0
0.68397 0.40446 0.40541 0 0
0.65888 0.37865 0.40641 0 0
0.62324 0.35222 0.40741 0 0
0.57965 0.32686 0.40841 0 0
0.53123 0.30396 0.40941 0 0
0.48143 0.28452 0.41041 0 0
0.43366 0.26907 0.41141 0 0
0.39112 0.25767 0.41241 0 0
0.35646 0.24994 0.41341 0 0
0.33166 0.24519 0.41441 0 0
0.31785 0.24255 0.41542 0 0
0.31529 0.2411 0.41642 0 0
0.32339 0.24005 0.41742 0 0
0.34081 0.23886 0.41842 0 0
0.36561 0.23733 0.41942 0 0
0.39545 0.23562 0.42042 0 0
0.4278 0.23421 0.42142 0 0
0.46013 0.23385 0.42242 0 0
0.49011 0.23539 0.42342 0 0
0.51573 0.23964 0.42442 0 0
0.53545 0.24722 0.42543 0 0
0.54822 0.2584 0.42643 0 0
0.55347 0.273 0.42743 0 0
0.55113 0.29038 0.42843 0 0
0.54154 0.30942 0.42943 0 0
0.52536 0.32864 0.43043 0 0
0.50353 0.34634 0.43143 0 0
0.47713 0.36081 0.43243 0 0
0.44736 0.37054 0.43343 0 0
0.41546 0.37441 0.43443 0 0
0.38263 0.37185 0.43544 0 0
0.35002 0.363 0.43644 0 0
0.31871 0.34864 0.43744 0 0
0.28962 0.33024 0.43844 0 0
0.26354 0.30974 0.43944 0 0
0.24107 0.28938 0.44044 0 0
0.2226 0.27146 0.44144 0 0
0.20826 0.25805 0.44244 0 0
0.19796 0.25075 0.44344 0 0
0.19131 0.25051 0.44444 0 0
0.1877 0.25746 0.44545 0 0
0.18632 0.27091 0.44645 0 0
0.18622 0.28941 0.44745 0 0
0.18638 0.31087 0.44845 0 0
0.18586 0.33283 0.44945 0 0
0.18384 0.35272 0.45045 0 0
0.17976 0.36813 0.45145 0 0
0.1734 0.37712 0.45245 0 0
0.16493 0.37841 0.45345 0 0
0.15493 0.37157 0.45445 0 0
0.14437 0.35704 0.45546 0 0
0.13454 0.33606 0.45646 0 0
0.12694 0.31059 0.45746 0 0
0.12313 0.28305 0.45846 0 0
0.1246 0.25604 0.45946 0 0
0.13257 0.23208 0.46046 0 0
0.14787 0.21332 0.46146 0 0
0.17082 0.20132 0.46246 0 0
0.20113 0.19691 0.46346 0 0
0.23791 0.20011 0.46446 0 0
0.27971 0.21015 0.46547 0 0
0.32456 0.22562 0.46647 0 0
0.37017 0.24464 0.46747 0 0
0.41407 0.26511 0.46847 0 0
0.45383 0.28491 0.46947 0 0
0.48722 0.30224 0.47047 0 0
0.51241 0.3157 0.47147 0 0
0.52811 0.32452 0.47247 0 0
0.53366 0.32854 0.47347 0 0
0.52907 0.32825 0.47447 0 0
0.51501 0.32462 0.47548 0 0
0.49273 0.31898 0.47648 0 0
0.46395 0.31283 0.47748 0 0
0.43067 0.30757 0.47848 0 0
0.39506 0.30438 0.47948 0 0
0.35925 0.30399 0.48048 0 0
0.32517 0.30662 0.48148 0 0
0.29444 0.31194 0.48248 0 0
0.26827 0.3191 0.48348 0 0
0.24745 0.32684 0.48448 0 0
0.23231 0.33365 0.48549 0 0
0.22279 0.33793 0.48649 0 0
0.21858 0.33824 0.48749 0 0
0.21913 0.33342 0.48849 0 0
0.22387 0.3228 0.48949 0 0
0.23227 0.30624 0.49049 0 0
0.244 0.28424 0.49149 0 0
0.2589 0.25784 0.49249 0 0
0.27713 0.22858 0.49349 0 0
0.29908 0.19837 0.49449 0 0
0.32531 0.16925 0.4955 0 0
0.35652 0.1433 0.4965 0 0
0.39333 0.12234 0.4975 0 0
0.43622 0.10785 0.4985 0 0
0.48533 0.10079 0.4995 0 0
0.54035 0.1015 0.5005 0 0
0.60045 0.10973 0.5015 0 0
0.66416 0.1246 0.5025 0 0
0.72948 0.14473 0.5035 0 0
0.79387 0.16836 0.5045 0 0
0.85441 0.19347 0.50551 0 0
0.90801 0.21801 0.50651 0 0
0.95159 0.24007 0.50751 0 0
0.9824 0.25801 0.50851 0 0
0.99821 0.27065 0.50951 1 0
0.99754 0.27735 0.51051 0 0
0.97989 0.27803 0.51151 0 0
0.94581 0.27324 0.51251 0 0
0.8969 0.26402 0.51351 0 0
0.83581 0.25186 0.51451 0 0
0.76603 0.23856 0.51552 0 0
0.69166 0.226 0.51652 0 0
0.61713 0.21605 0.51752 0 0
0.54684 0.2103 0.51852 0 0
0.48479 0.20999 0.51952 0 0
0.43429 0.21583 0.52052 0 0
0.39769 0.22797 0.52152 0 0
0.37613 0.24594 0.52252 0 0
0.36952 0.2687 0.52352 0 0
0.37654 0.29473 0.52452 0 0
0.39476 0.32217 0.52553 0 0
0.42085 0.34894 0.52653 0 0
0.45098 0.373 0.52753 0 0
0.48106 0.39246 0.52853 0 0
0.50721 0.40577 0.52953 0 0
0.52607 0.41186 0.53053 0 0
0.5351 0.41023 0.53153 0 0
0.53279 0.40095 0.53253 0 0
0.51878 0.38466 0.53353 0 0
0.49386 0.36252 0.53453 0 0
0.45984 0.33603 0.53554 0 0
0.41938 0.30697 0.53654 0 0
0.37566 0.27716 0.53754 0 0
0.33209 0.24838 0.53854 0 0
0.29195 0.22221 0.53954 0 0
0.25812 0.19993 0.54054 0 0
0.23277 0.18245 0.54154 0 0
0.21722 0.17032 0.54254 0 0
0.21183 0.16374 0.54354 0 0
0.21601 0.1626 0.54454 0 0
0.22835 0.16655 0.54555 0 0
0.24673 0.17511 0.54655 0 0
0.26862 0.1877 0.54755 0 0
0.29129 0.2037 0.54855 0 0
0.3121 0.22252 0.54955 0 0
0.32872 0.24356 0.55055 0 0
0.33933 0.26621 0.55155 0 0
0.34278 0.28985 0.55255 0 0
0.33858 0.31375 0.55355 0 0
0.32699 0.3371 0.55455 0 0
0.30887 0.35899 0.55556 0 0
0.28561 0.3784 0.55656 0 0
0.25897 0.39426 0.55756 0 0
0.2309 0.40556 0.55856 0 0
0.2034 0.4114 0.55956 0 0
0.1783 0.41111 0.56056 0 0
0.15723 0.40439 0.56156 0 0
0.14142 0.39136 0.56256 0 0
0.13173 0.37262 0.56356 0 0
0.12854 0.34924 0.56456 0 0
0.13185 0.32271 0.56557 0 0
0.14122 0.29487 0.56657 0 0
0.15591 0.26769 0.56757 0 0
0.17487 0.24311 0.56857 0 0
0.19689 0.2229 0.56957 0 0
0.22063 0.20839 0.57057 0 0
0.24474 0.20041 0.57157 0 0
0.26793 0.19914 0.57257 0 0
0.28904 0.20413 0.57357 0 0
0.30715 0.21435 0.57457 0 0
0.32159 0.22831 0.57558 0 0
0.33204 0.24423 0.57658 0 0
0.33852 0.26028 0.57758 0 0
0.34139 0.2748 0.57858 0 0
0.34136 0.28647 0.57958 0 0
0.33938 0.29454 0.58058 0 0
0.33658 0.29883 0.58158 0 0
0.33417 0.29979 0.58258 0 0
0.33329 0.2984 0.58358 0 0
0.33489 0.29605 0.58458 0 0
0.33959 0.29426 0.58559 0 0
0.3476 0.29451 0.58659 0 0
0.35867 0.29799 0.58759 0 0
0.37203 0.30536 0.58859 0 0
0.3865 0.31667 0.58959 0 0
0.4005 0.33128 0.59059 0 0
0.41229 0.34791 0.59159 0 0
0.42009 0.3648 0.59259 0 0
0.4223 0.37989 0.59359 0 0
0.41771 0.39112 0.59459 0 0
0.40567 0.39671 0.5956 0 0
0.38621 0.3954 0.5966 0 0
0.36009 0.38671 0.5976 0 0
0.32882 0.37102 0.5986 0 0
0.29452 0.34962 0.5996 0 0
0.25979 0.3246 0.6006 0 0
0.22743 0.29862 0.6016 0 0
0.20022 0.2747 0.6026 0 0
0.1806 0.2558 0.6036 0 0
0.17046 0.24453 0.6046 0 0
0.17088 0.24278 0.60561 0 0
0.18204 0.25154 0.60661 0 0
0.20316 0.27067 0.60761 0 0
0.23255 0.29895 0.60861 0 0
0.2678 0.33416 0.60961 0 0
0.30595 0.37331 0.61061 0 0
0.34382 0.41299 0.61161 0 0
0.37829 0.44971 0.61261 0 0
0.40664 0.48035 0.61361 0 0
0.42676 0.50249 0.61461 0 0
0.4374 0.51471 0.61562 0 0
0.43819 0.51681 0.61662 0 0
0.42974 0.50979 0.61762 0 0
0.41346 0.49583 0.61862 0 0
0.39141 0.478 0.61962 0 0
0.36604 0.46002 0.62062 0 0
0.33992 0.44576 0.62162 0 0
0.31544 0.43892 0.62262 0 0
0.29457 0.44254 0.62362 0 0
0.27865 0.45874 0.62462 0 0
0.26826 0.4884 0.62563 0 0
0.26321 0.53114 0.62663 0 0
0.26262 0.58526 0.62763 0 0
0.26503 0.64796 0.62863 0 0
0.26862 0.71554 0.62963 0 0
0.27146 0.78379 0.63063 0 0
0.27178 0.84836 0.63163 0 0
0.26815 0.90514 0.63263 0 0
0.25971 0.95061 0.63363 0 0
0.24624 0.98211 0.63463 0 0
0.22821 0.99806 0.63564 0 1
0.20676 0.99796 0.63664 0 0
0.18352 0.98243 0.63764 0 0
0.16051 0.95305 0.63864 0 0
0.13986 0.91216 0.63964 0 0
0.12365 0.8626 0.64064 0 0
0.11368 0.80745 0.64164 0 0
0.11129 0.74978 0.64264 0 0
0.11729 0.6924 0.64364 0 0
0.13187 0.63768 0.64464 0 0
0.15464 0.58746 0.64565 0 0
0.18466 0.543 0.64665 0 0
0.22062 0.50494 0.64765 0 0
0.26092 0.47342 0.64865 0 0
0.30386 0.44812 0.64965 0 0
0.34778 0.42842 0.65065 0 0
0.39117 0.41343 0.65165 0 0
0.43277 0.40219 0.65265 0 0
0.47164 0.39366 0.65365 0 0
0.50711 0.38685 0.65465 0 0
0.53879 0.38085 0.65566 0 0
0.56651 0.37484 0.65666 0 0
0.59023 0.36812 0.65766 0 0
0.60996 0.36013 0.65866 0 0
0.62573 0.35046 0.65966 0 0
0.63748 0.33884 0.66066 0 0
0.64506 0.3252 0.66166 0 0
0.64824 0.30964 0.66266 0 0
0.64672 0.29246 0.66366 0 0
0.64017 0.27419 0.66466 0 0
0.62832 0.25553 0.66567 0 0
0.61098 0.23733 0.66667 0 0
0.58811 0.22057 0.66767 0 0
0.55991 0.20623 0.66867 0 0
0.52682 0.19524 0.66967 0 0
0.4895 0.18839 0.67067 0 0
0.44891 0.18622 0.67167 0 0
0.4062 0.18896 0.67267 0 0
0.36268 0.19647 0.67367 0 0
0.31981 0.20823 0.67467 0 0
0.27905 0.22335 0.67568 0 0
0.24184 0.24063 0.67668 0 0
0.20951 0.25868 0.67768 0 0
0.1832 0.27597 0.67868 0 0
0.16378 0.29103 0.67968 0 0
0.15183 0.30254 0.68068 0 0
0.14757 0.30947 0.68168 0 0
0.15081 0.31117 0.68268 0 0
0.16097 0.3074 0.68368 0 0
0.1771 0.2984 0.68468 0 0
0.19786 0.28481 0.68569 0 0
0.22162 0.26762 0.68669 0 0
0.24652 0.24809 0.68769 0 0
0.27059 0.2276 0.68869 0 0
0.29186 0.20753 0.68969 0 0
0.30851 0.18913 0.69069 0 0
0.319 0.17343 0.69169 0 0
0.3222 0.16115 0.69269 0 0
0.31753 0.15263 0.69369 0 0
0.30497 0.14788 0.69469 0 0
0.28519 0.14655 0.6957 0 0
0.25944 0.14804 0.6967 0 0
0.22956 0.15154 0.6977 0 0
0.19781 0.15615 0.6987 0 0
0.16671 0.16097 0.6997 0 0
0.13885 0.16519 0.7007 0 0
0.11667 0.16815 0.7017 0 0
0.10221 0.16938 0.7027 0 0
0.096997 0.16866 0.7037 0 0
0.10181 0.16596 0.7047 0 0
0.11666 0.16145 0.70571 0 0
0.14072 0.15543 0.70671 0 0
0.17244 0.14831 0.70771 0 0
0.20961 0.1405 0.70871 0 0
0.24961 0.13239 0.70971 0 0
0.2896 0.12431 0.71071 0 0
0.32681 0.11648 0.71171 0 0
0.35874 0.10902 0.71271 0 0
0.38343 0.10194 0.71371 0 0
0.3996 0.095183 0.71471 0 0
0.40674 0.088633 0.71572 0 0
0.40515 0.082188 0.71672 0 0
0.39589 0.075787 0.71772 0 0
0.38065 0.069454 0.71872 0 0
0.36152 0.063331 0.71972 0 0
0.34084 0.057687 0.72072 0 0
0.32091 0.052926 0.72172 0 0
0.30378 0.049555 0.72272 0 0
0.29109 0.048158 0.72372 0 0
0.28388 0.049336 0.72472 0 0
0.28259 0.053649 0.72573 0 0
0.287 0.06155 0.72673 0 0
0.29632 0.073317 0.72773 0 0
0.30934 0.089005 0.72873 0 0
0.32456 0.10841 0.72973 0 0
0.34036 0.13104 0.73073 0 0
0.35522 0.15615 0.73173 0 0
0.36784 0.18276 0.73273 0 0
0.37727 0.20974 0.73373 0 0
0.38295 0.23587 0.73473 0 0
0.38476 0.25996 0.73574 0 0
0.38293 0.28096 0.73674 0 0
0.37801 0.29804 0.73774 0 0
0.37068 0.31072 0.73874 0 0
0.36172 0.31889 0.73974 0 0
0.3518 0.32286 0.74074 0 0
0.34147 0.32333 0.74174 0 0
0.331 0.32138 0.74274 0 0
0.32047 0.31834 0.74374 0 0
0.30969 0.31568 0.74474 0 0
0.29834 0.31486 0.74575 0 0
0.28599 0.31719 0.74675 0 0
0.27226 0.32369 0.74775 0 0
0.25689 0.33494 0.74875 0 0
0.23984 0.35103 0.74975 0 0
0.22134 0.37149 0.75075 0 0
0.20188 0.39533 0.75175 0 0
0.18227 0.42109 0.75275 0 0
0.16348 0.44696 0.75375 0 0
0.14662 0.47095 0.75475 0 0
0.13278 0.49103 0.75576 0 0
0.12294 0.50538 0.75676 0 0
0.11782 0.5125 0.75776 0 0
0.11784 0.51138 0.75876 0 0
0.12299 0.50161 0.75976 0 0
0.13292 0.48341 0.76076 0 0
0.14687 0.4576 0.76176 0 0
0.16383 0.42557 0.76276 0 0
0.18256 0.38912 0.76376 0 0
0.20182 0.35029 0.76476 0 0
0.2204 0.31124 0.76577 0 0
0.23734 0.27401 0.76677 0 0
0.25193 0.24038 0.76777 0 0
0.26387 0.21176 0.76877 0 0
0.2732 0.18906 0.76977 0 0
0.28033 0.17268 0.77077 0 0
0.28595 0.16256 0.77177 0 0
0.29091 0.15817 0.77277 0 0
0.29613 0.15867 0.77377 0 0
0.30244 0.16302 0.77477 0 0
0.31049 0.17011 0.77578 0 0
0.32062 0.17885 0.77678 0 0
0.3328 0.18832 0.77778 0 0
0.34667 0.1978 0.77878 0 0
0.3615 0.20683 0.77978 0 0
0.37632 0.21518 0.78078 0 0
0.38996 0.22282 0.78178 0 0
0.40125 0.22985 0.78278 0 0
0.40912 0.23646 0.78378 0 0
0.4127 0.2428 0.78478 0 0
0.41146 0.24895 0.78579 0 0
0.40528 0.25488 0.78679 0 0
0.39443 0.26038 0.78779 0 0
0.37958 0.26515 0.78879 0 0
0.36174 0.26876 0.78979 0 0
0.34211 0.27074 0.79079 0 0
0.32202 0.27066 0.79179 0 0
0.30277 0.26817 0.79279 0 0
0.28548 0.26308 0.79379 0 0
0.27103 0.25542 0.79479 0 0
0.25995 0.24543 0.7958 0 0
0.25245 0.23357 0.7968 0 0
0.24836 0.22051 0.7978 0 0
0.24724 0.20705 0.7988 0 0
0.2485 0.19404 0.7998 0 0
0.25142 0.18234 0.8008 0 0
0.25537 0.17269 0.8018 0 0
0.25988 0.16569 0.8028 0 0
0.26473 0.16171 0.8038 0 0
0.26999 0.16087 0.8048 0 0
0.27608 0.16306 0.80581 0 0
0.28365 0.16791 0.80681 0 0
0.29357 0.17486 0.80781 0 0
0.30678 0.18321 0.80881 0 0
0.32413 0.19219 0.80981 0 0
0.34628 0.20102 0.81081 0 0
0.37351 0.20899 0.81181 0 0
0.40568 0.21548 0.81281 0 0
0.4421 0.22007 0.81381 0 0
0.48161 0.22248 0.81481 0 0
0.52253 0.22263 0.81582 0 0
0.56286 0.22062 0.81682 0 0
0.60037 0.21672 0.81782 0 0
0.63283 0.2113 0.81882 0 0
0.65816 0.20481 0.81982 0 0
0.67466 0.19774 0.82082 0 0
0.68115 0.19057 0.82182 0 0
0.67709 0.18373 0.82282 0 0
0.66263 0.17756 0.82382 0 0
0.63864 0.1723 0.82482 0 0
0.60659 0.16808 0.82583 0 0
0.56845 0.16491 0.82683 0 0
0.52653 0.16269 0.82783 0 0
0.48325 0.16125 0.82883 0 0
0.44096 0.16038 0.82983 0 0
0.40175 0.15988 0.83083 0 0
0.36726 0.15955 0.83183 0 0
0.33864 0.15931 0.83283 0 0
0.31642 0.15916 0.83383 0 0
0.30059 0.15928 0.83483 0 0
0.2906 0.15993 0.83584 0 0
0.28552 0.16153 0.83684 0 0
0.28415 0.16458 0.83784 0 0
0.28519 0.16962 0.83884 0 0
0.28737 0.17715 0.83984 0 0
0.2896 0.18755 0.84084 0 0
0.29105 0.20103 0.84184 0 0
0.29123 0.21752 0.84284 0 0
0.28996 0.23666 0.84384 0 0
0.28735 0.25777 0.84484 0 0
0.28377 0.27985 0.84585 0 0
0.27972 0.30167 0.84685 0 0
0.27577 0.32182 0.84785 0 0
0.27243 0.33886 0.84885 0 0
0.27013 0.35145 0.84985 0 0
0.26915 0.35853 0.85085 0 0
0.26959 0.35938 0.85185 0 0
0.27142 0.35381 0.85285 0 0
0.27449 0.34216 0.85385 0 0
0.2786 0.32536 0.85485 0 0
0.28355 0.30482 0.85586 0 0
0.28922 0.28237 0.85686 0 0
0.29558 0.26005 0.85786 0 0
0.30273 0.23993 0.85886 0 0
0.31089 0.2239 0.85986 0 0
0.32037 0.21345 0.86086 0 0
0.33148 0.20951 0.86186 0 0
0.34454 0.21231 0.86286 0 0
0.35971 0.22134 0.86386 0 0
0.37701 0.23541 0.86486 0 0
0.39623 0.25273 0.86587 0 0
0.4169 0.27113 0.86687 0 0
0.43831 0.28829 0.86787 0 0
0.45957 0.30197 0.86887 0 0
0.47962 0.31034 0.86987 0 0
0.49734 0.31216 0.87087 0 0
0.51164 0.30694 0.87187 0 0
0.52154 0.29505 0.87287 0 0
0.52625 0.27766 0.87387 0 0
0.52522 0.25668 0.87487 0 0
0.51821 0.23448 0.87588 0 0
0.50524 0.2137 0.87688 0 0
0.48661 0.19689 0.87788 0 0
0.46284 0.18623 0.87888 0 0
0.43464 0.18326 0.87988 0 0
0.40282 0.1887 0.88088 0 0
0.36825 0.20229 0.88188 0 0
0.33183 0.22288 0.88288 0 0
0.29444 0.24848 0.88388 0 0
0.25692 0.27647 0.88488 0 0
0.22012 0.30395 0.88589 0 0
0.18486 0.32801 0.88689 0 0
0.15198 0.34606 0.88789 0 0
0.12231 0.35621 0.88889 0 0
0.096743 0.35739 0.88989 0 0
0.076133 0.34957 0.89089 0 0
0.061313 0.33372 0.89189 0 0
0.053014 0.31176 0.89289 0 0
0.051802 0.28633 0.89389 0 0
0.057997 0.26048 0.89489 0 0
0.071608 0.2374 0.8959 0 0
0.092267 0.22 0.8969 0 0
0.11921 0.21063 0.8979 0 0
0.15126 0.21083 0.8989 0 0
0.18691 0.22111 0.8999 0 0
0.22436 0.24097 0.9009 0 0
0.26164 0.26887 0.9019 0 0
0.29678 0.30246 0.9029 0 0
0.32793 0.33879 0.9039 0 0
0.35352 0.37462 0.9049 0 0
0.37238 0.40675 0.90591 0 0
0.38385 0.43233 0.90691 0 0
0.38783 0.44911 0.90791 0 0
0.38477 0.45565 0.90891 0 0
0.37565 0.45143 0.90991 0 0
0.36186 0.43683 0.91091 0 0
0.34511 0.41307 0.91191 0 0
0.32723 0.38202 0.91291 0 0
0.31007 0.34603 0.91391 0 0
0.29529 0.30764 0.91491 0 0
0.28428 0.26937 0.91592 0 0
0.27802 0.23346 0.91692 0 0
0.27704 0.20176 0.91792 0 0
0.28141 0.17555 0.91892 0 0
0.29074 0.15555 0.91992 0 0
0.30425 0.14187 0.92092 0 0
0.32086 0.13414 0.92192 0 0
0.3393 0.13157 0.92292 0 0
0.35817 0.13312 0.92392 0 0
0.37609 0.13759 0.92492 0 0
0.39178 0.14376 0.92593 0 0
0.4041 0.15052 0.92693 0 0
0.41216 0.15689 0.92793 0 0
0.41534 0.16212 0.92893 0 0
0.41327 0.16565 0.92993 0 0
0.40588 0.16713 0.93093 0 0
0.39341 0.1664 0.93193 0 0
0.37632 0.16346 0.93293 0 0
0.35536 0.15842 0.93393 0 0
0.33148 0.15152 0.93493 0 0
0.30578 0.14308 0.93594 0 0
0.27954 0.13351 0.93694 0 0
0.25405 0.12333 0.93794 0 0
0.23064 0.11312 0.93894 0 0
0.21055 0.10357 0.93994 0 0
0.19487 0.095414 0.94094 0 0
0.18444 0.089444 0.94194 0 0
0.1798 0.086421 0.94294 0 0
0.18113 0.087046 0.94394 0 0
0.18822 0.091882 0.94494 0 0
0.20047 0.1013 0.94595 0 0
0.21695 0.11541 0.94695 0 0
0.2364 0.13404 0.94795 0 0
0.25742 0.15671 0.94895 0 0
0.27851 0.18263 0.94995 0 0
0.29826 0.21076 0.95095 0 0
0.31541 0.23988 0.95195 0 0
0.32902 0.26863 0.95295 0 0
0.33851 0.29568 0.95395 0 0
0.34374 0.31979 0.95495 0 0
0.34493 0.3399 0.95596 0 0
0.3427 0.35527 0.95696 0 0
0.33791 0.36547 0.95796 0 0
0.33159 0.37048 0.95896 0 0
0.32477 0.37065 0.95996 0 0
0.31838 0.36671 0.96096 0 0
0.31312 0.35968 0.96196 0 0
0.30941 0.35084 0.96296 0 0
0.30729 0.34161 0.96396 0 0
0.30651 0.33347 0.96496 0 0
0.30652 0.32784 0.96597 0 0
0.30661 0.326 0.96697 0 0
0.306 0.32902 0.96797 0 0
0.30398 0.33765 0.96897 0 0
0.30003 0.3523 0.96997 0 0
0.29391 0.37297 0.97097 0 0
0.28572 0.39928 0.97197 0 0
0.27588 0.43043 0.97297 0 0
0.26513 0.46526 0.97397 0 0
0.2544 0.50231 0.97497 0 0
0.24473 0.53984 0.97598 0 0
0.23709 0.57599 0.97698 0 0
0.23226 0.60885 0.97798 0 0
0.23074 0.63659 0.97898 0 0
0.23263 0.65758 0.97998 0 0
0.23762 0.67048 0.98098 0 0
0.24503 0.6744 0.98198 0 0
0.25386 0.66892 0.98298 0 0
0.26292 0.65414 0.98398 0 0
0.27102 0.63071 0.98498 0 0
0.27708 0.59978 0.98599 0 0
0.28031 0.56288 0.98699 0 0
0.28033 0.52187 0.98799 0 0
0.27721 0.47876 0.98899 0 0
0.27156 0.43554 0.98999 0 0
0.26437 0.39406 0.99099 0 0
0.25701 0.35585 0.99199 0 0
0.25098 0.32203 0.99299 0 0
0.2478 0.29325 0.99399 0 0
0.24879 0.26965 0.99499 0 0
0.25489 0.25092 0.996 0 0
0.26655 0.23635 0.997 0 0
0.28361 0.22498 0.998 0 0
0.30535 0.21571 0.999 0 0
0.33048 0.20748 1 0 0

==> PolyDual4.dat <==
xdata1 ydata1 ydata2
0.000000 0.434839 0.611934
0.001000 0.411399 0.561512
0.002000 0.387165 0.512928
0.003000 0.363416 0.468089
0.004000 0.341663 0.428990
0.005001 0.323590 0.397513
0.006001 0.310877 0.375073
0.007001 0.304896 0.362175
0.008001 0.306347 0.358133
0.009001 0.315029 0.361168
0.010001 0.329921 0.368869
0.011001 0.349501 0.378739
0.012001 0.372104 0.388568
0.013001 0.396186 0.396595
0.014001 0.420438 0.401524
0.015002 0.443817 0.402479
0.016002 0.465544 0.398939
0.017002 0.485069 0.390684
0.018002 0.502060 0.377748
0.019002 0.516374 0.360387
0.020002 0.528045 0.339064
0.021002 0.537267 0.314444
0.022002 0.544374 0.287421
0.023002 0.549825 0.259165
0.024002 0.554169 0.231227
0.025003 0.558016 0.205680
0.026003 0.561988 0.185227
0.027003 0.566671 0.172953
0.028003 0.572562 0.171314
0.029003 0.580020 0.180711
0.030003 0.589226 0.199258
0.031003 0.600170 0.224086
0.032003 0.612652 0.252598
0.033003 0.626302 0.282879
0.034003 0.640621 0.313631
0.035004 0.655024 0.343994
0.036004 0.668886 0.373403
0.037004 0.681583 0.401488
0.038004 0.692527 0.428000
0.039004 0.701193 0.452774
0.040004 0.707138 0.475690
0.041004 0.710018 0.496653
0.042004 0.709595 0.515579
0.043004 0.705741 0.532387
0.044004 0.698442 0.546996
0.045005 0.687797 0.559325
0.046005 0.674010 0.569308
0.047005 0.657389 0.576897
0.048005 0.638336 0.582077
0.049005 0.617332 0.584884
0.050005 0.594928 0.585416
0.051005 0.571727 0.583850
0.052005 0.548356 0.580446
0.053005 0.525447 0.575562
0.054005 0.503601 0.569642
0.055006 0.483351 0.563214
0.056006 0.465125 0.556861
0.057006 0.449213 0.551186
0.058006 0.435740 0.546759
0.059006 0.424661 0.544061
0.060006 0.415775 0.543419
0.061006 0.408757 0.544956
0.062006 0.403204 0.548559
0.063006 0.398693 0.553879
0.064006 0.394824 0.560356
0.065007 0.391264 0.567267
0.066007 0.387774 0.573788
0.067007 0.384219 0.579054
0.068007 0.380578 0.582221
0.069007 0.376930 0.582511
0.070007 0.373443 0.579255
0.071007 0.370355 0.571931
0.072007 0.367940 0.560193
0.073007 0.366483 0.543903
0.074007 0.366244 0.523171
0.075008 0.367431 0.498403
0.076008 0.370181 0.470370
0.077008 0.374541 0.440298
0.078008 0.380472 0.409996
0.079008 0.387862 0.381981
0.080008 0.396539 0.359506
0.081008 0.406296 0.346271
0.082008 0.416913 0.345563
0.083008 0.428170 0.359046
0.084008 0.439863 0.386077
0.085009 0.451804 0.424183
0.086009 0.463828 0.470150
0.087009 0.475783 0.520858
0.088009 0.487525 0.573620
0.089009 0.498913 0.626221
0.090009 0.509799 0.676854
0.091009 0.520024 0.724044
0.092009 0.529413 0.766585
0.093009 0.537775 0.803505
0.094009 0.544908 0.834041
0.095010 0.550602 0.857627
0.096010 0.554651 0.873889
0.097010 0.556863 0.882643
0.098010 0.557072 0.883892
0.099010 0.555157 0.877834
0.100010 0.551053 0.864861
0.101010 0.544771 0.845564
0.102010 0.536410 0.820736
0.103010 0.526177 0.791380
0.104010 0.514396 0.758711
0.105011 0.501522 0.724158
0.106011 0.488142 0.689349
0.107011 0.474974 0.656081
0.108011 0.462838 0.626238
0.109011 0.452618 0.601648
0.110011 0.445184 0.583874
0.111011 0.441292 0.573959
0.112011 0.441477 0.572213
0.113011 0.445963 0.578139
0.114011 0.454614 0.590532
0.115012 0.466957 0.607722
0.116012 0.482249 0.627853
0.117012 0.499580 0.649101
0.118012 0.517968 0.669826
0.119012 0.536440 0.688634
0.120012 0.554088 0.704403
0.121012 0.570103 0.716270
0.122012 0.583796 0.723616
0.123012 0.594609 0.726043
0.124012 0.602115 0.723348
0.125013 0.606022 0.715505
0.126013 0.606169 0.702644
0.127013 0.602522 0.685035
0.128013 0.595170 0.663069
0.129013 0.584319 0.637247
0.130013 0.570280 0.608161
0.131013 0.553464 0.576483
0.132013 0.534364 0.542956
0.133013 0.513541 0.508376
0.134013 0.491603 0.473584
0.135014 0.469181 0.439448
0.136014 0.446895 0.406845
0.137014 0.425323 0.376625
0.138014 0.404959 0.349571
0.139014 0.386173 0.326328
0.140014 0.369181 0.307324
0.141014 0.354030 0.292692
0.142014 0.340597 0.282227
0.143014 0.328629 0.275407
0.144014 0.317788 0.271477
0.145015 0.307729 0.269580
0.146015 0.298169 0.268881
0.147015 0.288961 0.268660
0.148015 0.280155 0.268368
0.149015 0.272045 0.267640
0.150015 0.265187 0.266293
0.151015 0.260380 0.264305
0.152015 0.258586 0.261795
0.153015 0.260767 0.258988
0.154015 0.267677 0.256189
0.155016 0.279669 0.253744
0.156016 0.296612 0.251995
0.157016 0.317935 0.251240
0.158016 0.342773 0.251695
0.159016 0.370112 0.253456
0.160016 0.398907 0.256491
0.161016 0.428155 0.260637
0.162016 0.456926 0.265629
0.163016 0.484387 0.271122
0.164016 0.509802 0.276732
0.165017 0.532535 0.282063
0.166017 0.552056 0.286735
0.167017 0.567938 0.290400
0.168017 0.579856 0.292756
0.169017 0.587591 0.293553
0.170017 0.591028 0.292600
0.171017 0.590152 0.289764
0.172017 0.585048 0.284973
0.173017 0.575894 0.278218
0.174017 0.562959 0.269554
0.175018 0.546595 0.259100
0.176018 0.527225 0.247050
0.177018 0.505342 0.233677
0.178018 0.481489 0.219353
0.179018 0.456255 0.204566
0.180018 0.430258 0.189948
0.181018 0.404127 0.176311
0.182018 0.378489 0.164656
0.183018 0.353940 0.156128
0.184018 0.331022 0.151849
0.185019 0.310190 0.152620
0.186019 0.291777 0.158652
0.187019 0.275970 0.169505
0.188019 0.262789 0.184319
0.189019 0.252094 0.202106
0.190019 0.243614 0.221957
0.191019 0.237000 0.243116
0.192019 0.231881 0.264987
0.193019 0.227928 0.287105
0.194019 0.224895 0.309108
0.195020 0.222644 0.330714
0.196020 0.221151 0.351702
0.197020 0.220498 0.371897
0.198020 0.220846 0.391162
0.199020 0.222403 0.409392
0.200020 0.225385 0.426510
0.201020 0.229976 0.442463
0.202020 0.236301 0.457223
0.203020 0.244406 0.470784
0.204020 0.254256 0.483166
0.205021 0.265749 0.494411
0.206021 0.278731 0.504585
0.207021 0.293019 0.513780
0.208021 0.308418 0.522108
0.209021 0.324729 0.529703
0.210021 0.341760 0.536714
0.211021 0.359322 0.543300
0.212021 0.377225 0.549623
0.213021 0.395278 0.555840
0.214021 0.413274 0.562089
0.215022 0.430992 0.568483
0.216022 0.448191 0.575097
0.217022 0.464606 0.581961
0.218022 0.479951 0.589054
0.219022 0.493925 0.596298
0.220022 0.506217 0.603565
0.221022 0.516515 0.610674
0.222022 0.524518 0.617404
0.223022 0.529950 0.623502
0.224022 0.532575 0.628694
0.225023 0.532212 0.632699
0.226023 0.528753 0.635241
0.227023 0.522184 0.636062
0.228023 0.512601 0.634934
0.229023 0.500240 0.631669
0.230023 0.485497 0.626130
0.231023 0.468957 0.618237
0.232023 0.451426 0.607975
0.233023 0.433948 0.595399
0.234023 0.417806 0.580638
0.235024 0.404481 0.563901
0.236024 0.395530 0.545473
0.237024 0.392379 0.525721
0.238024 0.396053 0.505091
0.239024 0.406943 0.484102
0.240024 0.424725 0.463341
0.241024 0.448468 0.443447
0.242024 0.476858 0.425085
0.243024 0.508427 0.408913
0.244024 0.541724 0.395531
0.245025 0.575412 0.385421
0.246025 0.608307 0.378893
0.247025 0.639394 0.376041
0.248025 0.667818 0.376733
0.249025 0.692883 0.380636
0.250025 0.714045 0.387270
0.251025 0.730899 0.396080
0.252025 0.743184 0.406497
0.253025 0.750768 0.417988
0.254025 0.753651 0.430085
0.255026 0.751957 0.442397
0.256026 0.745927 0.454611
0.257026 0.735912 0.466485
0.258026 0.722366 0.477833
0.259026 0.705825 0.488513
0.260026 0.686902 0.498415
0.261026 0.666260 0.507444
0.262026 0.644588 0.515517
0.263026 0.622574 0.522549
0.264026 0.600870 0.528458
0.265027 0.580053 0.533160
0.266027 0.560585 0.536574
0.267027 0.542782 0.538628
0.268027 0.526786 0.539267
0.269027 0.512556 0.538464
0.270027 0.499881 0.536227
0.271027 0.488405 0.532608
0.272027 0.477676 0.527714
0.273027 0.467194 0.521707
0.274027 0.456463 0.514807
0.275028 0.445040 0.507289
0.276028 0.432572 0.499471
0.277028 0.418826 0.491698
0.278028 0.403705 0.484321
0.279028 0.387265 0.477661
0.280028 0.369725 0.471982
0.281028 0.351468 0.467452
0.282028 0.333047 0.464119
0.283028 0.315175 0.461895
0.284028 0.298701 0.460549
0.285029 0.284554 0.459724
0.286029 0.273644 0.458963
0.287029 0.266715 0.457744
0.288029 0.264177 0.455517
0.289029 0.265997 0.451744
0.290029 0.271685 0.445936
0.291029 0.280408 0.437681
0.292029 0.291154 0.426675
0.293029 0.302894 0.412747
0.294029 0.314682 0.395887
0.295030 0.325718 0.376276
0.296030 0.335365 0.354331
0.297030 0.343153 0.330759
0.298030 0.348774 0.306632
0.299030 0.352075 0.283483
0.300030 0.353050 0.263364
0.301030 0.351841 0.248778
0.302030 0.348733 0.242254
0.303030 0.344152 0.245540
0.304030 0.338664 0.258832
0.305031 0.332958 0.280739
0.306031 0.327823 0.308980
0.307031 0.324102 0.341149
0.308031 0.322616 0.375115
0.309031 0.324070 0.409122
0.310031 0.328958 0.441758
0.311031 0.337481 0.471892
0.312031 0.349532 0.498622
0.313031 0.364723 0.521237
0.314031 0.382461 0.539201
0.315032 0.402027 0.552132
0.316032 0.422657 0.559802
0.317032 0.443591 0.562131
0.318032 0.464110 0.559184
0.319032 0.483551 0.551173
0.320032 0.501322 0.538451
0.321032 0.516898 0.521520
0.322032 0.529827 0.501022
0.323032 0.539725 0.477744
0.324032 0.546282 0.452607
0.325033 0.549256 0.426666
0.326033 0.548476 0.401082
0.327033 0.543845 0.377077
0.328033 0.535339 0.355860
0.329033 0.523015 0.338488
0.330033 0.507008 0.325704
0.331033 0.487541 0.317769
0.332033 0.464932 0.314377
0.333033 0.439605 0.314702
0.334033 0.412102 0.317561
0.335034 0.383107 0.321639
0.336034 0.353475 0.325664
0.337034 0.324268 0.328543
0.338034 0.296791 0.329410
0.339034 0.272601 0.327661
0.340034 0.253422 0.322945
0.341034 0.240889 0.315166
0.342034 0.236085 0.304486
0.343034 0.239093 0.291327
0.344034 0.248895 0.276397
0.345035 0.263741 0.260716
0.346035 0.281682 0.245641
0.347035 0.300943 0.232844
0.348035 0.320072 0.224169
0.349035 0.337954 0.221299
0.350035 0.353766 0.225265
0.351035 0.366935 0.236097
0.352035 0.377099 0.252867
0.353035 0.384078 0.274095
0.354035 0.387858 0.298175
0.355036 0.388578 0.323651
0.356036 0.386522 0.349312
0.357036 0.382110 0.374207
0.358036 0.375888 0.397616
0.359036 0.368508 0.419019
0.360036 0.360707 0.438075
0.361036 0.353264 0.454594
0.362036 0.346943 0.468521
0.363036 0.342418 0.479916
0.364036 0.340201 0.488935
0.365037 0.340570 0.495811
0.366037 0.343543 0.500833
0.367037 0.348886 0.504314
0.368037 0.356175 0.506571
0.369037 0.364877 0.507896
0.370037 0.374441 0.508527
0.371037 0.384377 0.508635
0.372037 0.394318 0.508300
0.373037 0.404059 0.507515
0.374037 0.413588 0.506182
0.375038 0.423090 0.504131
0.376038 0.432939 0.501134
0.377038 0.443674 0.496938
0.378038 0.455945 0.491285
0.379038 0.470449 0.483947
0.380038 0.487836 0.474751
0.381038 0.508628 0.463605
0.382038 0.533139 0.450523
0.383038 0.561431 0.435648
0.384038 0.593303 0.419277
0.385039 0.628312 0.401878
0.386039 0.665820 0.384112
0.387039 0.705039 0.366845
0.388039 0.745088 0.351137
0.389039 0.785040 0.338196
0.390039 0.823951 0.329263
0.391039 0.860901 0.325430
0.392039 0.895009 0.327421
0.393039 0.925456 0.335415
0.394039 0.951498 0.349017
0.395040 0.972478 0.367370
0.396040 0.987837 0.389358
0.397040 0.997122 0.413795
0.398040 0.999986 0.439555
0.399040 0.996201 0.465642
0.400040 0.985654 0.491212
0.401040 0.968350 0.515575
0.402040 0.944409 0.538188
0.403040 0.914068 0.558641
0.404040 0.877674 0.576643
0.405041 0.835684 0.592012
0.406041 0.788658 0.604664
0.407041 0.737260 0.614599
0.408041 0.682255 0.621893
0.409041 0.624519 0.626682
0.410041 0.565049 0.629157
0.411041 0.504996 0.629545
0.412041 0.445718 0.628097
0.413041 0.388881 0.625078
0.414041 0.336599 0.620755
0.415042 0.291608 0.615381
0.416042 0.257268 0.609190
0.417042 0.236925 0.602387
0.418042 0.232253 0.595143
0.419042 0.241719 0.587593
0.420042 0.261223 0.579840
0.421042 0.286213 0.571953
0.422042 0.313048 0.563980
0.423042 0.339209 0.555949
0.424042 0.363049 0.547886
0.425043 0.383526 0.539813
0.426043 0.399997 0.531765
0.427043 0.412107 0.523790
0.428043 0.419708 0.515955
0.429043 0.422815 0.508345
0.430043 0.421585 0.501061
0.431043 0.416297 0.494218
0.432043 0.407347 0.487928
0.433043 0.395253 0.482298
0.434043 0.380660 0.477416
0.435044 0.364349 0.473337
0.436044 0.347259 0.470076
0.437044 0.330492 0.467601
0.438044 0.315301 0.465825
0.439044 0.303039 0.464615
0.440044 0.295020 0.463790
0.441044 0.292318 0.463132
0.442044 0.295527 0.462394
0.443044 0.304622 0.461317
0.444044 0.318980 0.459637
0.445045 0.337568 0.457100
0.446045 0.359163 0.453472
0.447045 0.382534 0.448548
0.448045 0.406544 0.442162
0.449045 0.430192 0.434192
0.450045 0.452619 0.424573
0.451045 0.473098 0.413299
0.452045 0.491027 0.400436
0.453045 0.505915 0.386128
0.454045 0.517378 0.370613
0.455046 0.525137 0.354236
0.456046 0.529017 0.337462
0.457046 0.528954 0.320899
0.458046 0.524996 0.305299
0.459046 0.517316 0.291560
0.460046 0.506224 0.280675
0.461046 0.492178 0.273634
0.462046 0.475801 0.271268
0.463046 0.457900 0.274067
0.464046 0.439476 0.282061
0.465047 0.421726 0.294814
0.466047 0.406007 0.311545
0.467047 0.393749 0.331288
0.468047 0.386301 0.353040
0.469047 0.384711 0.375845
0.470047 0.389504 0.398846
0.471047 0.400571 0.421290
0.472047 0.417202 0.442531
0.473047 0.438262 0.462025
0.474047 0.462402 0.479316
0.475048 0.488246 0.494038
0.476048 0.514499 0.505909
0.477048 0.540016 0.514727
0.478048 0.563814 0.520373
0.479048 0.585078 0.522810
0.480048 0.603155 0.522085
0.481048 0.617546 0.518330
0.482048 0.627895 0.511766
0.483048 0.633987 0.502703
0.484048 0.635742 0.491541
0.485049 0.633211 0.478776
0.486049 0.626570 0.464989
0.487049 0.616121 0.450850
0.488049 0.602284 0.437096
0.489049 0.585596 0.424512
0.490049 0.566701 0.413888
0.491049 0.546338 0.405959
0.492049 0.525329 0.401345
0.493049 0.504550 0.400472
0.494049 0.484892 0.403529
0.495050 0.467205 0.410455
0.496050 0.452231 0.420965
0.497050 0.440520 0.434611
0.498050 0.432363 0.450858
0.499050 0.427748 0.469156
0.500050 0.426364 0.488986
0.501050 0.427652 0.509902
0.502050 0.430891 0.531539
0.503050 0.435297 0.553623
0.504050 0.440107 0.575958
0.505051 0.444656 0.598420
0.506051 0.448415 0.620937
0.507051 0.451021 0.643473
0.508051 0.452291 0.666010
0.509051 0.452222 0.688528
0.510051 0.450991 0.710991
0.511051 0.448939 0.733332
0.512051 0.446552 0.755444
0.513051 0.444431 0.777171
0.514051 0.443243 0.798306
0.515052 0.443659 0.818590
0.516052 0.446282 0.837720
0.517052 0.451568 0.855351
0.518052 0.459767 0.871111
0.519052 0.470883 0.884605
0.520052 0.484674 0.895433
0.521052 0.500686 0.903197
0.522052 0.518305 0.907517
0.523052 0.536822 0.908039
0.524052 0.555490 0.904450
0.525053 0.573571 0.896486
0.526053 0.590378 0.883942
0.527053 0.605301 0.866681
0.528053 0.617825 0.844644
0.529053 0.627545 0.817857
0.530053 0.634178 0.786444
0.531053 0.637568 0.750631
0.532053 0.637697 0.710763
0.533053 0.634686 0.667320
0.534053 0.628804 0.620939
0.535054 0.620466 0.572453
0.536054 0.610231 0.522939
0.537054 0.598798 0.473801
0.538054 0.586984 0.426873
0.539054 0.575692 0.384533
0.540054 0.565861 0.349735
0.541054 0.558389 0.325732
0.542054 0.554049 0.315237
0.543054 0.553391 0.319190
0.544054 0.556666 0.336130
0.545055 0.563785 0.362867
0.546055 0.574331 0.395763
0.547055 0.587604 0.431598
0.548055 0.602711 0.467835
0.549055 0.618650 0.502561
0.550055 0.634393 0.534360
0.551055 0.648941 0.562188
0.552055 0.661377 0.585288
0.553055 0.670888 0.603138
0.554055 0.676784 0.615415
0.555056 0.678507 0.621973
0.556056 0.675640 0.622834
0.557056 0.667903 0.618175
0.558056 0.655161 0.608331
0.559056 0.637421 0.593789
0.560056 0.614838 0.575188
0.561056 0.587714 0.553323
0.562056 0.556510 0.529139
0.563056 0.521855 0.503728
0.564056 0.484571 0.478312
0.565057 0.445706 0.454203
0.566057 0.406585 0.432734
0.567057 0.368878 0.415139
0.568057 0.334662 0.402391
0.569057 0.306394 0.395031
0.570057 0.286661 0.393049
0.571057 0.277521 0.395879
0.572057 0.279646 0.402523
0.573057 0.291900 0.411740
0.574057 0.311828 0.422253
0.575058 0.336576 0.432894
0.576058 0.363570 0.442700
0.577058 0.390764 0.450951
0.578058 0.416634 0.457192
0.579058 0.440085 0.461220
0.580058 0.460367 0.463078
0.581058 0.477002 0.463040
0.582058 0.489735 0.461578
0.583058 0.498502 0.459339
0.584058 0.503403 0.457083
0.585059 0.504682 0.455628
0.586059 0.502711 0.455751
0.587059 0.497973 0.458099
0.588059 0.491036 0.463092
0.589059 0.482535 0.470858
0.590059 0.473134 0.481210
0.591059 0.463496 0.493669
0.592059 0.454235 0.507529
0.593059 0.445870 0.521934
0.594059 0.438784 0.535966
0.595060 0.433187 0.548712
0.596060 0.429101 0.559317
0.597060 0.426369 0.567031
0.598060 0.424682 0.571227
0.599060 0.423625 0.571425
0.600060 0.422730 0.567303
0.601060 0.421530 0.558707
0.602060 0.419609 0.545657
0.603060 0.416632 0.528356
0.604060 0.412378 0.507196
0.605061 0.406756 0.482774
0.606061 0.399812 0.455903
0.607061 0.391737 0.427633
0.608061 0.382860 0.399265
0.609061 0.373638 0.372351
0.610061 0.364632 0.348646
0.611061 0.356471 0.329959
0.612061 0.349798 0.317861
0.613061 0.345197 0.313284
0.614061 0.343119 0.316199
0.615062 0.343807 0.325586
0.616062 0.347259 0.339733
0.617062 0.353217 0.356672
0.618062 0.361214 0.374516
0.619062 0.370634 0.391649
0.620062 0.380789 0.406775
0.621062 0.390978 0.418919
0.622062 0.400542 0.427399
0.623062 0.408888 0.431801
0.624062 0.415513 0.431961
0.625063 0.420009 0.427948
0.626063 0.422062 0.420066
0.627063 0.421452 0.408857
0.628063 0.418047 0.395108
0.629063 0.411795 0.379863
0.630063 0.402716 0.364424
0.631063 0.390895 0.350320
0.632063 0.376474 0.339219
0.633063 0.359645 0.332735
0.634063 0.340646 0.332152
0.635064 0.319757 0.338136
0.636064 0.297302 0.350584
0.637064 0.273659 0.368696
0.638064 0.249278 0.391223
0.639064 0.224718 0.416746
0.640064 0.200713 0.443886
0.641064 0.178264 0.471418
0.642064 0.158769 0.498319
0.643064 0.144087 0.523771
0.644064 0.136305 0.547152
0.645065 0.136952 0.568016
0.646065 0.146072 0.586073
0.647065 0.162226 0.601178
0.648065 0.183408 0.613305
0.649065 0.207812 0.622541
0.650065 0.234067 0.629060
0.651065 0.261180 0.633115
0.652065 0.288424 0.635015
0.653065 0.315251 0.635110
0.654065 0.341239 0.633774
0.655066 0.366063 0.631388
0.656066 0.389481 0.628325
0.657066 0.411336 0.624938
0.658066 0.431556 0.621547
0.659066 0.450161 0.618431
0.660066 0.467269 0.615830
0.661066 0.483104 0.613935
0.662066 0.497991 0.612900
0.663066 0.512354 0.612836
0.664066 0.526695 0.613823
0.665067 0.541572 0.615907
0.666067 0.557554 0.619106
0.667067 0.575181 0.623406
0.668067 0.594904 0.628760
0.669067 0.617044 0.635084
0.670067 0.641751 0.642253
0.671067 0.668983 0.650099
0.672067 0.698506 0.658406
0.673067 0.729909 0.666919
0.674067 0.762629 0.675343
0.675068 0.795991 0.683354
0.676068 0.829238 0.690612
0.677068 0.861574 0.696775
0.678068 0.892188 0.701513
0.679068 0.920290 0.704527
0.680068 0.945129 0.705563
0.681068 0.966014 0.704433
0.682068 0.982333 0.701027
0.683068 0.993567 0.695326
0.684068 0.999298 0.687417
0.685069 0.999220 0.677499
0.686069 0.993149 0.665888
0.687069 0.981021 0.653021
0.688069 0.962900 0.639442
0.689069 0.938978 0.625792
0.690069 0.909574 0.612774
0.691069 0.875130 0.601112
0.692069 0.836212 0.591494
0.693069 0.793501 0.584498
0.694069 0.747791 0.580531
0.695070 0.699981 0.579764
0.696070 0.651074 0.582106
0.697070 0.602167 0.587202
0.698070 0.554437 0.594476
0.699070 0.509126 0.603185
0.700070 0.467499 0.612492
0.701070 0.430769 0.621536
0.702070 0.399980 0.629487
0.703070 0.375841 0.635593
0.704070 0.358556 0.639215
0.705071 0.347722 0.639841
0.706071 0.342377 0.637109
0.707071 0.341193 0.630812
0.708071 0.342740 0.620905
0.709071 0.345717 0.607507
0.710071 0.349101 0.590908
0.711071 0.352202 0.571566
0.712071 0.354668 0.550111
0.713071 0.356449 0.527339
0.714071 0.357744 0.504201
0.715072 0.358934 0.481779
0.716072 0.360508 0.461236
0.717072 0.362976 0.443727
0.718072 0.366778 0.430278
0.719072 0.372206 0.421628
0.720072 0.379339 0.418092
0.721072 0.388024 0.419484
0.722072 0.397886 0.425138
0.723072 0.408367 0.434034
0.724072 0.418793 0.444953
0.725073 0.428426 0.456637
0.726073 0.436529 0.467903
0.727073 0.442406 0.477709
0.728073 0.445435 0.485191
0.729073 0.445097 0.489668
0.730073 0.440986 0.490642
0.731073 0.432827 0.487794
0.732073 0.420480 0.480968
0.733073 0.403950 0.470173
0.734073 0.383395 0.455573
0.735074 0.359143 0.437487
0.736074 0.331711 0.416397
0.737074 0.301853 0.392957
0.738074 0.270635 0.368009
0.739074 0.239577 0.342617
0.740074 0.210855 0.318086
0.741074 0.187516 0.295970
0.742074 0.173306 0.278007
0.743074 0.171394 0.265910
0.744074 0.182299 0.260994
0.745075 0.203481 0.263749
0.746075 0.231201 0.273649
0.747075 0.262192 0.289350
0.748075 0.294077 0.309122
0.749075 0.325212 0.331241
0.750075 0.354462 0.354193
0.751075 0.381036 0.376741
0.752075 0.404392 0.397908
0.753075 0.424178 0.416941
0.754075 0.440205 0.433277
0.755076 0.452417 0.446508
0.756076 0.460889 0.456368
0.757076 0.465806 0.462716
0.758076 0.467458 0.465531
0.759076 0.466233 0.464914
0.760076 0.462599 0.461088
0.761076 0.457098 0.454410
0.762076 0.450324 0.445380
0.763076 0.442905 0.434661
0.764076 0.435474 0.423083
0.765077 0.428643 0.411653
0.766077 0.422959 0.401536
0.767077 0.418878 0.393999
0.768077 0.416724 0.390299
0.769077 0.416674 0.391524
0.770077 0.418752 0.398411
0.771077 0.422837 0.411212
0.772077 0.428693 0.429657
0.773077 0.436002 0.453036
0.774077 0.444396 0.480335
0.775078 0.453494 0.510388
0.776078 0.462922 0.541992
0.777078 0.472331 0.573977
0.778078 0.481402 0.605245
0.779078 0.489852 0.634789
0.780078 0.497431 0.661693
0.781078 0.503922 0.685138
0.782078 0.509134 0.704401
0.783078 0.512903 0.718856
0.784078 0.515089 0.727973
0.785079 0.515578 0.731331
0.786079 0.514286 0.728616
0.787079 0.511162 0.719631
0.788079 0.506195 0.704311
0.789079 0.499420 0.682730
0.790079 0.490933 0.655124
0.791079 0.480892 0.621916
0.792079 0.469531 0.583762
0.793079 0.457165 0.541613
0.794079 0.444197 0.496820
0.795080 0.431114 0.451303
0.796080 0.418478 0.407781
0.797080 0.406904 0.370031
0.798080 0.397027 0.342906
0.799080 0.389439 0.331506
0.800080 0.384627 0.339145
0.801080 0.382903 0.365487
0.802080 0.384351 0.406968
0.803080 0.388804 0.458898
0.804080 0.395867 0.517033
0.805081 0.404969 0.578040
0.806081 0.415428 0.639396
0.807081 0.426525 0.699177
0.808081 0.437561 0.755885
0.809081 0.447901 0.808330
0.810081 0.457001 0.855565
0.811081 0.464428 0.896841
0.812081 0.469870 0.931586
0.813081 0.473140 0.959396
0.814081 0.474179 0.980022
0.815082 0.473053 0.993374
0.816082 0.469950 0.999516
0.817082 0.465171 0.998665
0.818082 0.459117 0.991193
0.819082 0.452273 0.977621
0.820082 0.445174 0.958618
0.821082 0.438374 0.934997
0.822082 0.432399 0.907702
0.823082 0.427694 0.877797
0.824082 0.424575 0.846443
0.825083 0.423188 0.814865
0.826083 0.423487 0.784303
0.827083 0.425238 0.755948
0.828083 0.428045 0.730854
0.829083 0.431396 0.709849
0.830083 0.434711 0.693442
0.831083 0.437403 0.681759
0.832083 0.438915 0.674526
0.833083 0.438765 0.671108
0.834083 0.436570 0.670598
0.835084 0.432069 0.671931
0.836084 0.425142 0.674007
0.837084 0.415822 0.675786
0.838084 0.404309 0.676367
0.839084 0.390981 0.675037
0.840084 0.376405 0.671297
0.841084 0.361347 0.664875
0.842084 0.346760 0.655725
0.843084 0.333757 0.644020
0.844084 0.323527 0.630142
0.845085 0.317194 0.614652
0.846085 0.315628 0.598267
0.847085 0.319246 0.581810
0.848085 0.327918 0.566155
0.849085 0.340999 0.552142
0.850085 0.357479 0.540492
0.851085 0.376174 0.531704
0.852085 0.395880 0.525981
0.853085 0.415475 0.523182
0.854085 0.433966 0.522829
0.855086 0.450505 0.524164
0.856086 0.464392 0.526234
0.857086 0.475068 0.527989
0.858086 0.482103 0.528378
0.859086 0.485192 0.526418
0.860086 0.484145 0.521248
0.861086 0.478880 0.512162
0.862086 0.469422 0.498629
0.863086 0.455892 0.480306
0.864086 0.438510 0.457048
0.865087 0.417590 0.428915
0.866087 0.393544 0.396191
0.867087 0.366888 0.359416
0.868087 0.338255 0.319463
0.869087 0.308426 0.277685
0.870087 0.278373 0.236240
0.871087 0.249326 0.198716
0.872087 0.222858 0.170994
0.873087 0.200930 0.160761
0.874087 0.185736 0.172379
0.875088 0.179133 0.202135
0.876088 0.181755 0.242651
0.877088 0.192557 0.288089
0.878088 0.209363 0.334795
0.879088 0.229795 0.380491
0.880088 0.251849 0.423662
0.881088 0.274006 0.463237
0.882088 0.295163 0.498438
0.883088 0.314523 0.528704
0.884088 0.331509 0.553651
0.885089 0.345707 0.573053
0.886089 0.356824 0.586830
0.887089 0.364670 0.595037
0.888089 0.369142 0.597854
0.889089 0.370217 0.595578
0.890089 0.367946 0.588613
0.891089 0.362458 0.577454
0.892089 0.353964 0.562672
0.893089 0.342762 0.544902
0.894089 0.329248 0.524817
0.895090 0.313937 0.503114
0.896090 0.297477 0.480486
0.897090 0.280675 0.457601
0.898090 0.264514 0.435080
0.899090 0.250144 0.413478
0.900090 0.238826 0.393263
0.901090 0.231773 0.374813
0.902090 0.229908 0.358414
0.903090 0.233604 0.344276
0.904090 0.242570 0.332555
0.905091 0.255951 0.323379
0.906091 0.272575 0.316877
0.907091 0.291197 0.313188
0.908091 0.310656 0.312459
0.909091 0.329942 0.314816
0.910091 0.348211 0.320323
0.911091 0.364775 0.328935
0.912091 0.379090 0.340466
0.913091 0.390741 0.354575
0.914091 0.399434 0.370771
0.915092 0.404990 0.388448
0.916092 0.407342 0.406915
0.917092 0.406535 0.425436
0.918092 0.402725 0.443267
0.919092 0.396183 0.459685
0.920092 0.387298 0.474016
0.921092 0.376573 0.485659
0.922092 0.364627 0.494103
0.923092 0.352183 0.498948
0.924092 0.340045 0.499924
0.925093 0.329062 0.496910
0.926093 0.320055 0.489948
0.927093 0.313728 0.479274
0.928093 0.310565 0.465335
0.929093 0.310743 0.448821
0.930093 0.314100 0.430696
0.931093 0.320158 0.412224
0.932093 0.328216 0.394970
0.933093 0.337450 0.380747
0.934093 0.347017 0.371458
0.935094 0.356128 0.368805
0.936094 0.364095 0.373929
0.937094 0.370358 0.387123
0.938094 0.374502 0.407809
0.939094 0.376258 0.434760
0.940094 0.375513 0.466441
0.941094 0.372313 0.501294
0.942094 0.366866 0.537909
0.943094 0.359555 0.575105
0.944094 0.350937 0.611938
0.945095 0.341752 0.647699
0.946095 0.332905 0.681886
0.947095 0.325431 0.714185
0.948095 0.320416 0.744438
0.949095 0.318874 0.772618
0.950095 0.321582 0.798804
0.951095 0.328945 0.823142
0.952095 0.340914 0.845819
0.953095 0.357022 0.867026
0.954095 0.376493 0.886930
0.955096 0.398379 0.905644
0.956096 0.421681 0.923204
0.957096 0.445431 0.939561
0.958096 0.468739 0.954571
0.959096 0.490812 0.968005
0.960096 0.510961 0.979558
0.961096 0.528603 0.988879
0.962096 0.543253 0.995590
0.963096 0.554527 0.999325
0.964096 0.562135 0.999757
0.965097 0.565879 0.996632
0.966097 0.565657 0.989805
0.967097 0.561456 0.979261
0.968097 0.553358 0.965146
0.969097 0.541545 0.947789
0.970097 0.526298 0.927715
0.971097 0.508010 0.905654
0.972097 0.487192 0.882539
0.973097 0.464489 0.859485
0.974097 0.440694 0.837746
0.975098 0.416763 0.818639
0.976098 0.393818 0.803434
0.977098 0.373134 0.793218
0.978098 0.356068 0.788749
0.979098 0.343917 0.790334
0.980098 0.337704 0.797764
0.981098 0.337940 0.810334
0.982098 0.344480 0.826928
0.983098 0.356549 0.846156
0.984098 0.372936 0.866492
0.985099 0.392230 0.886399
0.986099 0.413024 0.904426
0.987099 0.434027 0.919268
0.988099 0.454118 0.929809
0.989099 0.472355 0.935144
0.990099 0.487967 0.934584
0.991099 0.500338 0.927662
0.992099 0.509001 0.914133
0.993099 0.513624 0.893966
0.994099 0.514004 0.867338
0.995100 0.510069 0.834631
0.996100 0.501877 0.796423
0.997100 0.489619 0.753486
0.998100 0.473628 0.706779
0.999100 0.454390 0.657455


==> PolyDual5.dat <==
D1     D2    t  X1  X2
0.33048 0.20748 0 0 0
0.3573 0.1994 0.001001 0 0
0.38385 0.19083 0.002002 0 0
0.40812 0.18151 0.003003 0 0
0.42826 0.17151 0.004004 0 0
0.44278 0.16126 0.005005 0 0
0.45068 0.15145 0.006006 0 0
0.45162 0.1429 0.007007 0 0
0.44588 0.13647 0.008008 0 0
0.4344 0.13289 0.009009 0 0
0.41868 0.13267 0.01001 0 0
0.40057 0.136 0.011011 0 0
0.38217 0.1427 0.012012 0 0
0.36558 0.15226 0.013013 0 0
0.35268 0.16385 0.014014 0 0
0.345 0.17646 0.015015 0 0
0.34355 0.18902 0.016016 0 0
0.34874 0.2005 0.017017 0 0
0.36036 0.21011 0.018018 0 0
0.37762 0.21733 0.019019 0 0
0.39919 0.22204 0.02002 0 0
0.42341 0.22453 0.021021 0 0
0.44836 0.22544 0.022022 0 0
0.4721 0.2257 0.023023 0 0
0.49277 0.22644 0.024024 0 0
0.50879 0.22879 0.025025 0 0
0.51892 0.23378 0.026026 0 0
0.5224 0.24219 0.027027 0 0
0.51891 0.25446 0.028028 0 0
0.50862 0.2706 0.029029 0 0
0.49209 0.29019 0.03003 0 0
0.47025 0.31242 0.031031 0 0
0.44428 0.33615 0.032032 0 0
0.41548 0.36008 0.033033 0 0
0.38521 0.3828 0.034034 0 0
0.35476 0.40302 0.035035 0 0
0.3253 0.41964 0.036036 0 0
0.29781 0.43184 0.037037 0 0
0.27304 0.43922 0.038038 0 0
0.25152 0.44172 0.039039 0 0
0.23353 0.43968 0.04004 0 0
0.21922 0.43375 0.041041 0 0
0.20853 0.42481 0.042042 0 0
0.20135 0.41388 0.043043 0 0
0.19749 0.40203 0.044044 0 0
0.19673 0.39026 0.045045 0 0
0.19889 0.37946 0.046046 0 0
0.20379 0.37037 0.047047 0 0
0.21128 0.36352 0.048048 0 0
0.22122 0.35927 0.049049 0 0
0.23342 0.35779 0.05005 0 0
0.24767 0.35914 0.051051 0 0
0.26365 0.36325 0.052052 0 0
0.28093 0.36998 0.053053 0 0
0.29894 0.37912 0.054054 0 0
0.31699 0.39041 0.055055 0 0
0.33428 0.40351 0.056056 0 0
0.34991 0.41803 0.057057 0 0
0.363 0.43346 0.058058 0 0
0.3727 0.44922 0.059059 0 0
0.37831 0.46461 0.06006 0 0
0.37932 0.47887 0.061061 0 0
0.3755 0.4912 0.062062 0 0
0.36692 0.5008 0.063063 0 0
0.35397 0.50693 0.064064 0 0
0.33736 0.50902 0.065065 0 0
0.31804 0.50669 0.066066 0 0
0.29713 0.49981 0.067067 0 0
0.27583 0.48855 0.068068 0 0
0.25529 0.47337 0.069069 0 0
0.23652 0.455 0.07007 0 0
0.22028 0.4344 0.071071 0 0
0.20699 0.41267 0.072072 0 0
0.19676 0.39096 0.073073 0 0
0.18931 0.37037 0.074074 0 0
0.1841 0.3519 0.075075 0 0
0.18036 0.33628 0.076076 0 0
0.17726 0.32401 0.077077 0 0
0.17397 0.31528 0.078078 0 0
0.16985 0.30997 0.079079 0 0
0.1645 0.30768 0.08008 0 0
0.15788 0.30781 0.081081 0 0
0.15032 0.30962 0.082082 0 0
0.14246 0.31226 0.083083 0 0
0.13526 0.31491 0.084084 0 0
0.1298 0.31681 0.085085 0 0
0.12721 0.31731 0.086086 0 0
0.12846 0.31591 0.087087 0 0
0.13429 0.31226 0.088088 0 0
0.14504 0.30619 0.089089 0 0
0.16061 0.29763 0.09009 0 0
0.18044 0.28667 0.091091 0 0
0.20359 0.27346 0.092092 0 0
0.22878 0.25823 0.093093 0 0
0.2546 0.24129 0.094094 0 0
0.27964 0.22295 0.095095 0 0
0.30268 0.20361 0.096096 0 0
0.32285 0.18369 0.097097 0 0
0.33972 0.16366 0.098098 0 0
0.35339 0.14401 0.099099 0 0
0.36443 0.12527 0.1001 0 0.85
0.37386 0.10798 0.1011 0 0
0.38299 0.092623 0.1021 0 0
0.39323 0.079636 0.1031 0 0
0.40588 0.069344 0.1041 0 0
0.42199 0.061936 0.10511 0 0
0.44212 0.057444 0.10611 0 0
0.46627 0.05573 0.10711 0 0
0.49382 0.056504 0.10811 0 0
0.52354 0.059351 0.10911 0 0
0.55375 0.063784 0.11011 0 0
0.58242 0.069304 0.11111 0 0
0.60743 0.075464 0.11211 0 0
0.62678 0.081939 0.11311 0 0
0.63882 0.088573 0.11411 0 0
0.64244 0.095408 0.11512 0 0
0.63718 0.10269 0.11612 0 0
0.62335 0.11084 0.11712 0 0
0.60191 0.12042 0.11812 0 0
0.57446 0.13201 0.11912 0 0
0.54303 0.14617 0.12012 0 0
0.50988 0.16333 0.12112 0 0
0.47725 0.18368 0.12212 0 0
0.44719 0.20713 0.12312 0 0
0.42131 0.23327 0.12412 0 0
0.40067 0.26138 0.12513 0 0
0.38574 0.29041 0.12613 0 0
0.37632 0.31912 0.12713 0 0
0.3717 0.34612 0.12813 0 0
0.37073 0.37001 0.12913 0 0
0.37198 0.38948 0.13013 0 0
0.37396 0.40343 0.13113 0 0
0.37525 0.41104 0.13213 0 0
0.37468 0.41187 0.13313 0 0
0.37144 0.40583 0.13413 0 0
0.3651 0.39322 0.13514 0 0
0.35569 0.37469 0.13614 0 0
0.34359 0.35112 0.13714 0 0
0.3295 0.32362 0.13814 0 0
0.31432 0.29338 0.13914 0 0
0.29907 0.2616 0.14014 0 0
0.28478 0.22943 0.14114 0 0
0.27239 0.1979 0.14214 0 0
0.26274 0.16789 0.14314 0 0
0.25647 0.14013 0.14414 0 0
0.25407 0.11517 0.14515 0 0
0.25588 0.093428 0.14615 0 0
0.26204 0.075202 0.14715 0 0
0.2726 0.060699 0.14815 0 0
0.28744 0.050056 0.14915 0 0
0.30631 0.043357 0.15015 0 0
0.32881 0.040634 0.15115 0 0
0.35432 0.041867 0.15215 0 0
0.38206 0.046977 0.15315 0 0
0.41099 0.055812 0.15415 0 0
0.43987 0.068139 0.15516 0 0
0.46728 0.083644 0.15616 0 0
0.49169 0.10193 0.15716 0 0
0.51157 0.12252 0.15816 0 0
0.5255 0.14489 0.15916 0 0
0.53233 0.16849 0.16016 0 0
0.5313 0.19276 0.16116 0 0
0.52217 0.21715 0.16216 0 0
0.50529 0.24115 0.16316 0 0
0.48165 0.26426 0.16416 0 0
0.45279 0.28607 0.16517 0 0
0.42079 0.30619 0.16617 0 0
0.38802 0.32424 0.16717 0 0
0.357 0.33993 0.16817 0 0
0.33014 0.35296 0.16917 0 0
0.30953 0.3631 0.17017 0 0
0.29673 0.37017 0.17117 0 0
0.29259 0.3741 0.17217 0 0
0.29721 0.37495 0.17317 0 0
0.30989 0.37292 0.17417 0 0
0.32922 0.36844 0.17518 0 0
0.35324 0.3621 0.17618 0 0
0.37961 0.35472 0.17718 0 0
0.4059 0.34727 0.17818 0 0
0.42978 0.3408 0.17918 0 0
0.44928 0.33642 0.18018 0 0
0.46296 0.33511 0.18118 0 0
0.47003 0.33768 0.18218 0 0
0.47037 0.34463 0.18318 0 0
0.4645 0.35609 0.18418 0 0
0.45345 0.37176 0.18519 0 0
0.4386 0.39088 0.18619 0 0
0.4215 0.41235 0.18719 0 0
0.40366 0.43474 0.18819 0 0
0.38635 0.45646 0.18919 0 0
0.37052 0.47595 0.19019 0 0
0.35666 0.4918 0.19119 0 0
0.34486 0.50296 0.19219 0 0
0.33485 0.50887 0.19319 0 0
0.3261 0.50952 0.19419 0 0
0.31797 0.5055 0.1952 0 0
0.3099 0.49795 0.1962 0 0
0.30155 0.48842 0.1972 0 0
0.29289 0.47874 0.1982 0 0
0.28431 0.47077 0.1992 0 0
0.27659 0.46622 0.2002 0 0
0.27083 0.46638 0.2012 0 0
0.26837 0.47198 0.2022 0 0
0.27059 0.48307 0.2032 0 0
0.27874 0.49895 0.2042 0 0
0.29375 0.51827 0.20521 0 0
0.31609 0.5391 0.20621 0 0
0.3456 0.55916 0.20721 0 0
0.38152 0.57606 0.20821 0 0
0.42242 0.58755 0.20921 0 0
0.46631 0.59178 0.21021 0 0
0.51079 0.58754 0.21121 0 0
0.55321 0.57435 0.21221 0 0
0.5909 0.55261 0.21321 0 0
0.62136 0.52348 0.21421 0 0
0.64245 0.48884 0.21522 0 0
0.65261 0.45107 0.21622 0 0
0.65088 0.41282 0.21722 0 0
0.63706 0.37669 0.21822 0 0
0.61162 0.34505 0.21922 0 0
0.57573 0.31972 0.22022 0 0
0.53111 0.30186 0.22122 0 0
0.47991 0.29185 0.22222 0 0
0.42462 0.28928 0.22322 0 0
0.36784 0.29303 0.22422 0 0
0.31219 0.3014 0.22523 0 0
0.26015 0.31236 0.22623 0 0
0.21395 0.32371 0.22723 0 0
0.17551 0.33339 0.22823 0 0
0.14628 0.33964 0.22923 0 0
0.12731 0.34117 0.23023 0 0
0.1191 0.3373 0.23123 0 0
0.12166 0.32795 0.23223 0 0
0.13448 0.31365 0.23323 0 0
0.15656 0.29543 0.23423 0 0
0.18644 0.27468 0.23524 0 0
0.22228 0.25299 0.23624 0 0
0.26193 0.23201 0.23724 0 0
0.30303 0.21324 0.23824 0 0
0.34317 0.19792 0.23924 0 0
0.38 0.18695 0.24024 0 0
0.4114 0.18079 0.24124 0 0
0.43562 0.1795 0.24224 0 0
0.45142 0.18276 0.24324 0 0
0.45812 0.18987 0.24424 0 0
0.45575 0.19993 0.24525 0 0
0.44496 0.21183 0.24625 0 0
0.42705 0.2244 0.24725 0 0
0.40384 0.23649 0.24825 0 0
0.37753 0.24704 0.24925 0 0
0.35054 0.25512 0.25025 0 0
0.32528 0.25999 0.25125 0 0
0.30399 0.26115 0.25225 0 0
0.28854 0.25835 0.25325 0 0
0.28028 0.25159 0.25425 0 0
0.27995 0.24114 0.25526 0 0
0.28764 0.22749 0.25626 0 0
0.30279 0.21142 0.25726 0 0
0.32429 0.19384 0.25826 0 0
0.35059 0.17584 0.25926 0 0
0.37984 0.1586 0.26026 0 0
0.41008 0.14328 0.26126 0 0
0.43939 0.13098 0.26226 0 0
0.46606 0.12262 0.26326 0 0
0.48868 0.11889 0.26426 0 0
0.50624 0.12017 0.26527 0 0
0.51813 0.12647 0.26627 0 0
0.52415 0.13747 0.26727 0 0
0.52445 0.15249 0.26827 0 0
0.51942 0.17059 0.26927 0 0
0.50965 0.19065 0.27027 0 0
0.49579 0.21146 0.27127 0 0
0.4785 0.23188 0.27227 0 0
0.45836 0.25095 0.27327 0 0
0.43588 0.26797 0.27427 0 0
0.4115 0.28262 0.27528 0 0
0.38557 0.29496 0.27628 0 0
0.35844 0.30543 0.27728 0 0
0.33053 0.31477 0.27828 0 0
0.30235 0.32398 0.27928 0 0
0.27456 0.33414 0.28028 0 0
0.24799 0.3463 0.28128 0 0
0.22362 0.36132 0.28228 0 0
0.20257 0.3798 0.28328 0 0
0.18601 0.40197 0.28428 0 0
0.17504 0.42763 0.28529 0 0
0.17064 0.45622 0.28629 0 0
0.17351 0.4868 0.28729 0 0
0.18398 0.51821 0.28829 0 0
0.20197 0.54914 0.28929 0 0
0.22687 0.57828 0.29029 0 0
0.25763 0.60442 0.29129 0 0
0.29274 0.62657 0.29229 0 0
0.33033 0.64402 0.29329 0 0
0.3683 0.65635 0.29429 0 0
0.40451 0.66343 0.2953 0 0
0.43689 0.66538 0.2963 0 0
0.46368 0.66249 0.2973 0 0
0.48354 0.65514 0.2983 0 0
0.49573 0.64373 0.2993 0 0
0.50014 0.62861 0.3003 0 0
0.49739 0.61005 0.3013 0 0
0.48878 0.58825 0.3023 0 0
0.4762 0.56335 0.3033 0 0
0.46202 0.5355 0.3043 0 0
0.44887 0.50489 0.30531 0 0
0.43947 0.47189 0.30631 0 0
0.43638 0.43703 0.30731 0 0
0.44178 0.40109 0.30831 0 0
0.45725 0.36504 0.30931 0 0
0.48363 0.33003 0.31031 0 0
0.5209 0.29729 0.31131 0 0
0.56816 0.26805 0.31231 0 0
0.62364 0.24337 0.31331 0 0
0.68482 0.22404 0.31431 0 0
0.74859 0.21049 0.31532 0 0
0.81149 0.2027 0.31632 0 0
0.86996 0.20021 0.31732 0 0
0.92059 0.20215 0.31832 0 0
0.96042 0.20732 0.31932 0 0
0.98715 0.21434 0.32032 0 0
0.9993 0.22179 0.32132 0 0
0.99636 0.22845 0.32232 0 0
0.97879 0.23336 0.32332 0 0
0.94798 0.23603 0.32432 0 0
0.90616 0.23647 0.32533 0 0
0.85616 0.23521 0.32633 0 0
0.80121 0.23324 0.32733 0 0
0.7447 0.23187 0.32833 0 0
0.68985 0.2326 0.32933 0 0
0.63953 0.23688 0.33033 0 0
0.59605 0.24593 0.33133 0 0
0.56099 0.26056 0.33233 0 0
0.53512 0.28102 0.33333 0 0
0.51843 0.30695 0.33433 0 0
0.51014 0.33737 0.33534 0 0
0.50887 0.37072 0.33634 0 0
0.51276 0.40508 0.33734 0 0
0.51968 0.43829 0.33834 0 0
0.52743 0.46821 0.33934 0 0
0.5339 0.4929 0.34034 0 0
0.53727 0.51088 0.34134 0 0
0.53612 0.52121 0.34234 0 0
0.5295 0.52365 0.34334 0 0
0.51697 0.51858 0.34434 0 0
0.4986 0.50701 0.34535 0 0
0.47492 0.49039 0.34635 0 0
0.44683 0.4705 0.34735 0 0
0.41552 0.44915 0.34835 0 0
0.38238 0.42804 0.34935 0 0
0.34886 0.40856 0.35035 0 0
0.31643 0.39162 0.35135 0 0
0.28645 0.37759 0.35235 0 0
0.26012 0.3663 0.35335 0 0
0.23844 0.35706 0.35435 0 0
0.22218 0.3488 0.35536 0 0
0.2118 0.34023 0.35636 0 0
0.2075 0.33004 0.35736 0 0
0.2092 0.31705 0.35836 0 0
0.21652 0.3004 0.35936 0 0
0.22882 0.2797 0.36036 0 0
0.24522 0.25506 0.36136 0 0
0.26465 0.22717 0.36236 0 0
0.28589 0.19716 0.36336 0 0
0.30765 0.16659 0.36436 0 0
0.32862 0.13725 0.36537 0 0
0.34759 0.111 0.36637 0 0
0.36348 0.089568 0.36737 0 0
0.37545 0.074414 0.36837 0 0
0.38291 0.06656 0.36937 0 0
0.3856 0.066494 0.37037 0 0
0.38356 0.074127 0.37137 0 0
0.37713 0.088788 0.37237 0 0
0.3669 0.10929 0.37337 0 0
0.35361 0.13404 0.37437 0 0
0.33813 0.16117 0.37538 0 0
0.3213 0.18871 0.37638 0 0
0.30392 0.21475 0.37738 0 0
0.28665 0.23762 0.37838 0 0
0.26998 0.25602 0.37938 0 0
0.25426 0.26913 0.38038 0 0
0.23967 0.27666 0.38138 0 0
0.22633 0.27889 0.38238 0 0
0.21432 0.27663 0.38338 0 0
0.20381 0.27109 0.38438 0 0
0.1951 0.26384 0.38539 0 0
0.18866 0.2566 0.38639 0 0
0.18519 0.25111 0.38739 0 0
0.18555 0.24894 0.38839 0 0
0.19072 0.25133 0.38939 0 0
0.20172 0.25911 0.39039 0 0
0.21941 0.27255 0.39139 0 0
0.24444 0.29138 0.39239 0 0
0.27701 0.31475 0.39339 0 0
0.31683 0.34133 0.39439 0 0
0.36299 0.36941 0.3954 0 0
0.41397 0.39705 0.3964 0 0
0.46768 0.42228 0.3974 0.99 0
0.52156 0.44324 0.3984 0 0
0.57276 0.45838 0.3994 0 0
0.61834 0.46659 0.4004 0 0
0.65553 0.46732 0.4014 0 0
0.68199 0.46061 0.4024 0 0
0.69601 0.44708 0.4034 0 0
0.69666 0.42786 0.4044 0 0
0.68397 0.40446 0.40541 0 0
0.65888 0.37865 0.40641 0 0
0.62324 0.35222 0.40741 0 0
0.57965 0.32686 0.40841 0 0
0.53123 0.30396 0.40941 0 0
0.48143 0.28452 0.41041 0 0
0.43366 0.26907 0.41141 0 0
0.39112 0.25767 0.41241 0 0
0.35646 0.24994 0.41341 0 0
0.33166 0.24519 0.41441 0 0
0.31785 0.24255 0.41542 0 0
0.31529 0.2411 0.41642 0 0
0.32339 0.24005 0.41742 0 0
0.34081 0.23886 0.41842 0 0
0.36561 0.23733 0.41942 0 0
0.39545 0.23562 0.42042 0 0
0.4278 0.23421 0.42142 0 0
0.46013 0.23385 0.42242 0 0
0.49011 0.23539 0.42342 0 0
0.51573 0.23964 0.42442 0 0
0.53545 0.24722 0.42543 0 0
0.54822 0.2584 0.42643 0 0
0.55347 0.273 0.42743 0 0
0.55113 0.29038 0.42843 0 0
0.54154 0.30942 0.42943 0 0
0.52536 0.32864 0.43043 0 0
0.50353 0.34634 0.43143 0 0
0.47713 0.36081 0.43243 0 0
0.44736 0.37054 0.43343 0 0
0.41546 0.37441 0.43443 0 0
0.38263 0.37185 0.43544 0 0
0.35002 0.363 0.43644 0 0
0.31871 0.34864 0.43744 0 0
0.28962 0.33024 0.43844 0 0
0.26354 0.30974 0.43944 0 0
0.24107 0.28938 0.44044 0 0
0.2226 0.27146 0.44144 0 0
0.20826 0.25805 0.44244 0 0
0.19796 0.25075 0.44344 0 0
0.19131 0.25051 0.44444 0 0
0.1877 0.25746 0.44545 0 0
0.18632 0.27091 0.44645 0 0
0.18622 0.28941 0.44745 0 0
0.18638 0.31087 0.44845 0 0
0.18586 0.33283 0.44945 0 0
0.18384 0.35272 0.45045 0 0
0.17976 0.36813 0.45145 0 0
0.1734 0.37712 0.45245 0 0
0.16493 0.37841 0.45345 0 0
0.15493 0.37157 0.45445 0 0
0.14437 0.35704 0.45546 0 0
0.13454 0.33606 0.45646 0 0
0.12694 0.31059 0.45746 0 0
0.12313 0.28305 0.45846 0 0
0.1246 0.25604 0.45946 0 0
0.13257 0.23208 0.46046 0 0
0.14787 0.21332 0.46146 0 0
0.17082 0.20132 0.46246 0 0
0.20113 0.19691 0.46346 0 0
0.23791 0.20011 0.46446 0 0
0.27971 0.21015 0.46547 0 0
0.32456 0.22562 0.46647 0 0
0.37017 0.24464 0.46747 0 0
0.41407 0.26511 0.46847 0 0
0.45383 0.28491 0.46947 0 0
0.48722 0.30224 0.47047 0 0
0.51241 0.3157 0.47147 0 0
0.52811 0.32452 0.47247 0 0
0.53366 0.32854 0.47347 0 0
0.52907 0.32825 0.47447 0 0
0.51501 0.32462 0.47548 0 0
0.49273 0.31898 0.47648 0 0
0.46395 0.31283 0.47748 0 0
0.43067 0.30757 0.47848 0 0
0.39506 0.30438 0.47948 0 0
0.35925 0.30399 0.48048 0 0
0.32517 0.30662 0.48148 0 0
0.29444 0.31194 0.48248 0 0
0.26827 0.3191 0.48348 0 0
0.24745 0.32684 0.48448 0 0
0.23231 0.33365 0.48549 0 0
0.22279 0.33793 0.48649 0 0
0.21858 0.33824 0.48749 0 0
0.21913 0.33342 0.48849 0 0
0.22387 0.3228 0.48949 0 0
0.23227 0.30624 0.49049 0 0
0.244 0.28424 0.49149 0 0
0.2589 0.25784 0.49249 0 0
0.27713 0.22858 0.49349 0 0
0.29908 0.19837 0.49449 0 0
0.32531 0.16925 0.4955 0 0
0.35652 0.1433 0.4965 0 0
0.39333 0.12234 0.4975 0 0
0.43622 0.10785 0.4985 0 0
0.48533 0.10079 0.4995 0 0
0.54035 0.1015 0.5005 0 0
0.60045 0.10973 0.5015 0 0
0.66416 0.1246 0.5025 0 0
0.72948 0.14473 0.5035 0 0
0.79387 0.16836 0.5045 0 0
0.85441 0.19347 0.50551 0 0
0.90801 0.21801 0.50651 0 0
0.95159 0.24007 0.50751 0 0
0.9824 0.25801 0.50851 0 0
0.99821 0.27065 0.50951 0 0
0.99754 0.27735 0.51051 0 0
0.97989 0.27803 0.51151 0 0
0.94581 0.27324 0.51251 0 0
0.8969 0.26402 0.51351 0 0
0.83581 0.25186 0.51451 0 0
0.76603 0.23856 0.51552 0 0
0.69166 0.226 0.51652 0 0
0.61713 0.21605 0.51752 0 0
0.54684 0.2103 0.51852 0 0
0.48479 0.20999 0.51952 0 0
0.43429 0.21583 0.52052 0 0
0.39769 0.22797 0.52152 0 0
0.37613 0.24594 0.52252 0 0
0.36952 0.2687 0.52352 0 0
0.37654 0.29473 0.52452 0 0
0.39476 0.32217 0.52553 0 0
0.42085 0.34894 0.52653 0 0
0.45098 0.373 0.52753 0 0
0.48106 0.39246 0.52853 0 0
0.50721 0.40577 0.52953 0 0
0.52607 0.41186 0.53053 0 0
0.5351 0.41023 0.53153 0 0
0.53279 0.40095 0.53253 0 0
0.51878 0.38466 0.53353 0 0
0.49386 0.36252 0.53453 0 0
0.45984 0.33603 0.53554 0 0
0.41938 0.30697 0.53654 0 0
0.37566 0.27716 0.53754 0 0
0.33209 0.24838 0.53854 0 0
0.29195 0.22221 0.53954 0 0
0.25812 0.19993 0.54054 0 0
0.23277 0.18245 0.54154 0 0
0.21722 0.17032 0.54254 0 0
0.21183 0.16374 0.54354 0 0
0.21601 0.1626 0.54454 0 0
0.22835 0.16655 0.54555 0 0
0.24673 0.17511 0.54655 0 0
0.26862 0.1877 0.54755 0 0
0.29129 0.2037 0.54855 0 0
0.3121 0.22252 0.54955 0 0
0.32872 0.24356 0.55055 0 0
0.33933 0.26621 0.55155 0 0
0.34278 0.28985 0.55255 0 0
0.33858 0.31375 0.55355 0 0
0.32699 0.3371 0.55455 0 0
0.30887 0.35899 0.55556 0 0
0.28561 0.3784 0.55656 0 0
0.25897 0.39426 0.55756 0 0
0.2309 0.40556 0.55856 0 0
0.2034 0.4114 0.55956 0 0
0.1783 0.41111 0.56056 0 0
0.15723 0.40439 0.56156 0 0
0.14142 0.39136 0.56256 0 0
0.13173 0.37262 0.56356 0 0
0.12854 0.34924 0.56456 0 0
0.13185 0.32271 0.56557 0 0
0.14122 0.29487 0.56657 0 0
0.15591 0.26769 0.56757 0 0
0.17487 0.24311 0.56857 0 0
0.19689 0.2229 0.56957 0 0
0.22063 0.20839 0.57057 0 0
0.24474 0.20041 0.57157 0 0
0.26793 0.19914 0.57257 0 0
0.28904 0.20413 0.57357 0 0
0.30715 0.21435 0.57457 0 0
0.32159 0.22831 0.57558 0 0
0.33204 0.24423 0.57658 0 0
0.33852 0.26028 0.57758 0 0
0.34139 0.2748 0.57858 0 0
0.34136 0.28647 0.57958 0 0
0.33938 0.29454 0.58058 0 0
0.33658 0.29883 0.58158 0 0
0.33417 0.29979 0.58258 0 0
0.33329 0.2984 0.58358 0 0
0.33489 0.29605 0.58458 0 0
0.33959 0.29426 0.58559 0 0
0.3476 0.29451 0.58659 0 0
0.35867 0.29799 0.58759 0 0
0.37203 0.30536 0.58859 0 0
0.3865 0.31667 0.58959 0 0
0.4005 0.33128 0.59059 0 0
0.41229 0.34791 0.59159 0 0
0.42009 0.3648 0.59259 0 0
0.4223 0.37989 0.59359 0 0
0.41771 0.39112 0.59459 0 0
0.40567 0.39671 0.5956 0 0
0.38621 0.3954 0.5966 0 0
0.36009 0.38671 0.5976 0 0
0.32882 0.37102 0.5986 0 0
0.29452 0.34962 0.5996 0 0
0.25979 0.3246 0.6006 0 0
0.22743 0.29862 0.6016 0 0
0.20022 0.2747 0.6026 0 0
0.1806 0.2558 0.6036 0 0
0.17046 0.24453 0.6046 0 0
0.17088 0.24278 0.60561 0 0
0.18204 0.25154 0.60661 0 0
0.20316 0.27067 0.60761 0 0
0.23255 0.29895 0.60861 0 0
0.2678 0.33416 0.60961 0 0
0.30595 0.37331 0.61061 0 0
0.34382 0.41299 0.61161 0 0
0.37829 0.44971 0.61261 0 0
0.40664 0.48035 0.61361 0 0
0.42676 0.50249 0.61461 0 0
0.4374 0.51471 0.61562 0 0
0.43819 0.51681 0.61662 0 0
0.42974 0.50979 0.61762 0 0
0.41346 0.49583 0.61862 0 0
0.39141 0.478 0.61962 0 0
0.36604 0.46002 0.62062 0 0
0.33992 0.44576 0.62162 0 0
0.31544 0.43892 0.62262 0 0
0.29457 0.44254 0.62362 0 0
0.27865 0.45874 0.62462 0 0
0.26826 0.4884 0.62563 0 0
0.26321 0.53114 0.62663 0 0
0.26262 0.58526 0.62763 0 0
0.26503 0.64796 0.62863 0 0
0.26862 0.71554 0.62963 0 0
0.27146 0.78379 0.63063 0 0
0.27178 0.84836 0.63163 0 0
0.26815 0.90514 0.63263 0 0
0.25971 0.95061 0.63363 0 0
0.24624 0.98211 0.63463 0 0
0.22821 0.99806 0.63564 0 0
0.20676 0.99796 0.63664 0 0
0.18352 0.98243 0.63764 0 0
0.16051 0.95305 0.63864 0 0
0.13986 0.91216 0.63964 0 0
0.12365 0.8626 0.64064 0 0
0.11368 0.80745 0.64164 0 0
0.11129 0.74978 0.64264 0 0
0.11729 0.6924 0.64364 0 0
0.13187 0.63768 0.64464 0 0
0.15464 0.58746 0.64565 0 0
0.18466 0.543 0.64665 0 0
0.22062 0.50494 0.64765 0 0
0.26092 0.47342 0.64865 0 0
0.30386 0.44812 0.64965 0 0
0.34778 0.42842 0.65065 0 0
0.39117 0.41343 0.65165 0 0
0.43277 0.40219 0.65265 0 0
0.47164 0.39366 0.65365 0 0
0.50711 0.38685 0.65465 0 0
0.53879 0.38085 0.65566 0 0
0.56651 0.37484 0.65666 0 0
0.59023 0.36812 0.65766 0 0
0.60996 0.36013 0.65866 0 0
0.62573 0.35046 0.65966 0 0
0.63748 0.33884 0.66066 0 0
0.64506 0.3252 0.66166 0 0
0.64824 0.30964 0.66266 0 0
0.64672 0.29246 0.66366 0 0
0.64017 0.27419 0.66466 0 0
0.62832 0.25553 0.66567 0 0
0.61098 0.23733 0.66667 0 0
0.58811 0.22057 0.66767 0 0
0.55991 0.20623 0.66867 0 0
0.52682 0.19524 0.66967 0 0
0.4895 0.18839 0.67067 0 0
0.44891 0.18622 0.67167 0 0
0.4062 0.18896 0.67267 0 0
0.36268 0.19647 0.67367 0 0
0.31981 0.20823 0.67467 0 0
0.27905 0.22335 0.67568 0 0
0.24184 0.24063 0.67668 0 0
0.20951 0.25868 0.67768 0 0
0.1832 0.27597 0.67868 0 0
0.16378 0.29103 0.67968 0 0
0.15183 0.30254 0.68068 0 0
0.14757 0.30947 0.68168 0 0
0.15081 0.31117 0.68268 0 0
0.16097 0.3074 0.68368 0.99 0
0.1771 0.2984 0.68468 0 0
0.19786 0.28481 0.68569 0 0
0.22162 0.26762 0.68669 0 0
0.24652 0.24809 0.68769 0 0
0.27059 0.2276 0.68869 0 0
0.29186 0.20753 0.68969 0 0
0.30851 0.18913 0.69069 0 0
0.319 0.17343 0.69169 0 0
0.3222 0.16115 0.69269 0 0
0.31753 0.15263 0.69369 0 0
0.30497 0.14788 0.69469 0 0
0.28519 0.14655 0.6957 0 0
0.25944 0.14804 0.6967 0 0
0.22956 0.15154 0.6977 0 0
0.19781 0.15615 0.6987 0 0
0.16671 0.16097 0.6997 0 0
0.13885 0.16519 0.7007 0 0
0.11667 0.16815 0.7017 0 0
0.10221 0.16938 0.7027 0 0
0.096997 0.16866 0.7037 0 0
0.10181 0.16596 0.7047 0 0
0.11666 0.16145 0.70571 0 0
0.14072 0.15543 0.70671 0 0
0.17244 0.14831 0.70771 0 0
0.20961 0.1405 0.70871 0 0
0.24961 0.13239 0.70971 0 0
0.2896 0.12431 0.71071 0 0
0.32681 0.11648 0.71171 0 0
0.35874 0.10902 0.71271 0 0
0.38343 0.10194 0.71371 0 0
0.3996 0.095183 0.71471 0 0
0.40674 0.088633 0.71572 0 0
0.40515 0.082188 0.71672 0 0
0.39589 0.075787 0.71772 0 0
0.38065 0.069454 0.71872 0 0
0.36152 0.063331 0.71972 0 0
0.34084 0.057687 0.72072 0 0
0.32091 0.052926 0.72172 0 0
0.30378 0.049555 0.72272 0 0
0.29109 0.048158 0.72372 0 0
0.28388 0.049336 0.72472 0 0
0.28259 0.053649 0.72573 0 0
0.287 0.06155 0.72673 0 0
0.29632 0.073317 0.72773 0 0
0.30934 0.089005 0.72873 0 0
0.32456 0.10841 0.72973 0 0
0.34036 0.13104 0.73073 0 0
0.35522 0.15615 0.73173 0 0
0.36784 0.18276 0.73273 0 0
0.37727 0.20974 0.73373 0 0
0.38295 0.23587 0.73473 0 0
0.38476 0.25996 0.73574 0 0
0.38293 0.28096 0.73674 0 0
0.37801 0.29804 0.73774 0 0
0.37068 0.31072 0.73874 0 0
0.36172 0.31889 0.73974 0 0
0.3518 0.32286 0.74074 0 0
0.34147 0.32333 0.74174 0 0
0.331 0.32138 0.74274 0 0
0.32047 0.31834 0.74374 0 0
0.30969 0.31568 0.74474 0 0
0.29834 0.31486 0.74575 0 0
0.28599 0.31719 0.74675 0 0
0.27226 0.32369 0.74775 0 0
0.25689 0.33494 0.74875 0 0
0.23984 0.35103 0.74975 0 0
0.22134 0.37149 0.75075 0 0
0.20188 0.39533 0.75175 0 0
0.18227 0.42109 0.75275 0 0
0.16348 0.44696 0.75375 0 0
0.14662 0.47095 0.75475 0 0
0.13278 0.49103 0.75576 0 0
0.12294 0.50538 0.75676 0 0
0.11782 0.5125 0.75776 0 0
0.11784 0.51138 0.75876 0 0
0.12299 0.50161 0.75976 0 0
0.13292 0.48341 0.76076 0 0
0.14687 0.4576 0.76176 0 0
0.16383 0.42557 0.76276 0 0
0.18256 0.38912 0.76376 0 0
0.20182 0.35029 0.76476 0 0
0.2204 0.31124 0.76577 0 0
0.23734 0.27401 0.76677 0 0
0.25193 0.24038 0.76777 0 0
0.26387 0.21176 0.76877 0 0
0.2732 0.18906 0.76977 0 0
0.28033 0.17268 0.77077 0 0
0.28595 0.16256 0.77177 0 0
0.29091 0.15817 0.77277 0 0
0.29613 0.15867 0.77377 0 0
0.30244 0.16302 0.77477 0 0
0.31049 0.17011 0.77578 0 0
0.32062 0.17885 0.77678 0 0
0.3328 0.18832 0.77778 0 0
0.34667 0.1978 0.77878 0 0
0.3615 0.20683 0.77978 0 0
0.37632 0.21518 0.78078 0 0
0.38996 0.22282 0.78178 0 0
0.40125 0.22985 0.78278 0 0
0.40912 0.23646 0.78378 0 0
0.4127 0.2428 0.78478 0 0
0.41146 0.24895 0.78579 0 0
0.40528 0.25488 0.78679 0 0
0.39443 0.26038 0.78779 0 0
0.37958 0.26515 0.78879 0 0
0.36174 0.26876 0.78979 0 0
0.34211 0.27074 0.79079 0 0
0.32202 0.27066 0.79179 0 0
0.30277 0.26817 0.79279 0 0
0.28548 0.26308 0.79379 0 0
0.27103 0.25542 0.79479 0 0
0.25995 0.24543 0.7958 0 0
0.25245 0.23357 0.7968 0 0
0.24836 0.22051 0.7978 0 0
0.24724 0.20705 0.7988 0 0
0.2485 0.19404 0.7998 0 0
0.25142 0.18234 0.8008 0 0
0.25537 0.17269 0.8018 0 0
0.25988 0.16569 0.8028 0 0
0.26473 0.16171 0.8038 0 0
0.26999 0.16087 0.8048 0 0
0.27608 0.16306 0.80581 0 0
0.28365 0.16791 0.80681 0 0
0.29357 0.17486 0.80781 0 0
0.30678 0.18321 0.80881 0 0
0.32413 0.19219 0.80981 0 0
0.34628 0.20102 0.81081 0 0
0.37351 0.20899 0.81181 0 0
0.40568 0.21548 0.81281 0 0
0.4421 0.22007 0.81381 0 0
0.48161 0.22248 0.81481 0 0
0.52253 0.22263 0.81582 0 1
0.56286 0.22062 0.81682 0 0
0.60037 0.21672 0.81782 0 0
0.63283 0.2113 0.81882 0 0
0.65816 0.20481 0.81982 0 0
0.67466 0.19774 0.82082 0 0
0.68115 0.19057 0.82182 0 0
0.67709 0.18373 0.82282 0 0
0.66263 0.17756 0.82382 0 0
0.63864 0.1723 0.82482 0 0
0.60659 0.16808 0.82583 0 0
0.56845 0.16491 0.82683 0 0
0.52653 0.16269 0.82783 0 0
0.48325 0.16125 0.82883 0 0
0.44096 0.16038 0.82983 0 0
0.40175 0.15988 0.83083 0 0
0.36726 0.15955 0.83183 0 0
0.33864 0.15931 0.83283 0 0
0.31642 0.15916 0.83383 0 0
0.30059 0.15928 0.83483 0 0
0.2906 0.15993 0.83584 0 0
0.28552 0.16153 0.83684 0 0
0.28415 0.16458 0.83784 0 0
0.28519 0.16962 0.83884 0 0
0.28737 0.17715 0.83984 0 0
0.2896 0.18755 0.84084 0 0
0.29105 0.20103 0.84184 0 0
0.29123 0.21752 0.84284 0 0
0.28996 0.23666 0.84384 0 0
0.28735 0.25777 0.84484 0 0
0.28377 0.27985 0.84585 0 0
0.27972 0.30167 0.84685 0 0
0.27577 0.32182 0.84785 0 0
0.27243 0.33886 0.84885 0 0
0.27013 0.35145 0.84985 0 0
0.26915 0.35853 0.85085 0 0
0.26959 0.35938 0.85185 0 0
0.27142 0.35381 0.85285 0 0
0.27449 0.34216 0.85385 0 0
0.2786 0.32536 0.85485 0 0
0.28355 0.30482 0.85586 0 0
0.28922 0.28237 0.85686 0 0
0.29558 0.26005 0.85786 0 0
0.30273 0.23993 0.85886 0 0
0.31089 0.2239 0.85986 0 0
0.32037 0.21345 0.86086 0 0
0.33148 0.20951 0.86186 0 0
0.34454 0.21231 0.86286 0 0
0.35971 0.22134 0.86386 0 0
0.37701 0.23541 0.86486 0 0
0.39623 0.25273 0.86587 0 0
0.4169 0.27113 0.86687 0 0
0.43831 0.28829 0.86787 0 0
0.45957 0.30197 0.86887 0 0
0.47962 0.31034 0.86987 0 0
0.49734 0.31216 0.87087 0 0
0.51164 0.30694 0.87187 0 0
0.52154 0.29505 0.87287 0 0
0.52625 0.27766 0.87387 0 0
0.52522 0.25668 0.87487 0 0
0.51821 0.23448 0.87588 0 0
0.50524 0.2137 0.87688 0 0
0.48661 0.19689 0.87788 0 0
0.46284 0.18623 0.87888 0 0
0.43464 0.18326 0.87988 0 0
0.40282 0.1887 0.88088 0 0
0.36825 0.20229 0.88188 0 0
0.33183 0.22288 0.88288 0 0
0.29444 0.24848 0.88388 0 0
0.25692 0.27647 0.88488 0 0
0.22012 0.30395 0.88589 0 0
0.18486 0.32801 0.88689 0 0
0.15198 0.34606 0.88789 0 0
0.12231 0.35621 0.88889 0 0
0.096743 0.35739 0.88989 0 0
0.076133 0.34957 0.89089 0 0
0.061313 0.33372 0.89189 0 0
0.053014 0.31176 0.89289 0 0
0.051802 0.28633 0.89389 0 0
0.057997 0.26048 0.89489 0 0
0.071608 0.2374 0.8959 0 0
0.092267 0.22 0.8969 0 0
0.11921 0.21063 0.8979 0 0
0.15126 0.21083 0.8989 0 0
0.18691 0.22111 0.8999 0 0
0.22436 0.24097 0.9009 0 0
0.26164 0.26887 0.9019 0 0
0.29678 0.30246 0.9029 0 0
0.32793 0.33879 0.9039 0 0
0.35352 0.37462 0.9049 0 0
0.37238 0.40675 0.90591 0 0
0.38385 0.43233 0.90691 0 0
0.38783 0.44911 0.90791 0 0
0.38477 0.45565 0.90891 0 0
0.37565 0.45143 0.90991 0 0
0.36186 0.43683 0.91091 0 0
0.34511 0.41307 0.91191 0 0
0.32723 0.38202 0.91291 0 0
0.31007 0.34603 0.91391 0 0
0.29529 0.30764 0.91491 0 0
0.28428 0.26937 0.91592 0 0
0.27802 0.23346 0.91692 0 0
0.27704 0.20176 0.91792 0 0
0.28141 0.17555 0.91892 0 0
0.29074 0.15555 0.91992 0 0
0.30425 0.14187 0.92092 0 0
0.32086 0.13414 0.92192 0 0
0.3393 0.13157 0.92292 0 0
0.35817 0.13312 0.92392 0 0
0.37609 0.13759 0.92492 0 0
0.39178 0.14376 0.92593 0 0
0.4041 0.15052 0.92693 0 0
0.41216 0.15689 0.92793 0 0
0.41534 0.16212 0.92893 0 0
0.41327 0.16565 0.92993 0 0
0.40588 0.16713 0.93093 0 0
0.39341 0.1664 0.93193 0 0
0.37632 0.16346 0.93293 0 0
0.35536 0.15842 0.93393 0 0
0.33148 0.15152 0.93493 0 0
0.30578 0.14308 0.93594 0 0
0.27954 0.13351 0.93694 0 0
0.25405 0.12333 0.93794 0 0
0.23064 0.11312 0.93894 0 0
0.21055 0.10357 0.93994 0 0
0.19487 0.095414 0.94094 0 0
0.18444 0.089444 0.94194 0 0
0.1798 0.086421 0.94294 0 0
0.18113 0.087046 0.94394 0 0
0.18822 0.091882 0.94494 0 0
0.20047 0.1013 0.94595 0 0
0.21695 0.11541 0.94695 0 0
0.2364 0.13404 0.94795 0 0
0.25742 0.15671 0.94895 0 0
0.27851 0.18263 0.94995 0 0
0.29826 0.21076 0.95095 0 0
0.31541 0.23988 0.95195 0 0
0.32902 0.26863 0.95295 0 0
0.33851 0.29568 0.95395 0 0
0.34374 0.31979 0.95495 0 0
0.34493 0.3399 0.95596 0 0
0.3427 0.35527 0.95696 0 0
0.33791 0.36547 0.95796 0 0
0.33159 0.37048 0.95896 0 0
0.32477 0.37065 0.95996 0 0
0.31838 0.36671 0.96096 0 0
0.31312 0.35968 0.96196 0 0
0.30941 0.35084 0.96296 0 0
0.30729 0.34161 0.96396 0 0
0.30651 0.33347 0.96496 0 0
0.30652 0.32784 0.96597 0 0
0.30661 0.326 0.96697 0 0
0.306 0.32902 0.96797 0 0
0.30398 0.33765 0.96897 0 0
0.30003 0.3523 0.96997 0 0
0.29391 0.37297 0.97097 0 0
0.28572 0.39928 0.97197 0 0
0.27588 0.43043 0.97297 0 0
0.26513 0.46526 0.97397 0 0
0.2544 0.50231 0.97497 0 0
0.24473 0.53984 0.97598 0 0
0.23709 0.57599 0.97698 0 0
0.23226 0.60885 0.97798 0 0
0.23074 0.63659 0.97898 0 0
0.23263 0.65758 0.97998 0 0
0.23762 0.67048 0.98098 0 0
0.24503 0.6744 0.98198 0 0
0.25386 0.66892 0.98298 0 0
0.26292 0.65414 0.98398 0 0
0.27102 0.63071 0.98498 0 0
0.27708 0.59978 0.98599 0 0
0.28031 0.56288 0.98699 0 0
0.28033 0.52187 0.98799 0 0
0.27721 0.47876 0.98899 0 0
0.27156 0.43554 0.98999 0 0
0.26437 0.39406 0.99099 0 0
0.25701 0.35585 0.99199 0 0
0.25098 0.32203 0.99299 0 0
0.2478 0.29325 0.99399 0 0
0.24879 0.26965 0.99499 0 0
0.25489 0.25092 0.996 0 0
0.26655 0.23635 0.997 0 0
0.28361 0.22498 0.998 0 0
0.30535 0.21571 0.999 0 0
0.33048 0.20748 1 0 0

==> Root_estimate_a1.dat <==
YD1      XD1     YD2     XD2
-0.6451  0.7641   -0.9475  0.3198   
-0.1184  -0.9930   -0.6502  -0.7598

==> Root_estimate_a2.dat <==
YD1      XD1     YD2     XD2
-0.7345  -0.6786   -0.6510   -0.7590             
-0.9608 -0.2772   0.9973     0.0731       
0.9967  0.0814  -0.9567    0.2912    
-0.9735  0.2286  0.8568    0.5157    
0.8911  0.4537 -0.6435    0.7655   
0.0077  1.0000    0.0340   0.9994 

==> Root_estimate_b1.dat <==
YD1      XD1     YD2     XD2
 -0.6451   0.7641   -0.9475    0.3198   
 -0.1184   -0.9930   -0.6502   -0.7598

==> Root_estimate_b2.dat <==
YD1      XD1     YD2     XD2
-0.5134   0.8581  -0.0031      1.0000    
-0.9949    0.1008    -0.9929    0.1190   
-0.5603    -0.8283    -0.7607    -0.6491    
-0.0047    -1.0000     0.9853    0.1706    
0.9948     0.1015   0.9268     0.3756    
0.8764     0.4817    0    1.0000

==> Root_estimate_c1.dat <==
YD1      XD1     YD2     XD2   YD3  XD3  YD4  XD4    
-0.9198  -0.3923    0.5980    -0.8015    0.5948    0.8039     -0.9141     0.4055   
0.6121   -0.7908    -0.9166   -0.3997    -0.9098   0.4150     -0.2260      0.9741

==> Sim1.dat <==
X1         Y1       X2       Y2       X3     Y3       X4       Y4
-0.053  0.9986   -0.0273  -0.9996   0.3812  0.9245   -0.7193   -0.6947
0.2147  0.9767   0.7871    0.6168   0.4552  -0.8904  0.5825    -0.8128
0.7837  -0.6211  0.9963   -0.0856   0.7946  -0.6072  0.7352    -0.6778
  
    
   
  
    
    
   
    
    
    

==> Sim2.dat <==
TX1         TY1      TX2       TY2       TX3       TY3       TX4    TY4
0.2147    0.9767   -0.0273    -0.9996    0.3812    0.9245   0.5825  -0.8128 
-0.0530   0.9986   0.9963     -0.0856    0.7946    -0.6072  -0.7193  -0.6947
0.7837    -0.6211  0.7871     0.6168     0.4552    -0.8904  0.7352   -0.6778

==> Sim3.dat <==
    x1               x2                 N
    0.3849          0.2883              40
    0.0685          0.0376               80
    3.64e-6        1.3199e-5            120
   

==> low_dim_signal.dat <==
 t   Original_Signal_f1 Original_Signal_f2  t2
 1   1.764052345967664 0.977277879876411    1
 2   0.4001572083672233 0.9500884175255894  2
 3   0.9787379841057392 0.1513572082976979  3
 4   2.240893199201458  0.30321885179355784  4
 5   1.8675579901499675 


==> nmse_noisy_fid.dat <==
nmse1 nmse2 nmse3 nmse4 N
0.3000 0.2667 0.1586 0.1995 5 
0.0833  0.0333  0.0786  0.1172 10
0    0  0.0244 0.0374  20
0    0  0.0076 0.0093  30
0    0  0.0009 0.0011  50


==> nmse_noisyfree_fid.dat <==
N  nmse1 nmse2
12 0.6166  0.5269   
20 0.5199   0.4500      
40 0.0976   0.0593    
60  0.0000  0.0000 


==> resultR2L16N64NEW.dat <==
TX1                      TY1              TX2                     TY2              X1                     Y1                     X2                       Y2
0.931927582564250  -0.362644427581554  0.998145276693451   -0.060876979348147  0.931927646814945     -0.362644262469379     0.998145276141776      -0.060876988393457


==> resultR3L5N128NEW.dat <==
   TEX1     TEY1         TEX2       TEY2    TEX3      TEY3        TX1       TY1           TX2           TY2       TX3         TY3
-0.8113    -0.5846    0.1968     0.9804    0.9904   0.1383       -0.8113    -0.5845621     0.196828    0.98043     0.99039    0.138260
-0.4184    0.9083     0.8149     0.5797      10         10         -0.4184     0.9082772     0.814858    0.57965       10         10
-0.0710    -0.9975       10          10         10       10        -0.0710    -0.9974735         10         10         10          10


==> signal_combined.dat <==
Nrow Coded_Signal_x1 Coded_Signal_x2 Transmitted_Signal_1 Transmitted_Signal_2 Received_Signal
1 2.6824959991344275 0.5652402533176509 -0.07435087367694043 -0.0009396130501826468 -0.07529048672712307
2 0.09216726672077662 0.8295519098072038 -0.34423995524027917 0.025722476392165787 -0.3185174788481134
3 -0.8202151019116759 -0.20432201084990173 -0.5715609442546831 0.16311370136521738 -0.40844724288946566
4 3.448436704797565 2.144113454694969 -0.2566954451657928 0.4194095421285669 0.1627140969627741
5 -5.532749253987456 1.85264928868492 0.4651580508436074 0.6749352221849639 1.1400932730285713
6 0.5124063310672299 0.3269517947263385 0.793543640759671 0.9440158500702711 1.737559490829942
7 -0.6682498660661272 -1.6348977231781463 0.1709674295856177 1.281345246188146 1.4523126757737637
8 -4.527019270808596 1.4640857336490707 -1.080452491734243 1.2942420519780358 0.2137895602437927
9 -4.6230750330430075 -0.46211485428487853 -1.9667484619769093 0.5935638767095659 -1.3731845852673434
10 -1.0206303062069346 -3.691177446260199 -2.214807158695639 -0.3080896781661473 -2.5228968368617863
11 -5.663051706559939 -2.152905240865486 -2.6574899948812476 -0.7466585871280371 -3.4041485820092845
12 -2.8443033462592924 0.2670863253744062 -3.4918925702639405 -1.1012147636182374 -4.593107333882178
13 0.4372256509288619 -2.0245455139385506 -3.9240713644202163 -1.80173669958957 -5.725808064009787
14 -2.716302674515709 0.23820746930718825 -3.590406642528686 -2.147699998987262 -5.738106641515948
15 -1.9023123332729581 1.1443956863280025 -2.7069346369252267 -1.5086517522761462 -4.215586389201373
16 3.2098531003410424 -1.0238308130279241 -1.6636499343172886 -0.4211151842270838 -2.0847651185443725
17 2.8358702871760286 0.17572545445397159 -0.9520139594270225 0.29662552244999335 -0.6553884369770291
18 4.033667894097989 -0.7617061530558741 -0.34751712129720513 0.37073463210388746 0.02321751080668233
19 1.5206274772265072 1.4527640591864255 1.0106724372776663 -0.008238699725559056 1.0024337375521073
20 9.605629418066044 0.5554716159087908 2.9290113096215484 -0.3270571538451095 2.601954155776439
21 6.593857502259712 0.22638128803488528 4.217540937879681 -0.10509780495536349 4.112443132924318
22 4.741271247390442 -0.9842934804162489 4.8182709561823795 0.5121839989112567 5.330454955093636
23 2.191141598746154 -1.1129261621785387 5.728921010370869 0.7797430315055625 6.508664041876432
24 3.6393510181221274 1.124838881090165 6.602761305313969 0.23020962216231758 6.832970927476286
25 -2.9185333378485407 0.3413980313062321 5.9060314514589605 -0.6175028438534558 5.288528607605505
26 0.06617380314825345 -0.8307842385450152 3.513995949040329 -0.7770508398795952 2.7369451091607337
27 3.5819976767600448 0.8338454377456634 0.9254810090739319 -0.10002834958698863 0.8254526594869434
28 -1.4167388525472981 1.9859029787921543 -0.5394328046056213 0.5247870757063923 -0.014645728899228994
29 -2.19952145615885 -2.494203119517369 -0.4373591895250406 0.5574379253483737 0.12007873582333306
30 -5.1655579518823815 -0.6538675339255381 0.4865966443036804 0.35765381704222254 0.844250461345903
31 -1.269583859465874 -0.5510877893590851 0.3952883695459936 0.07884587676872172 0.47413424631471535
32 2.831487548477243 0.8106034510731536 -1.5318581270583567 -0.5041151020528178 -2.0359732291111747
33 -0.7997903054219583 -0.7783679963419208 -3.441485208968105 -0.9947134845872134 -4.436198693555319
34 -0.7821666648823221 -1.4144268495001826 -2.864208904270831 -0.7552052914952206 -3.6194141957660517
35 -5.619347249785973 1.1728520067823867 -0.23391864404048207 -0.13915065119264855 -0.3730692952331306
36 -1.9925970277293745 6.006326521211881 1.2486769914563989 0.05057825523642291 1.2992552466928218
37 -3.85257578723394 0.7709630524678739 -0.36507171294445895 0.19166548838176 -0.17340622456269894
38 8.155839817976165 -0.8508522190185848 -3.3393691478255554 1.3134654403330164 -2.025903707492539
39 2.993092009500134 0.36478604390852776 -4.276488686998015 2.7630470110908285 -1.513441675907187
40 -3.1404886757355466 -1.2324277441891964 -1.5971440600944553 2.557021813039741 0.9598777529452858
41 -0.3068540953748896 2.0154943681450117 2.671899359086572 0.5298963056810782 3.20179566476765
42 4.624882622047348 -0.9261347407272265 4.382505052492703 -1.1322437688494222 3.2502612836432805
43 -4.077102327314625 -0.7525030214501044 2.0604488445101676 -0.9119082268936298 1.1485406176165378
44 -1.3813850561956402 -0.050150565548627186 -0.9306286163245623 0.23567221103844121 -0.694956405286121
45 -4.46775666076036 0.9295384532944768 -1.4004485321682574 0.5597274446294102 -0.8407210875388472
46 2.1694954370661548 2.5296855043408386 -0.6696269599947525 -0.060173285251835726 -0.7298002452465883
47 -2.6579159249905886 -0.49871563005025127 -1.180877790490405 -0.26122025625914846 -1.4420980467495537
48 -6.000075847218997 -0.32935085595973945 -2.299905218966101 0.5788050781900587 -1.7211001407760425
49 1.4036228057692712 -2.582818915306029 -2.3543112637539045 1.354880775122841 -0.9994304886310634
50 -2.826007016495662 -0.7060649049569976 -1.8777551482160948 0.7749536015192574 -1.1028015466968375
51 -6.617563899382818 0.8771128766302478 -2.051570344397571 -0.8453433237914635 -2.8969136681890344
52 0.11443390222561307 0.6994571760628522 -2.5425887803253024 -1.8782060899457633 -4.420794870271066
53 1.164537947476291 0.4772909615821741 -2.8476013738917234 -1.2595972618879059 -4.107198635779629
54 -1.3007100973589893 1.8839564964372182 -2.9244782835550405 0.3341089200188397 -2.5903693635362006
55 3.5135148221240557 -0.7185680677654278 -2.170093523558277 1.4006693087147846 -0.7694242148434922
56 5.8182427863461275 0.4169512667731736 -0.37048172272204594 1.329993696836952 0.959511974114906
57 -1.6748112156352457 0.3407297486227405 1.5426141070230053 0.653662405267744 2.1962765122907495
58 2.4111783519758463 0.8154577120340994 2.817753920010908 0.09596459970129527 2.9137185197122033
59 -2.036618115564428 -0.1971053646227119 3.1396062843999633 0.011823014492819865 3.1514292988927832
60 -1.4080716534914437 0.20924002147021722 2.180762274482959 0.29322646073840397 2.473988735221363
61 -3.263612987845488 1.2403317442839097 0.3369766861917031 0.5098923487079826 0.8468690348996857
62 -0.4697184715563478 -2.4879630743236603 -1.3225979214164414 0.4203322919216898 -0.9022656294947515
63 -5.48393884024721 -0.0645377667556928 -2.1917312784265506 0.1504671504523998 -2.041264127974151
64 1.7771855832340038 -0.6937362747371885 -2.410336542249681 -0.23694806937922785 -2.6472846116289093
65 -6.0199819355677455 0.6535954663977557 -2.378292350639132 -0.7084640724576743 -3.0867564230968063
66 2.374805771962282 -1.5249352145498065 -2.309408287908506 -0.8926994709782596 -3.2021077588867657
67 -2.5137982627146824 -0.7860648760014939 -2.1513161363928757 -0.5722549120721706 -2.7235710484650464
68 1.4622803605940222 1.0792624224710166 -1.7800835832750022 -0.22839618602757458 -2.0084797693025767
69 -3.3509914670701177 1.196115211116148 -1.1336839989886576 -0.29059898886613994 -1.4242829878547976
70 -2.041036462985486 -1.0069946007723847 -0.47849295371356315 -0.3251316074975946 -0.8036245612111578
71 2.878197287404458 -0.8841504050220825 -0.43870233229075184 0.1322440426691397 -0.30645828962161215
72 -2.8854487114188188 1.3347818229858668 -1.0942601051780814 0.5345988817691821 -0.5596612234088992
73 0.45446947590485365 -1.2423292999757822 -1.4539506925508552 0.22042621340763344 -1.2335244791432218
74 0.7714881746225198 0.21377266297756536 -0.8406562562275354 -0.3643342253708603 -1.2049904815983956
75 -7.267364703774632 -2.5128351969660376 -0.026362106876887254 -0.4837280784300481 -0.5100901853069354
76 -0.7574329986848389 1.4797454973347244 -0.09485728639607431 -0.34129372405260483 -0.43615101044867916
77 -3.6016615930588314 0.37458640114846153 -1.2941837579177213 -0.4632923124249057 -1.757476070342627
78 4.995468516868064 -2.966714074940242 -2.936792633449376 -0.6149705939037009 -3.551763227353077
79 -3.256662690539032 0.3541977737344547 -3.501318282362433 -0.40248787987239215 -3.903806162234825
80 -0.9123187179997405 -1.6509938671231885 -1.985296374728291 -0.26788962219402224 -2.2531859969223134
81 0.17872345768710035 -0.9807767934783732 0.30979690772557245 -0.6959628683339548 -0.3861659606083824
82 8.112504262657962 -1.057250991382098 0.9981203456591673 -1.2526731933829829 -0.2545528477238156
83 -0.14312523346353206 2.27834955224332 0.1460315868029643 -1.3313572524938015 -1.1853256656908373
84 -2.910026477541029 -1.9433091120837995 0.36058329657047317 -0.8784787763183544 -0.5178954797478812
85 -1.7331913329833393 -1.8347673744757598 2.2417825010201704 -0.19053917814081314 2.0512433228793574
86 2.829433226077255 -0.5263983973224733 2.8065058982365105 0.12713499790731558 2.9336408961438263
87 0.8257993986066144 0.4872165573402307 0.4564024580256842 -0.41322482818197326 0.04317762984371093
88 -2.9240666357556226 -0.30827827791434254 -1.8979136420924048 -1.2256512426969173 -3.123564884789322
89 0.17943842092638318 1.2056414948300458 -1.3524103302247774 -1.1692703808267346 -2.521680711051512
90 1.5750784540539389 -0.0657693301177197 0.5558477748811227 -0.17556530987835678 0.3802824650027659
91 -2.267147266297627 0.9142340538053744 0.8576564021423639 0.7339589978778697 1.5916154000202336
92 -1.5638036223301635 0.10305504959501635 -0.29004492702124784 0.881819963103945 0.5917750360826971
93 -2.3857017349157053 2.212941476793806 -0.9929294343565598 0.5538326439087433 -0.43909679044781647
94 4.873738367384215 -0.09748801802998912 -1.0193511257843346 0.4049578098361336 -0.614393315948201
95 1.5433943360652047 -0.9289337713807281 -1.0628345410940083 0.676478609794788 -0.3863559312992203
96 -3.2283174488475 -1.1860225451638609 -0.6165984735600714 0.8943150441213873 0.27771657056131593
97 7.064081345355777 -0.046285694995490664 0.8188436071193764 0.4160931400519576 1.234936747171334
98 -3.323953399280556 -0.6348287164877799 2.0071651787247724 -0.5908682018522621 1.4162969768725104
99 0.560757208627879 0.4513493589560856 1.8322782336636112 -1.1858606222625525 0.6464176114010587
100 -3.4250069102876166 0.6952979918193908 0.9547148204799821 -0.8495253748246426 0.1051894456553395

